Monochromatic or rainbow triangles in the triangular lattice

Erd\H{o}s, Graham, Montgomery, Rothschild, Spencer, and Straus conjectured that for each non-equilateral triangle $\operatorname{T}$, every 2-coloring of the plane contains a congruent copy of $\operatorname{T}$ with monochromatic vertex set. We confirm this conjecture for triangles with a ratio $\sqrt{7/3}$ between two side lengths. We further prove that every coloring of the plane, regardless of the number of colors used, contains congruent copies of 36 specific triangles with monochromatic or rainbow vertex sets, partially answering a question of Geh\'er, Sagdeev, and T\'oth. Both these results were obtained by considering finite configurations on the triangular lattice.

==> curve_data/150deg.dat <==
1.0 0.0
0.9908115960235682 0.005240329048431204
0.9815682762095063 0.010383174076712035
0.9722710747726827 0.015427959663143377
0.9629210319566626 0.020374121357682923
0.9535191939173177 0.02522110574510025
0.9440666126057741 0.029968370506897216
0.9345643456507122 0.03461538448198688
0.9250134562400301 0.03916162772612383
0.9154150130018863 0.04360659157007971
0.9057700898851339 0.04794977867655709
0.896079766039157 0.05219070309583537
0.8863451256931287 0.05632889032014274
0.8765672580346987 0.06036387733674779
0.8667472570881262 0.06429521267976493
0.8568862215918717 0.06812245648066806
0.8469852548756623 0.0718451805175063
0.8370454647370417 0.07546296826281694
0.8270679633174216 0.07897541493022985
0.8170538669776467 0.08238212751975792
0.8070042961730874 0.08568272486176928
0.7969203753282748 0.08887683765963522
0.7868032327110902 0.09196410853105022
0.7766540003065271 0.09494419204801853
0.766473813690035 0.09781675477550339
0.7562638119004625 0.1005814753087345
0.7460251373126132 0.10323804430916904
0.7357589355094273 0.10578616453910306
0.7254663551538044 0.10822555089492862
0.7151485478600836 0.11055593043903365
0.7048066680651907 0.11277704243034006
0.6944418728994709 0.11488863835347773
0.6840553220572204 0.11689048194659014
0.6736481776669304 0.11878234922776941
0.6632216041612595 0.12056402852011687
0.6527767681467471 0.12223532047542748
0.642314838273285 0.12379603809649405
0.6318369851033602 0.12524600675803038
0.6213443809810817 0.12658506422620946
0.6108381999010107 0.12781306067681544
0.6003196173768048 0.12892985871200716
0.5897898103096915 0.12993533337569133
0.5792499568567883 0.13082937216750365
0.5687012362992808 0.13161187505539612
0.5581448289104757 0.1322827544868295
0.547581915823742 0.13284193539856928
0.5370136789003579 0.1332893552250844
0.5264413005972731 0.1336249639055475
0.5158659638348078 0.13384872388943636
0.5052888518642977 0.13396061014073493
0.5052888518642977 0.13396061014073493
0.5158659638348079 0.1338487238894364
0.5264413005972732 0.13362496390554754
0.537013678900358 0.13328935522508442
0.5475819158237423 0.1328419353985693
0.5581448289104758 0.13228275448682955
0.5687012362992809 0.13161187505539618
0.5792499568567889 0.13082937216750357
0.5897898103096916 0.12993533337569138
0.6003196173768053 0.12892985871200707
0.6108381999010113 0.12781306067681536
0.6213443809810824 0.12658506422620944
0.6318369851033606 0.12524600675803035
0.6423148382732854 0.12379603809649396
0.6527767681467473 0.12223532047542737
0.6632216041612595 0.1205640285201168
0.6736481776669306 0.1187823492277693
0.6840553220572205 0.11689048194659007
0.6944418728994711 0.11488863835347765
0.7048066680651909 0.11277704243034
0.7151485478600837 0.11055593043903358
0.7254663551538044 0.10822555089492855
0.7357589355094274 0.10578616453910299
0.7460251373126133 0.10323804430916901
0.7562638119004627 0.1005814753087345
0.7664738136900351 0.0978167547755034
0.7766540003065271 0.09494419204801852
0.7868032327110903 0.09196410853105023
0.7969203753282748 0.08887683765963525
0.8070042961730876 0.08568272486176934
0.8170538669776474 0.0823821275197577
0.8270679633174214 0.07897541493022989
0.8370454647370422 0.07546296826281672
0.8469852548756629 0.07184518051750607
0.8568862215918722 0.06812245648066786
0.8667472570881267 0.06429521267976476
0.876567258034699 0.060363877336747605
0.8863451256931291 0.05632889032014256
0.8960797660391572 0.052190703095835206
0.905770089885134 0.04794977867655692
0.9154150130018867 0.043606591570079574
0.9250134562400304 0.03916162772612371
0.9345643456507123 0.03461538448198676
0.9440666126057742 0.029968370506897116
0.9535191939173179 0.025221105745100163
0.9629210319566627 0.020374121357682854
0.9722710747726829 0.015427959663143326
0.9815682762095065 0.010383174076712
0.9908115960235682 0.0052403290484311854
1.0 0.0


==> curve_data/180minusA.dat <==
1.0000000000000002 -4.440892098500627e-16
0.9981770700003441 0.0031421604289692106
0.9963431859016216 0.006272837253946611
0.9944984039787655 0.009391989262963824
0.9926427806693843 0.012499575497344012
0.99077637257266 0.015595555252367535
0.9888992364482477 0.01867988807792409
0.98701142921517 0.021752533779162822
0.9851130079507092 0.024813452417139465
0.9832040298892964 0.02786260430945694
0.9812845524213996 0.030899950030901752
0.9793546330924069 0.03392545041407556
0.9774143296015086 0.03693906655002202
0.9754636998005777 0.03994075978884798
0.9735028016930424 0.042930491740344585
0.9715316934327667 0.04590822427459258
0.9695504333229152 0.04887391952257801
0.9675590798148281 0.05182753987678788
0.9655576915068825 0.05476904799181503
0.9635463271433609 0.05769840678494449
0.9615250456133093 0.06061557943674869
0.9594939059494003 0.06352052939166417
0.9574529673267862 0.0664132203585761
0.9554022890619556 0.06929361631138917
0.9533419306115855 0.07216168148959595
0.9512719515713909 0.07501738039884227
0.9491924116749719 0.07786067781148583
0.9471033707926598 0.08069153876715028
0.9450048889303592 0.08350992857327462
0.9428970262283891 0.08631581280565744
0.9407798429603221 0.08910915730899542
0.938653399531818 0.09188992819742152
0.9365177564794627 0.09465809185502752
0.9343729744695946 0.09741361493639614
0.9322191142971393 0.10015646436711378
0.9300562368844334 0.10288660734429139
0.9278844032800533 0.10560401133706772
0.9257036746576355 0.10830864408712007
0.9235141123147018 0.11100047360915723
0.9213157776714735 0.11367946819142129
0.9191087322696946 0.1163455963961706
0.9168930377714432 0.11899882706016758
0.9146687559579464 0.12163912929515747
0.9124359487283911 0.12426647248834238
0.9101946780987346 0.12688082630285097
0.9079450062005108 0.12948216067820223
0.9056869952796371 0.13207044583076485
0.9034207076952182 0.1346456522542104
0.9011462059183456 0.1372077507199656
0.8988635525309029 0.13975671227764988
0.8965728102243585 0.14229250825552117
0.8942740417985672 0.14481511026090316
0.8919673101605605 0.1473244901806197
0.8896526783233443 0.1498206201814122
0.8873302094046851 0.15230347271036396
0.8849999666259061 0.15477302049530667
0.8826620133106676 0.15722923654523546
0.8803164128837604 0.15967209415070546
0.8779632288698865 0.16210156688423266
0.8756025248924435 0.16451762860068558
0.8732343646723058 0.16692025343767244
0.870858812026605 0.16930941581592332
0.8684759308675079 0.171685090439667
0.8660857852009936 0.17404725229700257
0.8636884391256299 0.1763958766602653
0.861283956831344 0.17873093908639076
0.8588724025982 0.18105241541726536
0.8564538407951656 0.18336028178008337
0.8540283358788847 0.18565451458768678
0.851595952392443 0.18793509053891128
0.8491567549641383 0.19020198661891552
0.8467108083062421 0.19245518009951687
0.8442581772137682 0.19469464853951
0.8417989265632301 0.1969203697849925
0.839333121311409 0.19913232196967373
0.8368608264941098 0.20133048351518615
0.8343821072249217 0.2035148331313886
0.8318970286939764 0.20568534981666434
0.8294056561667045 0.2078420128582141
0.8269080549825911 0.2099848018323439
0.8244042905539307 0.2121136966047472
0.8218944283645808 0.2142286773307816
0.8193785339687114 0.2163297244557437
0.8168566729895615 0.21841681871512958
0.8143289111181838 0.2204899411349029
0.8117953141121984 0.2225490730317445
0.8092559477945364 0.22459419601330882
0.8067108780521914 0.22662529197846365
0.8041601708349619 0.2286423431175351
0.8016038921542002 0.23064533191253717
0.7990421080815522 0.23263424113740652
0.7964748847477051 0.23460905385822156
0.7939022883411275 0.23656975343342335
0.791324385106812 0.23851632351402877
0.7887412413450158 0.2404487480438378
0.7861529234100001 0.2423670112596366
0.7835594977087705 0.24427109769139446
0.7809610306998152 0.2461609921624554
0.7783575888918424 0.24803667978972488
0.7757492388425161 0.24989814598385174
0.7731360471571957 0.25174537644940215
0.7705180804876692 0.2535783571850311
0.7678954055308885 0.2553970744836475
0.7652680890277048 0.2572015149325735
0.7626361977616013 0.2589916654136986
0.759999798557427 0.260767513103629
0.7573589582801303 0.2625290454738302
0.754713743833488 0.2642762502907668
0.7520642221588408 0.2660091156160332
0.7494104602338227 0.26772762980648207
0.746752525071091 0.2694317815143461
0.744090483717058 0.2711215596873547
0.7414244032506194 0.2727969535688447
0.7387543507818852 0.27445795269786677
0.7360803934509076 0.2761045469092852
0.7334025984264101 0.2777367263338727
0.7307210329045151 0.2793544813984017
0.7280357641074738 0.280957802825726
0.7253468592823927 0.2825466816348611
0.7226543856999612 0.28412110914105715
0.7199584106531788 0.2856810769558672
0.7172590014560827 0.2872265769872095
0.7145562254424741 0.2887576014394246
0.711850149964646 0.290274142813327
0.709140842392107 0.29177619390625276
0.7064283701103117 0.2932637478120985
0.7037128005193842 0.294736797921358
0.7009942010328453 0.29619533792115227
0.6982726390763384 0.2976393617952543
0.6955481820863564 0.2990688638241082
0.6928208975089668 0.30048383858484334
0.6900908527985388 0.30188428095128245
0.6873581154164693 0.30327018609394496
0.684622752829908 0.30464154948004546
0.6818848325104859 0.3059983668734844
0.6791444219330405 0.30734063433483627
0.6764015885743424 0.3086683482213304
0.6736563999118218 0.3099815051868274
0.6709089234222966 0.3112801021817897
0.6681592265806982 0.31256413645324693
0.6654073768588 0.31383360554475526
0.6626534417239429 0.3150885072963533
0.6598974886377662 0.3163288398445092
0.6571395850549332 0.31755460162206567
0.6543797984218609 0.3187657913581779
0.6516181961754484 0.3199624080782464
0.648854845741806 0.32114445110384454
0.6460898145349845 0.32231192005264064
0.6433231699557059 0.3234648148383148
0.6405549793900931 0.3246031356704697
0.6377853102083998 0.3257268830545378
0.6350142297637436 0.3268360577916802
0.6322418053908371 0.327930660978683
0.6294681044047192 0.3290106940078467
0.6266931940994889 0.33007615856687084
0.6239171417470384 0.33112705663873254
0.6211400145957867 0.33216339050156074
0.6183618798694157 0.33318516272850407
0.6155828047656012 0.33419237618759445
0.6128028564547542 0.3351850340416037
0.6100221020787541 0.33616313974789647
0.6072406087496862 0.33712669705827664
0.6044584435485801 0.3380757100188294
0.6016756735241489 0.33901018296975677
0.5988923656915267 0.33993012054520866
0.596108587031011 0.3408355276731086
0.5933244044868029 0.3417264095749731
0.5905398849657474 0.3426027717657276
0.5877550953360784 0.3434646200535148
0.5849701024261619 0.34431196053949914
0.5821849730232389 0.34514479961766575
0.5793997738721722 0.3459631439746138
0.5766145716741927 0.3467670005893447
0.5738294330856459 0.34755637673304446
0.5710444247167399 0.34833127996886254
0.5682596131302964 0.3490917181516823
0.5654750648404997 0.349837699427889
0.5626908463116487 0.3505692322351313
0.5599070239569086 0.35128632530207726
0.5571236641370653 0.3519889876481658
0.5543408331592794 0.35267722858335193
0.5515585972758427 0.35335105770784797
0.5487770226829346 0.35401048491185766
0.5459961755193814 0.35465552037530723
0.5432161218654126 0.35528617456756967
0.5404369277414263 0.35590245824718375
0.5376586591067473 0.3565043824615684
0.5348813818583918 0.3570919585467322
0.5321051618298317 0.35766519812697595
0.5293300647897604 0.3582241131145924
0.52655615644086 0.3587687157095581
0.5237835024185681 0.35929901839922285
0.5210121682898512 0.35981503395799114
0.5182422195519731 0.3603167754470005
0.515473721631269 0.3608042562137934
0.5127067398819187 0.36127748989198505
0.5099413395847234 0.3617364904009245
0.5071775859458818 0.3621812719453524
0.5044155440957694 0.36261184901505145
0.5016552790877188 0.3630282363844937
0.5011031441031985 0.36343044911248173
0.5038596605813901 0.3638185025417843
0.5066142055319556 0.36419241229876764
0.509366714221901 0.36455219429302116
0.5121171220013506 0.3648978647169779
0.5148653643047567 0.3652294400455303
0.5176113766521085 0.3655469370356408
0.5203550946501373 0.3658503727259465
0.5230964539935247 0.3661397644363599
0.5258353904661015 0.3664151297676639
0.5285718399420521 0.36667648660110114
0.531305738387113 0.3669238530979597
0.5340370218597705 0.36715724769915264
0.536765626512457 0.3673766891247924
0.5394914885927447 0.36758219637376094
0.5422145444445381 0.367773788723274
0.5449347305092641 0.36795148572844094
0.5476519833270596 0.368115307221819
0.5503662395379602 0.368265273312963
0.5530774358830813 0.36840140438796976
0.5557855092058029 0.3685237211090175
0.558490396452949 0.36863224441390013
0.5611920346759665 0.36872699551555715
0.5638903610321008 0.36880799590159774
0.5665853127855702 0.3688752673338203
0.5692768273087399 0.36892883184772723
0.5719648420832886 0.3689687117520339
0.5746492947013784 0.3689949296281738
0.5773301228668207 0.369007508329798
0.5800072643962388 0.36900647098226996
0.5826806572202301 0.36899184098215504
0.5853502393845245 0.3689636419967057
0.5880159490511411 0.36892189796334146
0.5906777244995438 0.3688666330891235
0.5933355041277921 0.3687978718502256
0.5959892264536937 0.36871563899139875
0.5986388301159483 0.36861995952543214
0.6012842538752965 0.3685108587326084
0.6039254366156603 0.3683883621601543
0.6065623173452855 0.36825249562168727
0.6091948351978784 0.3681032851966557
0.6118229294337416 0.36794075722977526
0.6144465394409095 0.367764938330461
0.617065604736276 0.3675758553722537
0.6196800649667247 0.36737353549224117
0.6222898599102535 0.36715800609047655
0.6248949294770997 0.36692929482938924
0.6274952137108584 0.3666874296331935
0.630090652789603 0.36643243868729103
0.6326811870269988 0.36616435043766893
0.6352667568734172 0.3658831935902931
0.6378473029170447 0.3655889971104974
0.6404227658849935 0.36528179022236673
0.6429930866444027 0.36496160240811704
0.6455582062035425 0.36462846340746985
0.6481180657129144 0.364282403217022
0.6506726064663471 0.3639234520896112
0.6532217699020907 0.36355164053367633
0.6557654976039079 0.36316699931261404
0.6583037313021646 0.36276955944412964
0.6608364128749123 0.36235935219958404
0.6633634843489734 0.36193640910333624
0.6658848879010207 0.36150076193208097
0.6684005658586543 0.3610524427141813
0.6709104607014768 0.3605914837289976
0.6734145150621633 0.36011791750621125
0.6759126717275318 0.35963177682514436
0.6784048736396071 0.3591330947140746
0.6808910638966841 0.3586219044495455
0.6833711857543885 0.3580982395556723
0.6858451826267314 0.3575621338034438
0.688312998087164 0.35701362121001884
0.6907745758696283 0.35645273603801925
0.6932298598696047 0.35587951279481783
0.6956787941451554 0.3552939862318217
0.6981213229179685 0.3546961913437515
0.7005573905743925 0.3540861633679171
0.7029869416664739 0.3534639377834869
0.7054099209129889 0.3528295503107547
0.7078262732004714 0.35218303691040076
0.7102359435842399 0.3515244337827498
0.7126388772894183 0.35085377736702344
0.7150350197119569 0.3501711043405895
0.717424316419647 0.34947645161820556
0.719806713153134 0.34876985635125984
0.7221821558269268 0.34805135592700664
0.7245505905304054 0.34732098796779753
0.7269119635288208 0.34657879033030964
0.7292662212642972 0.3458248011047676
0.7316133103568264 0.34505905861416303
0.7339531776052618 0.344281601413469
0.7362857699883066 0.3434924682888504
0.7386110346655023 0.3426916982568699
0.7409289189782076 0.34187933056369063
0.7432393704505803 0.34105540468427353
0.7455423367905522 0.3402199603215715
0.7478377658908013 0.3393730374057187
0.7501256058297205 0.3385146760932165
0.7524058048723833 0.3376449167661146
0.7546783114715047 0.3367638000311883
0.7569430742684 0.3358713667191122
0.7592000420939394 0.3349676578836292
0.7614491639694988 0.3340527148007161
0.7636903891079081 0.3331265789677435
0.7659236669143935 0.33218929210263504
0.7681489469875187 0.3312408961430188
0.7703661791201218 0.3302814332453778
0.7725753133002475 0.32931094578419423
0.7747762997120765 0.3283294763510919
0.7769690887368524 0.32733706775397214
0.7791536309538015 0.3263337630161489
0.7813298771410516 0.3253196053754776
0.7834977782765474 0.3242946382834806
0.7856572855389601 0.3232589054044698
0.7878083503085944 0.3222124506146636
0.7899509241682925 0.3211553180013025
0.7920849589043316 0.32008755186175775
0.7942104065073213 0.3190091967026397
0.796327219173094 0.31792029723889925
0.7984353493035926 0.3168208983929277
0.800534749507756 0.3157110452936509
0.8026253726023969 0.3145907832756225
0.8047071716130788 0.3134601578781102
0.8067800997749891 0.31231921484418085
0.808844110533806 0.3111680001197804
0.810899157546563 0.310006559852811
0.8129451946825117 0.3088349403922034
0.8149821760239736 0.3076531882869874
0.8170100558671967 0.3064613502853572
0.8190287887232015 0.3052594733337338
0.8210383293186263 0.30404760457582364
0.823038632596567 0.3028257913516734
0.8250296537174142 0.30159408119672254
0.8270113480596846 0.30035252184085004
0.8289836712208491 0.29910116120742003
0.8309465790181576 0.2978400474123221
0.8329000274894572 0.29656922876300945
0.8348439728940114 0.2952887537575321
0.8367783717133074 0.29399867108356864
0.8387031806518664 0.29269902961745276
0.8406183566380463 0.2913898784231971
0.8425238568248405 0.29007126675151407
0.8444196385906725 0.2887432440388325
0.8463056595401889 0.28740585990631085
0.8481818775050423 0.286059164158849
0.8500482505446759 0.2847032067840942
0.851904736947101 0.28333803795144485
0.8537512952296707 0.28196370801105136
0.8555878841398493 0.28058026749281295
0.857414462655977 0.27918776710537174
0.8592309899880318 0.27778625773510385
0.8610374255783849 0.27637579044510596
0.8628337291025536 0.2749564164741807
0.8646198604699479 0.27352818723581696
0.8663957798246165 0.27209115431716796
0.8681614475459828 0.27064536947802664
0.8699168242495818 0.26919088464979696
0.871661870787789 0.2677277519344625
0.8733965482505475 0.26625602360355216
0.8751208179660875 0.26477575209710263
0.8768346415016467 0.26328699002261735
0.8785379806641792 0.2617897901540235
0.8802307975010647 0.2602842054306255
0.8819130543008135 0.25877028895605486
0.8835847135937639 0.25724809399721793
0.8852457381527776 0.25571767398324036
0.8868960909939294 0.2541790825044087
0.8885357353771933 0.25263237331110894
0.8901646348071225 0.25107760031276255
0.8917827530335269 0.24951481757675903
0.8933900540521439 0.24794407932738635
0.8949865021053073 0.24636543994475713
0.896572061682608 0.24477895396373459
0.8981466975215535 0.24318467607285316
0.899710374608221 0.24158266111323737
0.901263058177906 0.23997296407751828
0.9028047137157663 0.23835564010874666
0.9043353069574633 0.23673074449930262
0.9058548038897944 0.23509833268980534
0.9073631707513252 0.2334584602680175
0.9088603740330136 0.23181118296774705
0.9103463804788315 0.23015655666774823
0.9118211570863815 0.22849463739061876
0.9132846711075064 0.22682548130169394
0.9147368900488985 0.2251491447079394
0.9161777816726994 0.22346568405684053
0.9176073139970979 0.22177515593528946
0.919025455296923 0.22007761706846998
0.9204321741042316 0.21837312431873834
0.9218274392088901 0.2166617346845046
0.9232112196591539 0.21494350529910858
0.9245834847622402 0.21321849342969504
0.9259442040848965 0.21148675647608547
0.9272933474539642 0.2097483519696488
0.9286308849569384 0.20800333757216707
0.92995678694252 0.20625177107470297
0.9312710240211667 0.20449371039646108
0.9325735670656362 0.20272921358364887
0.9338643872115264 0.20095833880833458
0.9351434558578091 0.1991811443673036
0.9364107446673606 0.1973976886809117
0.9376662255674855 0.19560803029193669
0.9389098707504374 0.19381222786442762
0.9401416526739332 0.19201034018255192
0.9413615440616636 0.19020242614944047
0.9425695179037978 0.1883885447860289
0.943765547457484 0.18656875522990043
0.944949606247344 0.18474311673412297
0.9461216680659639 0.1829116886660857
0.9472817069743791 0.18107453050633365
0.9484296973025544 0.17923170184740012
0.9495656136498604 0.17738326239263572
0.9506894308855418 0.17552927195503862
0.9518011241491844 0.17366979045607975
0.9529006688511741 0.171804877924527
0.9539880406731532 0.16993459449526815
0.95506321556847 0.16805900040813096
0.9561261697626238 0.16617815600670202
0.9571768797537054 0.1642921217371433
0.9582153223128319 0.16240095814700717
0.959241474484577 0.16050472588404968
0.9602553135873955 0.15860348569504037
0.9612568172140435 0.1566972984245741
0.9622459632319932 0.15478622501387695
0.9632227297838416 0.15287032649961263
0.9641870952877172 0.15094966401268706
0.9651390384376766 0.14902429877705006
0.9660785382041012 0.14709429210849764
0.9670055738340856 0.14515970541346854
0.9679201248518219 0.14322060018784505
0.9688221710589776 0.14127703801574673
0.9697116925350712 0.13932908056832544
0.970588669637839 0.13737678960255797
0.9714530830036004 0.13542022696003747
0.972304913547615 0.1334594545657628
0.9731441424644364 0.131494534426927
0.9739707512282596 0.12952552863170383
0.9747847215932648 0.12755249934803353
0.9755860355939543 0.12557550882240495
0.9763746755454852 0.12359461937864022
0.9771506240439963 0.1216098934166744
0.9779138639669311 0.11962139341133528
0.9786643784733534 0.11762918191112168
0.9794021510042599 0.1156333215369805
0.9801271652828857 0.11363387498108254
0.9808394053150072 0.11163090500559537
0.981538855389236 0.10962447444145886
0.9822255000773106 0.10761464618715522
0.9828993242343819 0.10560148320748028
0.9835603129992931 0.1035850485323126
0.9842084517948553 0.10156540525538199
0.9848437263281163 0.0995426165330365
0.9854661225906262 0.09751674558300832
0.9860756268586949 0.0954878556831787
0.9866722256936478 0.09345601017034212
0.9872559059420737 0.09142127243896728
0.9878266547360677 0.08938370593996146
0.98838445949347 0.08734337417942922
0.9889293079180983 0.08530034071743271
0.9894611879999752 0.08325466916675017
0.9899800880155509 0.08120642319163372
0.9904859965279195 0.0791556665065667
0.990978902387031 0.07710246287501767
0.9914587947298972 0.075046876108198
0.9919256629807934 0.07298897006381452
0.992379496851453 0.07092880864482298
0.9928202863412585 0.06886645579818068
0.9932480217374264 0.06680197551359818
0.9936626936151871 0.06473543182229015
0.9940642928379587 0.06266688879572564
0.9944528105575164 0.060596410544377415
0.9948282382141562 0.05852406121647125
0.9951905675368534 0.05644990499673218
0.9955397905434148 0.054374006105134536
0.9958758995406273 0.052296428795646985
0.9961988871243995 0.0502172373549791
0.9965087461798997 0.048136496101326975
0.9968054698816862 0.0460542693831186
0.9970890516938343 0.0439706215777566
0.9973594853700574 0.04188561709036479
0.9976167649538215 0.03979932035252981
0.9978608847784569 0.03771179582104459
0.998091839467262 0.03562310797665078
0.9983096239336026 0.03353332132278086
0.9985142333810068 0.03144250038429976
0.998705663303253 0.029350709706246165
0.998883909484454 0.02725801385257339
0.9990489679991342 0.02516447740488996
0.9992008352123026 0.023070164961199846
0.99933950777952 0.02097514113464288
0.9994649826469607 0.01887947055223261
0.9995772570514695 0.016783217853598452
0.9996763285206124 0.014686447689723053
0.9997621948727219 0.012589224721682208
0.9998348542169383 0.0104916136193819
0.9998943049532442 0.008393679060299582
0.9999405457724939 0.006295485728220945
0.9999735756564381 0.004197098311978763
0.9999933938777421 0.002098581504191186
1.0 0.0


==> curve_data/30deg.dat <==
1.0 0.0
0.9821142189869192 0.01032636048256888
0.9648532489833923 0.020291986160579242
0.9481812892937566 0.029917546575309
0.9320651935594209 0.03922217878581346
0.9164742274676012 0.048223627255851866
0.9013798525096969 0.05693836870104711
0.8867555325788856 0.06538172374981621
0.8725765606408625 0.07356795701506597
0.8588199030879817 0.08151036695637123
0.845464059706753 0.08922136672777807
0.8324889374610213 0.09671255704911962
0.8198757365258567 0.10399479200437972
0.8076068472065447 0.11107823855554216
0.7956657565482955 0.11797243046150002
0.7840369635897444 0.12468631720646993
0.7727059023405979 0.13122830846886888
0.7616588716739133 0.13760631459802525
0.7508829714190157 0.143827783510951
0.7403660440240717 0.1498997343734696
0.7300966212296596 0.15582878838824554
0.7200638752577917 0.16162119697581456
0.7102575740760616 0.167282867602841
0.7006680403449639 0.17281938748389322
0.6912861136989281 0.17823604535849935
0.6821031160489707 0.18353785152366997
0.6731108196278106 0.18872955628305962
0.6643014175273637 0.19381566695715233
0.6556674965042442 0.19880046358401232
0.6472020118516775 0.2036880134269924
0.6388982641564303 0.20848218439412608
0.630749877777323 0.21318665746356472
0.6227507808978653 0.21780493820019353
0.6148951870198 0.22234036744033892
0.6071775777770517 0.2267961312141399
0.5995926869609403 0.23117526996859586
0.5921354856576878 0.23548068714842985
0.5848011684083689 0.2397151571866462
0.5775851403096284 0.243881332951934
0.5704830049808478 0.24798175269582654
0.5634905533300559 0.25201884653870676
0.5566037530568344 0.2559949425303064
0.5498187388358481 0.25991227231724834
0.5431318031294805 0.26377297644737335
0.5365393875824409 0.26757910933806656
0.5300380749551818 0.27133264393350043
0.5236245815565623 0.27503547607363926
0.5172957501394513 0.27868942859596413
0.5110485432259327 0.2822962551891674
0.504880036831461 0.28585764401651353
0.5012125854402361 0.2893752211251485
0.5072320379574772 0.2928505536563518
0.5131809383001111 0.2962851528705538
0.5190618122002517 0.2996804769998702
0.5248770982046576 0.30303793393992856
0.5306291520776031 0.30635888379186693
0.5363202509616779 0.30964464126457225
0.5419525973126464 0.31289647794647324
0.5475283226233256 0.3161156244555212
0.5530494909503403 0.3193032724753644
0.5585181022566255 0.32246057668514155
0.563936095581623 0.3255886565897965
0.5693053520502832 0.3286885982573256
0.5746276977312013 0.3317614559689239
0.5799049063535149 0.33480825378758644
0.5851387018915254 0.3378299870503403
0.5903307610254045 0.34082762378893383
0.5954827154857938 0.34380210608349226
0.6005961542895861 0.34675435135334653
0.6056726258737085 0.349685253588973
0.6107136401332856 0.3525956845287286
0.6157206703701623 0.35548649478382993
0.6206951551573882 0.35835851491481446
0.6256385001249233 0.3612125564625181
0.630552079671506 0.3640494129364223
0.6354372386073284 0.36686986076305345
0.6402952937318945 0.36967466019695966
0.6451275353511818 0.37246455619664454
0.6499352287379964 0.37524027926770304
0.6547196155391941 0.3780025462752819
0.6594819151332474 0.38075206122787025
0.6642233259414427 0.38348951603432035
0.6689450266958363 0.3862155912359024
0.6736481776669304 0.38893095671510297
0.6783339218538922 0.3916362723827991
0.6830033861400038 0.39433218884535703
0.6876576824159087 0.397019348053139
0.6922979086731095 0.3996983839318346
0.6969251500700674 0.40236992299797364
0.7015404799731615 0.40503458495992395
0.7061449609746808 0.40769298330562964
0.7107396458899408 0.4103457258782965
0.7153255787355526 0.41299341544119605
0.7199037956908043 0.41563665023271906
0.7244753260440612 0.41827602451278045
0.7290411931260403 0.42091212910164527
0.7336024152317762 0.4235455519122255
0.7381600065330479 0.426176878476871
0.7427149779830213 0.42880669246966424
0.7472683382148175 0.43143557622520906
0.7518210944357168 0.4340641112549001
0.7563742533186761 0.43669287876163976
0.7609288218928458 0.4393224601539792
0.765485808434753 0.4419534375606428
0.7700462233618325 0.44458639434640856
0.774611080129989 0.4472219156303158
0.7791813961368853 0.44986058880717905
0.7837581936326757 0.45250300407340005
0.7883425006399215 0.45514975495808135
0.7929353518844608 0.4578014388604639
0.7975377897390358 0.4604586575947313
0.8021508651815283 0.4631220179432465
0.8067756387696946 0.4657921322193153
0.8114131816343545 0.46846961884060523
0.8160645764930418 0.4711551029143755
0.8207309186861991 0.4738492168357258
0.8254133172380719 0.47655260090010265
0.8301128959445413 0.4792659039313606
0.8348307944902287 0.4819897839267225
0.8395681695973018 0.4847249087200435
0.8443261962085309 0.48747195666484794
0.8491060687072501 0.4902316173386756
0.8539090021770268 0.493004592270351
0.8587362337039648 0.4957915956918694
0.8635890237247404 0.4985933553166849
0.8635890237247403 0.4985933553166848
0.8587362337039648 0.4957915956918694
0.8539090021770268 0.493004592270351
0.84910606870725 0.4902316173386756
0.8443261962085308 0.4874719566648479
0.8395681695973018 0.4847249087200435
0.8348307944902285 0.4819897839267224
0.8301128959445412 0.47926590393136054
0.8254133172380718 0.47655260090010254
0.8207309186861991 0.4738492168357258
0.8160645764930416 0.4711551029143754
0.8114131816343544 0.4684696188406051
0.8067756387696946 0.4657921322193153
0.8021508651815283 0.4631220179432465
0.7975377897390358 0.4604586575947313
0.7929353518844607 0.4578014388604639
0.7883425006399215 0.45514975495808135
0.7837581936326756 0.4525030040734
0.7791813961368852 0.44986058880717894
0.7746110801299889 0.44722191563031577
0.7700462233618325 0.44458639434640856
0.7654858084347527 0.44195343756064265
0.7609288218928457 0.4393224601539792
0.7563742533186761 0.43669287876163976
0.7518210944357168 0.4340641112549001
0.7472683382148174 0.43143557622520906
0.7427149779830212 0.42880669246966413
0.7381600065330479 0.426176878476871
0.7336024152317762 0.4235455519122255
0.7290411931260402 0.4209121291016452
0.724475326044061 0.4182760245127804
0.7199037956908042 0.41563665023271906
0.7153255787355526 0.41299341544119605
0.7107396458899408 0.4103457258782965
0.7061449609746807 0.4076929833056296
0.7015404799731616 0.40503458495992395
0.6969251500700672 0.4023699229979736
0.6922979086731096 0.39969838393183466
0.6876576824159086 0.39701934805313893
0.6830033861400037 0.3943321888453569
0.6783339218538921 0.39163627238279913
0.6736481776669304 0.38893095671510297
0.6689450266958362 0.3862155912359024
0.6642233259414427 0.3834895160343204
0.6594819151332473 0.3807520612278702
0.654719615539194 0.3780025462752819
0.6499352287379963 0.375240279267703
0.6451275353511817 0.3724645561966445
0.6402952937318945 0.3696746601969597
0.6354372386073283 0.36686986076305333
0.630552079671506 0.36404941293642223
0.6256385001249232 0.361212556462518
0.6206951551573882 0.3583585149148145
0.6157206703701621 0.3554864947838298
0.6107136401332856 0.3525956845287286
0.6056726258737084 0.34968525358897296
0.600596154289586 0.3467543513533465
0.5954827154857936 0.3438021060834922
0.5903307610254043 0.3408276237889337
0.5851387018915253 0.3378299870503402
0.5799049063535148 0.33480825378758644
0.5746276977312011 0.33176145596892376
0.5693053520502831 0.32868859825732555
0.563936095581623 0.32558865658979647
0.5585181022566252 0.32246057668514144
0.5530494909503402 0.31930327247536433
0.5475283226233256 0.3161156244555212
0.5419525973126463 0.31289647794647313
0.5363202509616778 0.3096446412645722
0.5306291520776031 0.30635888379186693
0.5248770982046572 0.3030379339399284
0.5190618122002517 0.2996804769998702
0.513180938300111 0.29628515287055374
0.5072320379574772 0.2928505536563518
0.501212585440236 0.28937522112514846
0.5048800368314611 0.2858576440165134
0.5110485432259327 0.28229625518916723
0.5172957501394513 0.2786894285959642
0.5236245815565626 0.2750354760736392
0.530038074955182 0.2713326439335003
0.5365393875824409 0.2675791093380665
0.5431318031294807 0.26377297644737324
0.5498187388358482 0.25991227231724817
0.5566037530568345 0.25599494253030636
0.5634905533300559 0.25201884653870676
0.570483004980848 0.24798175269582648
0.5775851403096285 0.24388133295193393
0.584801168408369 0.2397151571866462
0.5921354856576878 0.23548068714842985
0.5995926869609404 0.2311752699685957
0.6071775777770518 0.22679613121413983
0.6148951870198001 0.22234036744033892
0.6227507808978652 0.21780493820019353
0.6307498777773232 0.21318665746356463
0.6388982641564304 0.208482184394126
0.6472020118516775 0.20368801342699236
0.6556674965042445 0.19880046358401218
0.6643014175273639 0.1938156669571522
0.6731108196278107 0.1887295562830596
0.6821031160489707 0.18353785152366997
0.6912861136989283 0.1782360453584992
0.7006680403449641 0.1728193874838931
0.7102575740760617 0.16728286760284095
0.7200638752577917 0.16162119697581456
0.7300966212296598 0.15582878838824538
0.7403660440240719 0.1498997343734695
0.7508829714190157 0.14382778351095094
0.7616588716739137 0.13760631459802503
0.7727059023405981 0.1312283084688687
0.7840369635897447 0.12468631720646987
0.7956657565482955 0.11797243046150002
0.8076068472065451 0.11107823855554194
0.8198757365258569 0.10399479200437955
0.8324889374610214 0.09671255704911956
0.845464059706753 0.08922136672777811
0.858819903087982 0.081510366956371
0.8725765606408626 0.07356795701506583
0.8867555325788856 0.06538172374981617
0.9013798525096969 0.056938368701047154
0.9164742274676015 0.04822362725585164
0.9320651935594212 0.039222178785813334
0.9481812892937566 0.029917546575308974
0.9648532489833929 0.020291986160578913
0.9821142189869196 0.010326360482568657
1.0000000000000002 -1.1102230246251568e-16


==> curve_data/90deg.dat <==
1.0 0.0
0.9999602043778418 0.006308251617251787
0.9998408238461337 0.012615499071312219
0.9996418774081658 0.018920738358835145
0.9993633967327268 0.02522296579613934
0.9990054261490642 0.03152117817897742
0.998568022639826 0.03781437294222836
0.9980512558319914 0.04410154831948825
0.997455207985787 0.05038170350253412
0.9967799739815925 0.056653838800634924
0.9960256613048366 0.06291695579968484
0.9951923900288887 0.06917005752113341
0.9942802927959443 0.07541214858068691
0.9932895147959105 0.08164223534675621
0.9922202137432954 0.08785932609862553
0.9910725598521013 0.09406243118431684
0.989846735808731 0.1002505631781255
0.9885429367429059 0.1064227370378006
0.9871613701966067 0.11257797026134699
0.9857022560910339 0.11871528304342199
0.984165826691602 0.1248336984313034
0.9825523265709667 0.1309322424804034
0.9808620125700923 0.13700994440930306
0.9790951537573684 0.1430658367542843
0.9772520313857775 0.14909895552333272
0.975332938848126 0.15510834034958842
0.9733381816303395 0.1610930346442197
0.9712680772628364 0.16705208574869485
0.9691229552699816 0.17298454508642938
0.9669031571176323 0.17888946831378208
0.9646090361587826 0.18476591547037843
0.9622409575773161 0.19061295112873577
0.9597992983298747 0.19642964454316691
0.9572844470858536 0.20221506979793852
0.9546968041655325 0.2079683059546606
0.9520367814763512 0.21368843719888425
0.9493048024473411 0.21937455298588254
0.9465013019617229 0.22502574818559395
0.9436267262876809 0.23064112322670283
0.9406815330073245 0.2362197842398355
0.9376661909438495 0.2417608431998486
0.9345811800869099 0.24726341806718735
0.9314269915162113 0.2527266329282904
0.92820412732334 0.2581496181350202
0.9249131005318387 0.2635315104430958
0.9215544350155422 0.268871453149506
0.9181286654151859 0.2741685962288817
0.9146363370533002 0.2794220964688046
0.911078005847405 0.284631117604033
0.9074542382215168 0.2897948304496188
0.903765611015985 0.2949124130329009
0.9000127113956673 0.2999830507243478
0.8961961367564649 0.3050059363672329
0.8923164946302273 0.3099802704061193
0.8883744025880427 0.3149052610141356
0.8843704881419331 0.3197801242190202
0.8803053886449643 0.3246040840279164
0.8761797511897907 0.32937637255089686
0.8719942325056496 0.33409623012319795
0.867749498853821 0.33876290542614523
0.8634462259215718 0.34337565560675043
0.8590850987145963 0.3479337463959605
0.8546668114479767 0.35243645222553993
0.8501920674356753 0.3568830563435695
0.8456615789785803 0.3612728509285393
0.8410760672511189 0.36560513720202326
0.8364362621864594 0.3698792255399104
0.831742902360319 0.3740944355821827
0.8269967348733945 0.3782500963412155
0.8221985152324386 0.38234554630858725
0.817349007229994 0.38638013356038015
0.8124489828228136 0.3903532158609548
0.8074992220089767 0.3942641607651828
0.802500512703728 0.3981123457191218
0.7974536506140545 0.40189715815911403
0.7923594391120236 0.4056179956092962
0.7872186891068995 0.409274265777503
0.7820322189160618 0.41286538664955036
0.7768008541347424 0.41639078658188045
0.7715254275046061 0.41984990439255887
0.7662067787811927 0.42324218945060404
0.7608457546002423 0.42656710176363827
0.7554432083429252 0.4298241120638451
0.75 0.43301270189221924
0.7445169960349165 0.4361323636810968
0.7389950692458914 0.4391826008349504
0.7334350986269729 0.44216292780943917
0.7278379692281207 0.4450728701886982
0.722204572014322 0.4479119647608578
0.7165358037237645 0.4506797595917786
0.7108325667250921 0.4533758140969914
0.7050957688737638 0.45599969911183025
0.6993263233675379 0.4585509969597489
0.6935251486011086 0.4610293015188067
0.687693168019912 0.4634342182863162
0.6818313099731306 0.4657653644416416
0.6759405075659164 0.4680223689071363
0.6700216985108567 0.4702048724072126
0.6640758249787067 0.47231252752553243
0.658103833448412 0.4743449987603081
0.6521066745564466 0.4763019625777109
0.6460853029454878 0.4781831074633702
0.6400406771124535 0.47998813397196133
0.6339737592559267 0.48171675477487297
0.6278855151229898 0.48336869470594335
0.6217769138554959 0.48494369080526356
0.6156489278357966 0.48644149236103484
0.6095025325319565 0.487861860949478
0.6033387063424765 0.48920457047278637
0.5971584304405487 0.4904694071951164
0.5909626886178719 0.4916561697766112
0.5847524671280483 0.4927646693054495
0.5785287545295894 0.4937947293279176
0.5722925415285555 0.49474618587649777
0.5660448208208511 0.49561888749596866
0.5597865869342075 0.49641269526751475
0.5535188360698688 0.49712748283083946
0.5472425659440157 0.49776313640427944
0.5409587756289461 0.49831955480291723
0.5346684653940409 0.4987966494546872
0.528372636546537 0.49919434441447563
0.5220722912721385 0.4995125763762087
0.5157684324754855 0.4997512946829311
0.5094620636205094 0.49991046133486866
0.5031541885706986 0.49999005099547766
0.5031541885706986 0.4999900509954778
0.5094620636205095 0.4999104613348689
0.5157684324754855 0.4997512946829313
0.5220722912721385 0.499512576376209
0.528372636546537 0.4991943444144756
0.5346684653940408 0.4987966494546871
0.5409587756289461 0.49831955480291723
0.5472425659440155 0.49776313640427944
0.5535188360698685 0.49712748283083946
0.5597865869342075 0.4964126952675146
0.5660448208208513 0.49561888749596855
0.5722925415285555 0.49474618587649777
0.5785287545295894 0.4937947293279176
0.5847524671280483 0.49276466930544954
0.5909626886178719 0.49165616977661136
0.5971584304405487 0.4904694071951167
0.6033387063424763 0.4892045704727865
0.6095025325319565 0.4878618609494779
0.6156489278357966 0.48644149236103484
0.6217769138554959 0.48494369080526367
0.62788551512299 0.48336869470594346
0.6339737592559268 0.48171675477487275
0.6400406771124535 0.47998813397196116
0.6460853029454877 0.47818310746337006
0.6521066745564467 0.47630196257771096
0.658103833448412 0.47434499876030817
0.6640758249787065 0.4723125275255325
0.6700216985108567 0.4702048724072128
0.6759405075659163 0.4680223689071365
0.6818313099731308 0.46576536444164157
0.6876931680199119 0.46343421828631615
0.6935251486011086 0.4610293015188067
0.6993263233675379 0.45855099695974905
0.7050957688737635 0.4559996991118303
0.710832566725092 0.45337581409699107
0.7165358037237644 0.4506797595917784
0.722204572014322 0.4479119647608578
0.7278379692281207 0.4450728701886982
0.7334350986269729 0.4421629278094392
0.7389950692458913 0.43918260083495064
0.7445169960349165 0.43613236368109704
0.7499999999999998 0.4330127018922195
0.755443208342925 0.4298241120638453
0.7608457546002423 0.42656710176363827
0.7662067787811927 0.4232421894506042
0.7715254275046061 0.41984990439255904
0.7768008541347423 0.4163907865818802
0.7820322189160618 0.4128653866495502
0.7872186891068994 0.409274265777503
0.7923594391120236 0.4056179956092962
0.7974536506140545 0.4018971581591141
0.802500512703728 0.39811234571912196
0.8074992220089768 0.3942641607651831
0.8124489828228134 0.3903532158609549
0.8173490072299938 0.3863801335603805
0.8221985152324386 0.38234554630858725
0.8269967348733945 0.37825009634121554
0.8317429023603189 0.37409443558218275
0.8364362621864594 0.3698792255399103
0.8410760672511189 0.3656051372020232
0.8456615789785803 0.36127285092853945
0.8501920674356753 0.35688305634356937
0.8546668114479767 0.35243645222554
0.8590850987145963 0.34793374639596053
0.8634462259215719 0.34337565560675043
0.8677494988538211 0.3387629054261453
0.8719942325056493 0.33409623012319795
0.8761797511897907 0.3293763725508968
0.8803053886449643 0.3246040840279164
0.8843704881419331 0.31978012421902025
0.8883744025880427 0.3149052610141357
0.8923164946302272 0.30998027040611925
0.8961961367564649 0.3050059363672329
0.9000127113956672 0.2999830507243479
0.903765611015985 0.2949124130329009
0.9074542382215168 0.28979483044961885
0.911078005847405 0.2846311176040331
0.9146363370533003 0.27942209646880467
0.9181286654151859 0.2741685962288817
0.9215544350155421 0.2688714531495061
0.9249131005318387 0.2635315104430958
0.92820412732334 0.2581496181350203
0.9314269915162113 0.25272663292829045
0.9345811800869099 0.24726341806718735
0.9376661909438496 0.24176084319984864
0.9406815330073243 0.23621978423983556
0.9436267262876809 0.23064112322670283
0.9465013019617229 0.22502574818559398
0.9493048024473411 0.21937455298588265
0.9520367814763512 0.2136884371988842
0.9546968041655325 0.20796830595466062
0.9572844470858536 0.20221506979793855
0.9597992983298747 0.19642964454316686
0.9622409575773161 0.1906129511287358
0.9646090361587826 0.18476591547037852
0.9669031571176321 0.17888946831378222
0.9691229552699815 0.17298454508642938
0.9712680772628364 0.16705208574869493
0.9733381816303395 0.1610930346442198
0.975332938848126 0.15510834034958842
0.9772520313857775 0.14909895552333277
0.9790951537573684 0.14306583675428444
0.9808620125700923 0.13700994440930306
0.9825523265709667 0.13093224248040344
0.9841658266916019 0.12483369843130354
0.9857022560910339 0.11871528304342198
0.9871613701966067 0.11257797026134705
0.9885429367429059 0.10642273703780072
0.9898467358087311 0.10025056317812549
0.9910725598521013 0.0940624311843169
0.9922202137432953 0.08785932609862564
0.9932895147959105 0.08164223534675619
0.9942802927959443 0.07541214858068694
0.9951923900288887 0.0691700575211335
0.9960256613048366 0.06291695579968481
0.9967799739815925 0.056653838800634945
0.997455207985787 0.05038170350253421
0.9980512558319914 0.0441015483194882
0.998568022639826 0.03781437294222837
0.9990054261490642 0.03152117817897751
0.9993633967327268 0.025222965796139498
0.9996418774081658 0.018920738358835152
0.9998408238461337 0.0126154990713123
0.9999602043778418 0.006308251617251939
1.0 0.0


==> curve_data/aSquaredPlus2BSquared.dat <==
0.6666666370370353 0.00014054567436632575
0.6657132597063639 0.025193166838846273
0.664750369983597 0.03569116037717014
0.6637779049373195 0.04378922479982027
0.6627958019643291 0.05065168185441939
0.661803998810755 0.05672859095668491
0.6608024335935322 0.062250297074688314
0.6597910448222317 0.0673533497351271
0.6587697714212455 0.07212652685221839
0.6577385527523238 0.07663135601584811
0.6566973286374637 0.08091253087168541
0.655646039382143 0.08500370951084786
0.6545846257989035 0.08893097435827359
0.6535130292312719 0.09271501197656626
0.6524311915780233 0.09637254782749458
0.6513390553177786 0.09991732530578894
0.6502365635339309 0.10336079430585955
0.6491236599399017 0.10671260812494393
0.6480002889047181 0.10998099009623133
0.6468663954789048 0.11317300938268088
0.6457219254206905 0.11629479199340681
0.6445668252225184 0.11935168468679319
0.6434010421378547 0.12234838400169296
0.6422245242082922 0.12528903906950867
0.641037220290938 0.12817733443278007
0.6398390800860791 0.1310165574217728
0.63863005416512 0.1338096534651713
0.6374100939987799 0.13655927187239883
0.6361791519855462 0.13926780401794986
0.6349371814803693 0.1419374154126064
0.6336841368235949 0.14457007281545264
0.6324199733701193 0.14716756729190417
0.6311446475187594 0.1497315339341067
0.629858116741827 0.15226346881526415
0.6285603396148943 0.15476474363736165
0.6272512758467405 0.1572366184442944
0.6259308863094661 0.1596802527036144
0.624599133068764 0.16209671500555173
0.6232559794143308 0.16448699158445235
0.6219013898904089 0.1668519938328084
0.6205353303264429 0.1691925649497667
0.6191577678678354 0.17150948584303818
0.617768671006789 0.1738034803843074
0.6163680096132181 0.1760752201028068
0.6149557549657136 0.17832532838894455
0.6135318797825462 0.1805543842692816
0.6120963582526902 0.18276292580532097
0.61064916606685 0.18495145316116693
0.609190280448474 0.18712043137889986
0.6077196801847338 0.1892702928952511
0.6062373456574541 0.19140143982872018
0.604743258873972 0.1935142460624958
0.603237403497906 0.19560905914529772
0.6017197648798168 0.1976862020295189
0.6001903300877378 0.19974597466364835
0.598649087937554 0.20178865545392796
0.5970960290232111 0.2038145026084258
0.5955311457467308 0.2058237553751751
0.5939544323480107 0.2078166351847055
0.5923658849343871 0.2097933467061302
0.5907655015099396 0.21175407882494862
0.5891532820045106 0.21369900554983282
0.5875292283024207 0.21562828685489238
0.5858933442708548 0.21754206946324223
0.5842456357878936 0.21944048757707066
0.5825861107701688 0.22132366355890312
0.5809147792001174 0.2231917085682705
0.579231653152808 0.22504472315757681
0.5775367468223179 0.22688279783059603
0.5758300765476329 0.22870601356669507
0.5741116608380463 0.2305144423135876
0.5723815203980332 0.23230814745116304
0.5706396781515701 0.23408718422869562
0.5688861592658786 0.23585160017753348
0.5671209911745667 0.23760143550118004
0.5653442036001405 0.2393367234445019
0.5635558285758611 0.24105749064365414
0.5617559004669231 0.2427637574581754
0.5599444559909255 0.2444555382865702
0.5581215342376123 0.2461328418665997
0.5562871766878562 0.24779567156138552
0.5544414272318585 0.2494440256323494
0.5525843321865438 0.2510778974999206
0.5507159403121198 0.25269727599287184
0.5488363028277802 0.25430214558706843
0.5469454734265258 0.25589248663436265
0.5450435082890774 0.25746827558229274
0.543130466096859 0.2590294851852093
0.5412064080440269 0.26057608470739146
0.539271397848518 0.2621080401186709
0.5373255017621006 0.26362531428305697
0.5353687885793986 0.2651278671407935
0.533401329645872 0.26661565588426533
0.531423198864728 0.26808863512813264
0.529434472702746 0.2695467570740359
0.5274352301949912 0.27098997167020294
0.5254255529484013 0.27241822676624916
0.523405525144224 0.2738314682634467
0.5213752335392879 0.2752296402607191
0.5193347674660889 0.27661268519659277
0.5172842188316749 0.27798054398732125
0.5152236821153126 0.27933315616138565
0.5131532543649195 0.28067045999054707
0.5110730351922496 0.28199239261762843
0.508983126766813 0.28329889018117754
0.5068836338085256 0.2845898879371535
0.5047746635790661 0.28586532037776935
0.5026563258719379 0.28712512134761525
0.5005287330012214 0.2883692241571668
0.501608000210991 0.28959756169378414
0.503753756448486 0.29081006653029423
0.5059084159161524 0.29200667103123845
0.5080718563565437 0.2931873074568666
0.5102439530677825 0.294351908064943
0.5124245789228126 0.29550040521043003
0.5146136043900007 0.2966327314431086
0.5168108975550876 0.297748819603182
0.5190163241444916 0.2988486029149134
0.5212297475499604 0.299932015078337
0.5234510288545693 0.30099899035907934
0.525680026860066 0.30204946367632396
0.5279165981155509 0.3030833706889439
0.530160596947491 0.3041006478798337
0.5324118754910602 0.30510123263845634
0.534670283722795 0.30608506334162394
0.5369356694945553 0.30705207943253005
0.5392078785687836 0.30800222149804396
0.541486754655044 0.30893543134427537
0.5437721394478313 0.3098516520704223
0.5460638726656325 0.31075082814089994
0.5483617920912273 0.3116329054557632
0.5506657336132056 0.31249783141941573
0.5529755312686879 0.31334555500761396
0.5552910172872234 0.31417602683275897
0.5576120221358469 0.31498919920747714
0.5599383745652736 0.31578502620648563
0.5622699016572031 0.3165634637267383
0.5646064288727106 0.31732446954584564
0.5669477801016984 0.318068003378765
0.5692937777133802 0.318794026932755
0.5716442426077676 0.3195025039605822
0.573998994268133 0.32019340031198207
0.5763578508144127 0.320866683983356
0.5787206290575233 0.3215223251657065
0.5810871445545537 0.322160296290796
0.5834572116648036 0.3227805720755263
0.5858306436066285 0.32338312956452764
0.5882072525150593 0.32396794817095365
0.5905868495001576 0.32453500971547217
0.5929692447060679 0.3250842984634486
0.5953542473707336 0.32561580116031236
0.5977416658862289 0.32612950706510413
0.6001313078596757 0.32662540798219614
0.6025229801746979 0.32710349829118474
0.6049164890533754 0.3275637749749476
0.6073116401186556 0.3280062376458655
0.6097082384571785 0.32843088857020686
0.6121060886824734 0.32883773269067207
0.6145049949984853 0.3292267776470983
0.6169047612633829 0.3295980337953274
0.6193051910536104 0.3299515142242342
0.6217060877281323 0.33028723477092325
0.6241072544928323 0.3306052140340936
0.6265084944650166 0.3309054733855784
0.62890961073798 0.3311880369800654
0.6313104064455889 0.33145293176300394
0.6337106848268351 0.3317001874767089
0.6361102492903181 0.3319298366646684
0.6385089034786069 0.33214191467406873
0.6409064513324404 0.3323364596565435
0.6433026971547208 0.33251351256716755
0.6456974456742541 0.3326731171617005
0.6480905021091949 0.33281531999210123
0.6504816722301536 0.3329401704003305
0.6528707624229179 0.33304772051045234
0.6552575797507515 0.33313802521906166
0.657641932016225 0.3332111421840517
0.6600236278225345 0.3332671318117442
0.6624024766342735 0.33330605724240703
0.6647782888376114 0.33332798433417776
0.6671508757998403 0.3333329816454209
0.6695200499282548 0.3333211204155441
0.6718856247283213 0.33329247454429844
0.674247414861102 0.33324712056959116
0.6766052361998974 0.3331851376438394
0.6789589058860699 0.33310660750889337
0.6813082423840153 0.33301161446956207
0.6836530655352475 0.332900245365768
0.6859931966115648 0.33277258954336986
0.6883284583672633 0.3326287388236787
0.6906586750903712 0.3324687874717083
0.6929836726528696 0.332292832163189
0.6953032785598752 0.33210097195038263
0.6976173219977548 0.3318933082267361
0.6999256338811488 0.3316699446904063
0.7022280468988736 0.33143098730669635
0.704524395558686 0.33117654426944165
0.70681451623088 0.3309067259613808
0.7090982471907014 0.3306216449135529
0.7113754286595545 0.33032141576375945
0.7136459028449863 0.3300061552141304
0.7159095139794286 0.3296759819878347
0.7181661083576834 0.3293310167849738
0.7204155343731341 0.32897138223770117
0.7226576425526733 0.32859720286460703
0.7248922855903299 0.3282086050244075
0.7271193183795887 0.3278057168689822
0.7293385980443905 0.32738866829579955
0.7315499839688056 0.32695759089976956
0.7337533378253721 0.32651261792456787
0.7359485236020951 0.3260538842134685
0.7381354076280998 0.32558152615972963
0.7403138585979395 0.3250956816565691
0.7424837475945506 0.32459649004677443
0.7446449481108585 0.3240840920719831
0.746797336070032 0.3235586298216748
0.7489407898443917 0.32302024668191887
0.7510751902729669 0.32246908728390655
0.7532004206777174 0.3219052974523191
0.7553163668784119 0.3213290241535595
0.7574229172061793 0.32074041544389176
0.7595199625157355 0.3201396204175241
0.7616073961962934 0.3195267891546706
0.7636851141811687 0.3189020726696315
0.7657530149560896 0.31826562285892307
0.7678109995662215 0.31761759244949767
0.7698589716219195 0.31695813494708286
0.7718968373032243 0.3162874045846785
0.7739245053631094 0.3156055562712403
0.7759418871295023 0.3149127455405858
0.7779488965060899 0.3142091285005529
0.7799454499719257 0.3134948617824401
0.7819314665798595 0.3127701024907635
0.7839068679538015 0.3120350081533532
0.7858715782848466 0.31128973667182314
0.787825524326273 0.3105344462724392
0.7897686353874362 0.3097692954574125
0.7917008433265834 0.3089944429566459
0.7936220825426009 0.30821004767995425
0.7955322899657268 0.307416268669789
0.7974314050472404 0.306613265054484
0.7993193697481615 0.3058011960020494
0.8011961285269737 0.3049802206745338
0.8030616283264005 0.30415049818297335
0.804915818559258 0.30331218754295114
0.8067586510934037 0.30246544763078304
0.8085900802358139 0.30161043714034813
0.8104100627158046 0.30074731454058207
0.8122185576674303 0.29987623803364766
0.8140155266110797 0.29899736551379996
0.815800933434295 0.2981108545269578
0.8175747443718429 0.29721686223099725
0.8193369279850582 0.2963155453567787
0.8210874551404905 0.29540706016991825
0.8228262989878755 0.29449156243331664
0.8245534349374605 0.2935692073704526
0.8262688406367054 0.29264014962945295
0.8279724959463899 0.2917045432479445
0.8296643829161477 0.2907625416186977
0.8313444857594561 0.28981429745606685
0.8330127908281071 0.2888599627632353
0.834669286586181 0.2878996888002664
0.8363139635835531 0.2869336260529687
0.8379468144289542 0.28596192420257643
0.8395678337626121 0.28498473209624947
0.8411770182284973 0.28400219771839313
0.8427743664461986 0.28301446816280135
0.8443598789824489 0.2820216896056213
0.8459335583223317 0.2810240072791418
0.8474954088401845 0.28002156544640366
0.8490454367702266 0.2790145073766307
0.850583650176934 0.27800297532147966
0.8521100589251805 0.2769871104921059
0.853624674650172 0.275967053037044
0.8551275107271916 0.2749429420208957
0.8566185822411796 0.27391491540382434
0.858097905956167 0.27288311002185
0.8595655002845868 0.2718476615679396
0.8610213852564781 0.27080870457388617
0.8624655824886076 0.26976637239297196
0.8638981151535258 0.2687207971834084
0.8653190079485763 0.26767210989254536
0.8667282870648771 0.26662044024184167
0.8681259801562935 0.26556591671259194
0.869512116308418 0.26450866653239696
0.8708867260075749 0.26344881566237305
0.8722498411098674 0.2623864887850889
0.8736014948102827 0.2613218092932221
0.8749417216118711 0.26025489927892465
0.8762705572950129 0.2591858795238881
0.8775880388867909 0.2581148694900991
0.8788942046304811 0.2570419873112733
0.8801890939551746 0.255967349784958
0.8814727474455459 0.25489107236529246
0.8827452068117819 0.2538132691564154
0.8840065148596782 0.2527340529065084
0.8852567154609237 0.2516535350024622
0.886495853523576 0.2505718254651571
0.8877239749627464 0.2494890329453443
0.8889411266715004 0.24840526472011562
0.8901473564919856 0.24732062668995225
0.8913427131867978 0.24623522337633785
0.8925272464105922 0.24514915791992625
0.8937010066819524 0.24406253207924963
0.8948640453555211 0.24297544622995704
0.8960164145944052 0.2418879993645692
0.8971581673428614 0.24080028909273923
0.8982893572992662 0.23971241164200546
0.8994100388893832 0.2386244618590247
0.900520267239931 0.2375365332112752
0.9016200981524568 0.2364487177892138
0.902709588077523 0.23536110630887874
0.903788794089214 0.2342737881149239
0.9048577738599634 0.23318685118407198
0.9059165856357102 0.2321003821289771
0.9069652882113888 0.23101446620248184
0.9080039409067511 0.22992918730225914
0.9090326035425335 0.22884462797582647
0.9100513364169621 0.22776086942591922
0.9110602002826074 0.226677991516215
0.9120592563235841 0.2255960727773929
0.9130485661331073 0.2245151904135218
0.9140281916913945 0.2234354203087597
0.9149981953439295 0.22235683703436002
0.9159586397800772 0.22127951385596845
0.9169095880120591 0.22020352274120142
0.9178511033542858 0.21912893436749642
0.9187832494030481 0.2180558181302218
0.9197060900165699 0.21698424215103648
0.9206196892954168 0.21591427328648907
0.9215241115632693 0.21484597713684603
0.9224194213480517 0.21377941805514
0.9233056833634207 0.21271465915642565
0.9241829624906126 0.2116517623272369
0.9250513237606478 0.21059078823523325
0.9259108323368921 0.2095317963390276
0.9267615534979706 0.20847484489818507
0.9276035526210373 0.20741999098338348
0.9284368951653956 0.2063672904867298
0.929261646656469 0.20531679813221887
0.9300778726701195 0.2042685674863308
0.9308856388173112 0.20322265096875416
0.9316850107291197 0.20217909986323132
0.9324760540420798 0.20113796432851438
0.9332588343838747 0.2000992934094248
0.934033417359359 0.19906313504801118
0.934799868536916 0.19802953609479362
0.9355582534351448 0.196998542320092
0.9363086375098751 0.1959701984254274
0.937051086141507 0.1949445480549912
0.937785664622669 0.1939216338071758
0.9385124381461978 0.19290149724615838
0.939231471793429 0.19188417891353393
0.9399428305228011 0.19086971833998792
0.9406465791587643 0.18985815405700568
0.9413427823809959 0.18884952360861149
0.9420315047139151 0.18784386356312996
0.9427128105164919 0.18684120952496713
0.943386763972353 0.18584159614640286
0.9440534290801713 0.1848450571393918
0.9447128696443463 0.18385162528736618
0.94536514926596 0.1828613324570357
0.9460103313340141 0.18187420961018003
0.946648479016938 0.18089028681542993
0.9472796552543679 0.179909593260031
0.9479039227491887 0.1789321572615863
0.9485213439598399 0.17795800627977487
0.9491319810928759 0.1769871669280398
0.9497358960957824 0.17601966498524463
0.9503331506500382 0.175055525407291
0.9509238061644252 0.17409477233869775
0.9515079237685766 0.17313742912413457
0.9520855643067645 0.17218351831990888
0.9526567883319175 0.1712330617054024
0.9532216560998683 0.1702860802944527
0.953780227563826 0.16934259434667995
0.9543325623690683 0.16840262337875292
0.9548787198478497 0.16746618617559222
0.9554187590145229 0.16653330080151
0.9559527385608689 0.16560398461128154
0.9564807168516294 0.16467825426114685
0.9570027519202424 0.16375612571974055
0.9575189014647715 0.16283761427894736
0.9580292228440294 0.1619227345646814
0.9585337730738901 0.16101150054758712
0.9590326088237844 0.1601039255536605
0.9595257864133774 0.1592000222747875
0.9600133618094232 0.15829980277920047
0.9604953906227918 0.15740327852184768
0.9609719281056662 0.15651046035467814
0.9614430291489058 0.15562135853683684
0.961908748279571 0.154735982744772
0.9623691396586062 0.15385434208225118
0.9628242570786798 0.15297644509028624
0.9632741539621721 0.1521022997569653
0.9637188833593135 0.15123191352719156
0.9641584979464667 0.150365293312327
0.9645930500245491 0.14950244549974184
0.9650225915175925 0.14864337596226676
0.9654471739714389 0.14778809006754937
0.9658668485525639 0.14693659268731266
0.96628166604703 0.14608888820651614
0.9666916768595646 0.1452449805324185
0.9670969310127565 0.1444048731035408
0.9674974781463729 0.1435685688985318
0.9678933675167909 0.14273607044493294
0.968284647996539 0.14190737982784365
0.96867136807395 0.1410824986984875
0.9690535758529184 0.14026142828267735
0.9694313190527608 0.13944416938918158
0.9698046450081764 0.13863072241798874
0.9701736006693064 0.13782108736847373
0.9705382326018845 0.13701526384746218
0.9708985869874833 0.13621325107719637
0.9712547096238469 0.1354150479032003
0.9716066459253109 0.1346206528020453
0.9719544409233062 0.13383006388901653
0.9722981392669454 0.1330432789256797
0.9726377852236856 0.13226029532734962
0.9729734226800701 0.13148111017045924
0.9733050951425419 0.13070572019983118
0.9736328457383314 0.12993412183585124
0.97395671721641 0.12916631118154376
0.9742767519485143 0.12840228402955128
0.9745929919302333 0.12764203586901668
0.9749054787821574 0.12688556189236938
0.97521425375109 0.12613285700201676
0.9755193577113163 0.12538391581693947
0.9758208311659269 0.12463873267919344
0.9761187142481997 0.12389730166031734
0.9764130467230302 0.12315961656764765
0.9767038679884131 0.12242567095053994
0.9769912170769753 0.12169545810649988
0.9772751326575506 0.12096897108722164
0.9775556530368028 0.12024620270453604
0.9778328161608919 0.11952714553626995
0.9781066596171785 0.11881179193201462
0.9783772206359712 0.11810013401880759
0.9786445360923112 0.11739216370672567
0.9789086425077901 0.11668787269439107
0.9791695760524077 0.11598725247439245
0.9794273725464585 0.11529029433861904
0.9796820674624526 0.11459698938351175
0.9799336959270645 0.11390732851522892
0.9801822927231131 0.11322130245473065
0.9804278922915677 0.1125389017427799
0.9806705287335795 0.11186011674486222
0.9809102358125391 0.11118493765602583
0.9811470469561558 0.11051335450564069
0.9813809952585599 0.10984535716207999
0.9816121134824264 0.10918093533732258
0.981840434061116 0.1085200785914788
0.982065989100837 0.10786277633723951
0.9822888103828235 0.10720901784424999
0.9825089293655289 0.10655879224340897
0.9827263771868356 0.1059120885310936
0.9829411846662778 0.10526889557331184
0.9831533823072781 0.10462920210978272
0.9833630002993964 0.10399299675794482
0.9835700685205861 0.10336026801689484
0.9837746165394666 0.10273100427125634
0.9839766736175991 0.10210519379497993
0.9841762687117731 0.10148282475507518
0.984373430476301 0.10086388521527619
0.9845681872653168 0.10024836313964013
0.9847605671350826 0.09963624639608108
0.9849505978462985 0.09902752275983914
0.9851383068664172 0.09842217991688562
0.9853237213719612 0.09782020546726586
0.9855068682508438 0.09722158692837954
0.9856877741046908 0.09662631173820033
0.9858664652511633 0.09603436725843456
0.9860429677262825 0.09544574077762093
0.9862173072867516 0.09486041951417096
0.9863895094122797 0.09427839061935181
0.986559599307903 0.09369964118021214
0.9867276019063036 0.09312415822245107
0.9868935418701259 0.09255192871323195
0.987057443594292 0.09198293956394187
0.9872193312083092 0.0914171776328957
0.9873792285785772 0.09085462972798894
0.9875371593106902 0.09029528260929648
0.9876931467517305 0.08973912299162057
0.9878472139925607 0.0891861375469876
0.987999383870108 0.0886363129070946
0.9881496789696407 0.0880896356657068
0.9882981216270411 0.08754609238100594
0.9884447339310685 0.08700566957789117
0.9885895377256143 0.08646835375023214
0.9887325546119514 0.08593413136307619
0.9888738059509732 0.08540298885480943
0.9890133128654243 0.08487491263927263
0.9891510962421229 0.08434988910783324
0.9892871767341728 0.0838279046314129
0.9894215747631665 0.08330894556247284
0.9895543105213773 0.08279299823695635
0.9896854039739427 0.08228004897618951
0.9898148748610357 0.08177008408874158
0.9899427427000267 0.0812630898722442
0.9900690267876326 0.08075905261517173
0.9901937462020581 0.08025795859858176
0.9903169198051198 0.07975979409781762
0.9904385662443654 0.07926454538417327
0.9905587039551754 0.07877219872652032
0.9906773511628559 0.0782827403928993
0.9907945258847183 0.07779615665207427
0.990910245932146 0.07731243377505272
0.99102452891265 0.07683155803657009
0.9911373922319097 0.07635351571654025
0.9912488530958021 0.07587829310147287
0.9913589285124194 0.07540587648585687
0.9914676352940691 0.07493625217351221
0.9915749900592664 0.07446940647890912
0.9916810092347083 0.07400532572845632
0.9917857090572373 0.07354399626175824
0.9918891055757908 0.07308540443284188
0.9919912146533365 0.07262953661135423
0.9920920519687934 0.07217637918372954
0.9921916330189402 0.0717259185543291
0.99228997312031 0.07127814114655166
0.9923870874110694 0.0708330334039167
0.9924829908528847 0.07039058179112007
0.9925776982327745 0.06995077279506329
0.992671224164947 0.0695135929258561
0.9927635830926234 0.06907902871779326
0.9928547892898485 0.06864706673030643
0.9929448568632853 0.06821769354889054
0.9930337997539952 0.06779089578600582
0.9931216317392066 0.06736666008195634
0.993208366434066 0.0669449731057441
0.9932940172933763 0.06652582155590087
0.9933785976133218 0.06610919216129656
0.9934621205331758 0.0656950716819258
0.9935445990369983 0.06528344690967249
0.9936260459553149 0.06487430466905247
0.9937064739667844 0.064467631817936
0.9937858955998519 0.06406341524824852
0.9938643232343853 0.0636616418866519
0.9939417691033015 0.06326229869520548
0.9940182452941735 0.06286537267200733
0.9940937637508285 0.06247085085181694
0.9941683362749283 0.06207872030665848
0.9942419745275353 0.06168896814640603
0.9943146900306685 0.06130158151935061
0.9943864941688408 0.06091654761274946
0.9944573981905843 0.06053385365335782
0.9945274132099622 0.06015348690794387
0.9945965502080655 0.05977543468378683
0.9946648200344981 0.05939968432915862
0.994732233408844 0.05902622323378959
0.9947988009221252 0.05865503882931821
0.9948645330382437 0.058286118589725745
0.9949294400954095 0.05791945003175546
0.9949935323075559 0.05755502071531689
0.995056819765742 0.0571928182438762
0.9951193124395391 0.05683283026483127
0.9951810201784074 0.05647504446987403
0.9952419527130557 0.05611944859533801
0.9953021196567909 0.05576603042253317
0.9953615305068529 0.055414777778067456
0.9954201946457352 0.05506567853415521
0.9954781213424957 0.054718720608913626
0.9955353197540515 0.054373891966645986
0.9955917989264622 0.05403118061811364
0.9956475677962001 0.05369057462079571
0.9957026351914088 0.05335206207913725
0.9957570098331461 0.05301563114478621
0.9958107003366182 0.05268127001681911
0.9958637152123988 0.05234896694195615
0.9959160628676368 0.052018710214765264
0.9959677516072513 0.05169048817785615
0.9960187896351139 0.0513642892220638
0.9960691850552217 0.05104010178662236
0.996118945872853 0.05071791435932898
0.9961680799957157 0.05039771547669818
0.9962165952350829 0.05007949372410709
0.9962644993069136 0.04976323773593125
0.9963117998329664 0.04944893619567154
0.9963585043418973 0.049136577836072726
0.996404620270349 0.048826151439232815
0.9964501549640269 0.04851764583670476
0.9964951156787647 0.048211049909589375
0.9965395095815781 0.04790635258862076
0.9965833437517078 0.04760354285424365
0.9966266251816511 0.04730260973668306
0.9966693607781821 0.047003542316006786
0.9967115573633628 0.04670632972218038
0.99675322167554 0.046410961135115024
0.996794360370335 0.04611742578470856
0.99683498002162 0.04582571295087951
0.9968750871224861 0.04553581196359491
0.9969146880861983 0.04524771220289097
0.9969537892471427 0.04496140309888811
0.9969923968617613 0.04467687413179926
0.9970305171094781 0.044394114831932674
0.997068156093614 0.044113114779688226
0.997105319842292 0.04383386360554841
0.9971420143093336 0.04355635099006375
0.9971782453751421 0.04328056666383228
0.9972140188475803 0.04300650040747433
0.9972493404628363 0.042734142051601545
0.997284215886278 0.0424634814767811
0.9973186507133026 0.04219450861349502
0.997352650470172 0.04192721344209437
0.9973862206148417 0.04166158599274915
0.9974193665377801 0.04139761634539314
0.9974520935627768 0.041135294629664775
0.9974844069477449 0.04087461102484321
0.9975163118855113 0.040615555759780354
0.9975478135045999 0.04035811911282886
0.9975789168700052 0.04010229141176587
0.9976096269839582 0.039848063033712994
0.9976399487866816 0.03959542440505239
0.9976698871571383 0.039344366001339164
0.9976994469137714 0.03909487834721028
0.997728632815234 0.03884695201628959
0.9977574495611129 0.03860057763108994
0.997785901792642 0.03835574586291147
0.9978139940934091 0.03811244743173708
0.9978417309900546 0.03787067310612446
0.9978691169529605 0.03763041370309526
0.9978961563969336 0.037391660088021174
0.9979228536818788 0.03715440317450716
0.9979492131134673 0.03691863392427199
0.9979752389437941 0.03668434334702583
0.99800093537203 0.03645152250034546
0.9980263065450652 0.03622016248954678
0.9980513565581457 0.03599025446755476
0.9980760894555027 0.03576178963477132
0.9981005092309733 0.03553475923894039
0.998124619828616 0.03530915457501118
0.9981484251433175 0.03508496698499894
0.9981719290213925 0.03486218785784377
0.9981951352611776 0.034640808629267314
0.9982180476136175 0.034420820781627455
0.9982406697828448 0.03420221584377125
0.9982630054267507 0.03398498539088569
0.998285058157554 0.03376912104434706
0.9983068315423577 0.0335546144715683
0.9983283291037036 0.03334145738584472
0.9983495543201174 0.03312964154619831
0.9983705106266486 0.03291915875722012
0.9983912014154049 0.032710000868911654
0.9984116300360786 0.03250215977652431
0.9984317997964668 0.03229562742039782
0.9984517139629877 0.03209039578579715
0.9984713757611885 0.03188645690274809
0.9984907883762479 0.03168380284587191
0.9985099549534731 0.03148242573421838
0.9985288785987901 0.0312823177310981
0.9985475623792299 0.03108347104391342
0.9985660093234059 0.030885877923988485
0.9985842224219887 0.030689530666398297
0.9986022046281738 0.030494421609796696
0.9986199588581431 0.03030054313624362
0.9986374879915229 0.030107887671031296
0.9986547948718341 0.029916447682509856
0.9986718823069387 0.029726215681911933
0.9986887530694801 0.02953718422317663
0.9987054098973183 0.029349345902772835
0.9987218554939603 0.029162693359521766
0.9987380925289853 0.02897721927441903
0.9987541236384636 0.028792916370455886
0.9987699514253721 0.028609777412440154
0.9987855784600037 0.02842779520681656
0.9988010072803728 0.028246962601486462
0.9988162403926142 0.028067272485627327
0.9988312802713794 0.027888717789511606
0.998846129360226 0.027711291484325384
0.9988607900720047 0.027534986581986578
0.9988752647892385 0.02735979613496277
0.9988895558645007 0.027185713236088864
0.9989036656207859 0.027012731018384365
0.9989175963518785 0.026840842654870595
0.9989313503227136 0.02667004135838733
0.9989449297697377 0.026500320381409745
0.9989583369012615 0.02633167301586483
0.99897157389781 0.026164092592947715
0.9989846429124687 0.02599757248293818
0.9989975460712247 0.025832106095016637
0.9990102854733036 0.02566768687708046
0.9990228631915035 0.02550430831555997
0.9990352812725232 0.025341963935234663
0.9990475417372878 0.02518064729904921
0.9990596465812708 0.02502035200792968
0.9990715977748088 0.024861071700599688
0.9990833972634179 0.024702800053396694
0.9990950469681006 0.024545530780088337
0.9991065487856542 0.024389257631688973
0.9991179045889697 0.02423397439627614
0.9991291162273332 0.024079674898807475
0.999140185526719 0.02392635300093751
0.9991511142900804 0.023774002600834867
0.9991619042976381 0.023622617632999443
0.9991725573071638 0.02347219206808011
0.9991830750542608 0.023322719912692323
0.9991934592526406 0.02317419520923616
0.9992037115943977 0.023026612035714728
0.9992138337502787 0.022879964505552523
0.99922382736995 0.02273424676741445
0.9992336940822615 0.022589453005024917
0.9992434354955061 0.022445577436987305
0.999253053197679 0.022302614316603898
0.9992625487567295 0.022160557931695916
0.999271923720814 0.0220194026044242
0.999281179618542 0.021879142691109996
0.9992903179592221 0.021739772582056376
0.9992993402331043 0.02160128670136991
0.9993082479116175 0.021463679506782726
0.9993170424476059 0.021326945489475103
0.9993257252755624 0.021191079173898435
0.999334297811858 0.02105607511759864
0.9993427614549701 0.02092192791103999
0.9993511175857058 0.020788632177429513
0.9993593675674242 0.02065618257254173
0.9993675127462549 0.02052457378454394
0.9993755544513151 0.020393800533822035
0.999383493994922 0.020263857572806698
0.9993913326728048 0.020134739685800283
0.9993990717643121 0.020006441688803975
0.9994067125326181 0.019878958429345717
0.9994142562249259 0.01975228478630851
0.9994217040726673 0.019626415669759263
0.9994290572917025 0.01950134602077827
0.9994363170825142 0.019377070811289192
0.9994434846304016 0.019253585043889535
0.9994505611056714 0.01913088375168176
0.9994575476638263 0.019008961998105065
0.9994644454457506 0.018887814876767463
0.9994712555778945 0.01876743751127871
0.9994779791724557 0.018647825055083687
0.9994846173275592 0.018528972691296497
0.9994911711274327 0.018410875632534903
0.9994976416425831 0.018293529120755672
0.9995040299299691 0.018176928427090382
0.9995103370331706 0.018061068851681773
0.9995165639825583 0.01794594572352086
0.9995227117954594 0.017831554400284555
0.999528781476322 0.01771789026817402
0.9995347740168774 0.017604948741753505
0.9995406903963003 0.017492725263789918
0.9995465315813669 0.017381215305093078
0.9995522985266112 0.017270414364356435
0.9995579921744789 0.017160317967998585
0.9995636134554806 0.01705092167000536
0.9995691632883412 0.01694222105177264
0.9995746425801488 0.016834211721949648
0.9995800522265026 0.01672688931628309
0.9995853931116555 0.016620249497461877
0.9995906661086589 0.01651428795496241
0.9995958720795041 0.016409000404894673
0.9996010118752603 0.016304382589848926
0.9996060863362137 0.016200430278743013
0.999611096292003 0.016097139266670387
0.9996160425617541 0.01599450537474881
0.9996209259542124 0.015892524449969737
0.9996257472678738 0.015791192365048227
0.9996305072911144 0.01569050501827373
0.9996352068023179 0.015590458333361425
0.999639846570002 0.015491048259304217
0.9996444273529432 0.015392270770225484
0.9996489499002985 0.015294121865232399
0.9996534149517284 0.01519659756827008
0.9996578232375171 0.015099693927976244
0.9996621754786883 0.015003407017536604
0.9996664723871257 0.014907732934541035
0.999670714665686 0.01481266780084025
0.9996749030083132 0.014718207762403242
0.9996790381001525 0.014624348989175452
0.9996831206176605 0.014531087674937543
0.999687151228715 0.014438420037164819
0.9996911305927237 0.014346342316887408
0.9996950593607317 0.014254850778551136
0.9996989381755254 0.0141639417098789
0.9997027676717397 0.01407361142173295
0.9997065484759583 0.01398385624797768
0.9997102812068179 0.013894672545343236
0.9997139664751067 0.013806056693289609
0.9997176048838643 0.013718005093871555
0.9997211970284811 0.013630514171604225
0.9997247434967929 0.013543580373329252
0.9997282448691777 0.013457200168081721
0.9997317017186493 0.013371370046957752
0.9997351146109517 0.013286086522982691
0.9997384841046499 0.013201346130980054
0.9997418107512209 0.01311714542744104
0.9997450950951439 0.013033480990394888
0.9997483376739882 0.012950349419279661
0.999751539018502 0.012867747334813896
0.9997546996526967 0.012785671378868832
0.9997578200939335 0.01270411821434127
0.999760900853008 0.012623084525027193
0.9997639424342312 0.012542567015495904
0.9997669453355142 0.01246256241096503
0.9997699100484478 0.012383067457175939
0.9997728370583827 0.012304078920269973
0.9997757268445081 0.012225593586665338
0.999778579879931 0.012147608262934527
0.9997813966317521 0.012070119775682519
0.9997841775611419 0.011993124971425543
0.9997869231234168 0.011916620716470578
0.9997896337681115 0.011840603896795377
0.9997923099390545 0.011765071417929224
0.9997949520744381 0.011690020204834348
0.9997975606068918 0.011615447201787869
0.9998001359635514 0.01154134937226451
0.9998026785661289 0.011467723698819852
0.9998051888309818 0.011394567182974297
0.9998076671691799 0.011321876845097577
0.9998101139865739 0.01124964972429397
0.9998125296838598 0.011177882878288132
0.9998149146566451 0.011106573383311487
0.9998172692955136 0.011035718333989348
0.9998195939860887 0.010965314843228593
0.9998218891090951 0.010895360042105935
0.9998241550404235 0.010825851079756905
0.9998263921511901 0.010756785123265345
0.9998286008077968 0.010688159357553639
0.9998307813719919 0.010619970985273376
0.9998329342009291 0.010552217226696801
0.9998350596472254 0.010484895319608827
0.9998371580590183 0.010418002519199509
0.9998392297800236 0.010351536097957371
0.9998412751495902 0.010285493345563083
0.999843294502757 0.010219871568783963
0.9998452881703059 0.010154668091368864
0.9998472564788168 0.010089880253943796
0.9998491997507208 0.010025505413908125
0.9998511183043528 0.009961540945331287
0.9998530124540033 0.009897984238850148
0.9998548825099693 0.009834832701566933
0.9998567287786064 0.00977208375694778
0.999858551562377 0.009709734844721757
0.9998603511599009 0.009647783420780574
0.999862127866003 0.009586226957078836
0.9998638819717632 0.009525062941534828
0.9998656137645621 0.00946428887793191
0.9998673235281288 0.009403902285820475
0.9998690115425871 0.009343900700420474
0.999870678084501 0.009284281672524451
0.9998723234269207 0.009225042768401233
0.9998739478394262 0.00916618156970011
0.9998755515881715 0.009107695673355563
0.9998771349359289 0.009049582691492586
0.9998786981421307 0.008991840251332551
0.9998802414629129 0.008934465995099585
0.9998817651511558 0.008877457579927528
0.9998832694565261 0.0088208126777674
0.9998847546255172 0.008764528975295487
0.9998862209014907 0.008708604173821842
0.9998876685247138 0.008653035989199398
0.9998890977324013 0.008597822151733657
0.999890508758752 0.008542960406092771
0.9998919018349888 0.008488448511218298
0.9998932771893948 0.008434284240236366
0.9998946350473529 0.00838046538036949
0.9998959756313797 0.008326989732848731
0.9998972991611644 0.008273855112826538
0.9998986058536037 0.008221059349290042
0.9998998959228371 0.008168600284974821
0.999901169580282 0.00811647577627924
0.9999024270346681 0.008064683693179262
0.9999036684920728 0.008013221919143807
0.9999048941559527 0.007962088351050526
0.999906104227179 0.00791128089910217
0.9999072989040688 0.007860797486743426
0.9999084783824185 0.007810636050578199
0.9999096428555347 0.007760794540287451
0.999910792514268 0.007711270918547519
0.9999119275470411 0.007662063160948895
0.9999130481398822 0.007613169255915487
0.9999141544764546 0.007564587204624406
0.9999152467380862 0.007516315020926213
0.9999163251037998 0.007468350731265606
0.9999173897503424 0.007420692374602642
0.9999184408522132 0.007373338002334378
0.9999194785816935 0.0073262856782170625
0.999920503108874 0.007279533478288676
0.9999215146016832 0.007233079490792041
0.9999225132259137 0.007186921816098358
0.9999234991452507 0.0071410585666311826
0.9999244725212982 0.007095487866790887
0.9999254335136053 0.007050207852879589
0.9999263822796929 0.007005216673026489
0.9999273189750781 0.006960512487113689
0.9999282437533015 0.00691609346670246
0.9999291567659506 0.006871957794959977
0.9999300581626867 0.006828103666586433
0.9999309480912665 0.006784529287742635
0.9999318266975689 0.006741232875978089
0.9999326941256176 0.006698212660159409
0.9999335505176052 0.006655466880399258
0.9999343960139158 0.006612993787985671
0.9999352307531478 0.0065707916453118425
0.9999360548721385 0.006528858725806294
0.9999368685059845 0.006487193313863505
0.9999376717880643 0.006445793704774981
0.9999384648500602 0.006404658204660667
0.9999392478219804 0.006363785130400863
0.9999400208321796 0.006323172809568511
0.9999407840073803 0.006282819580361927
0.9999415374726932 0.006242723791537877
0.9999422813516383 0.006202883802345141
0.9999430157661647 0.006163297982458458
0.9999437408366706 0.006123964711912838
0.999944456682023 0.0060848823810383266
0.9999451634195774 0.006046049390395133
0.9999458611651968 0.006007464150709214
0.9999465500332703 0.005969125082808144
0.9999472301367326 0.005931030617557488
0.9999479015870825 0.005893179195797547
0.9999485644943998 0.005855569268280399
0.999949218967365 0.005818199295607443
0.9999498651132763 0.005781067748167295
0.9999505030380674 0.005744173106074
0.9999511328463241 0.005707513859105716
0.9999517546413027 0.005671088506643718
0.999952368524946 0.005634895557611814
0.9999529745979003 0.005598933530416092
0.9999535729595316 0.005563200952885067
0.9999541637079423 0.0055276963622102205
0.9999547469399871 0.005492418304886841
0.9999553227512887 0.00545736533665529
0.9999558912362533 0.0054225360224426
0.9999564524880872 0.005387928936304474
0.9999570065988105 0.005353542661367557
0.9999575536592731 0.0053193757897721594
0.999958093759169 0.005285426922615297
0.9999586269870521 0.005251694669894064
0.999959153430349 0.005218177650449383
0.9999596731753754 0.005184874491910093
0.9999601863073485 0.0051517838306374105
0.9999606929104011 0.0051189043116696645
0.9999611930675967 0.00508623458866746
0.9999616868609417 0.005053773323859138
0.9999621743713997 0.005021519187986561
0.9999626556789045 0.004989470860251275
0.999963130862373 0.004957627028260956
0.9999635999997182 0.004925986387976264
0.9999640631678621 0.00489454764365793
0.9999645204427484 0.0048633095078142495
0.9999649718993545 0.004832270701148888
0.9999654176117043 0.004801429952508969
0.9999658576528802 0.004770785998833533
0.9999662920950347 0.004740337585102317
0.9999667210094024 0.0047100834642847976
0.9999671444663123 0.004680022397289624
0.9999675625351981 0.004650153152914311
0.9999679752846108 0.004620474507795296
0.9999683827822288 0.004590985246358238
0.9999687850948705 0.004561684160768701
0.9999691822885037 0.0045325700508831125
0.999969574428257 0.0045036417241999934
0.9999699615784304 0.00447489799581156
0.9999703438025066 0.0044463376883555825
0.99997072116316 0.004417959631967569
0.9999710937222682 0.00438976266423321
0.9999714615409214 0.004361745630141166
0.9999718246794329 0.004333907382036138
0.9999721831973484 0.004306246779572197
0.9999725371534564 0.004278762689666457
0.9999728866057974 0.004251453986453
0.9999732316116737 0.0042243195512371165
0.9999735722276585 0.004197358272449803
0.9999739085096051 0.004170569045602567
0.9999742405126566 0.004143950773242521
0.9999745682912548 0.004117502364907722
0.9999748918991482 0.004091222737082837
0.9999752113894024 0.004065110813155039
0.9999755268144072 0.004039165523370242
0.9999758382258859 0.0040133858047895305
0.9999761456749044 0.00398777060124593
0.9999764492118789 0.003962318863301428
0.9999767488865834 0.0039370295482042406
0.9999770447481596 0.003911901619846378
0.9999773368451236 0.0038869340487214625
0.999977625225374 0.003862125811882829
0.9999779099362007 0.0038374758929018466
0.9999781910242916 0.0038129832818265515
0.9999784685357408 0.003788646975140517
0.9999787425160556 0.003764465975721966
0.9999790130101647 0.00374043929280317
0.9999792800624253 0.0037165659419301053
0.9999795437166299 0.003692844944922313
0.9999798040160142 0.003669275329833075
0.9999800610032638 0.0036458561309098032
0.9999803147205208 0.0036225863885546955
0.9999805652093918 0.0035994651492856147
0.9999808125109542 0.0035764914656972436
0.9999810566657614 0.0035536643964224715
0.9999812977138527 0.003530983006094015
0.9999815356947568 0.0035084463653062966
0.9999817706475 0.0034860535505775478
0.9999820026106115 0.003463803644312175
0.9999822316221311 0.0034416957347633294
0.9999824577196141 0.0034197289159957345
0.9999826809401388 0.0033979022878487617
0.9999829013203102 0.0033762149558996877
0.9999831188962688 0.00335466603142724
0.9999833337036956 0.0033332546313753477


==> curve_data/a_2a.dat <==
0.6666666666666667 6.666666666666668e-09
0.6666676453668603 0.0013990722857538439
0.666670581500511 0.0027981625517973
0.6666754752227967 0.004197302113517427
0.6666823267923688 0.005596515623398038
0.6666911365713832 0.0069958277395688485
0.6667019050255454 0.008395263127688917
0.6667146327241679 0.009794846462831321
0.6667293203402407 0.011194602431369424
0.6667459686505138 0.012594555732865003
0.6667645785355937 0.013994731081958587
0.6667851509800516 0.015395153210262342
0.6668076870725453 0.01679584686825573
0.6668321880059536 0.018196836827184378
0.6668586550775238 0.01959814788096236
0.6668870896890322 0.020999804848078334
0.666917493346957 0.022401832573505722
0.6669498676626656 0.023804255930617385
0.6669842143526135 0.02520709982310499
0.6670205352385568 0.02661038918690353
0.6670588322477785 0.028014148992121162
0.667099107413328 0.029418404244974876
0.6671413628742721 0.03082317998973212
0.6671856008759619 0.03222850131065895
0.6672318237703113 0.03363439333397476
0.6672800340160896 0.035040881229814205
0.6673302341792281 0.0364479902141964
0.6673824269331392 0.03785574555100203
0.6674366150590498 0.039264172553958296
0.6674928014463488 0.04067329658863251
0.667550989092948 0.04208314307443432
0.6676111811056562 0.043493737486627194
0.6676733807005697 0.0449051053583491
0.6677375912034736 0.04631727228264342
0.6678038160502597 0.04773026391449959
0.6678720587873578 0.04914410597290468
0.6679423230721818 0.050558824242905594
0.6680146126735895 0.05197444457768268
0.6680889314723583 0.05339099290063503
0.6681652834616733 0.054808495207477555
0.6682436727476335 0.05622697756835077
0.6683241035497698 0.05764646612994304
0.6684065802015802 0.059066987117626334
0.6684911071510786 0.06048856683760508
0.6685776889613608 0.06191123167907942
0.6686663303111835 0.06333500811642238
0.6687570359955614 0.06475992271137217
0.6688498109263779 0.06618600211523921
0.668944660133013 0.0676132730711291
0.6690415887629875 0.06904176241618136
0.6691406020826209 0.07047149708382432
0.6692417054777092 0.07190250410604744
0.6693449044542162 0.07333481061569021
0.6694502046389834 0.07476844384874912
0.6695576117804554 0.07620343114670262
0.6696671317494229 0.07763979995885467
0.6697787705397832 0.07907757784469713
0.6698925342693169 0.080516792476292
0.6700084291804843 0.08195747164067317
0.6701264616412365 0.08339964324226883
0.6702466381458466 0.08484333530534469
0.6703689653157595 0.0862885759764685
0.6704934499004574 0.08773539352699661
0.6706200987783473 0.08918381635558258
0.6707489189576635 0.09063387299070885
0.6708799175773931 0.09208559209324178
0.6710131019082166 0.09353900245901044
0.6711484793534719 0.09499413302140988
0.6712860574501351 0.09645101285402934
0.6714258438698225 0.09790967117330587
0.6715678464198126 0.0993701373412041
0.6717120730440882 0.10083244086792245
0.6718585318244 0.1022966114146266
0.6720072309813506 0.10376267879621062
0.6721581788754989 0.1052306729840864
0.6723113840084883 0.10670062410900213
0.6724668550241946 0.10817256246389002
0.6726246007098964 0.10964651850674437
0.672784629997469 0.11112252286353025
0.6729469519645999 0.11260060633112369
0.6731115758360273 0.11408079988028362
0.6732785109848032 0.11556313465865685
0.673447766933578 0.11704764199381602
0.6736193533559116 0.11853435339633177
0.6737932800776069 0.1200233005628796
0.6739695570780684 0.12151451537938202
0.6741481944916866 0.12300802992418684
0.6743292026092479 0.12450387647128243
0.6745125918793679 0.1260020874935502
0.6746983729099544 0.1275026956660558
0.6748865564696943 0.12900573386937922
0.6750771534895685 0.13051123519298455
0.6752701750643942 0.13201923293863066
0.675465632454394 0.13352976062382305
0.6756635370867948 0.13504285198530847
0.6758639005574537 0.13655854098261172
0.6760667346325143 0.13807686180161752
0.6762720512500913 0.1395978488581961
0.6764798625219859 0.14112153680187506
0.6766901807354313 0.14264796051955803
0.6769030183548693 0.14417715513928986
0.6771183880237579 0.14570915603407142
0.6773363025664118 0.14724399882572287
0.6775567749898733 0.14878171938879742
0.6777798184858191 0.15032235385454687
0.6780054464324978 0.1518659386149388
0.6782336723967028 0.15341251032672754
0.6784645101357797 0.15496210591557913
0.6786979735996689 0.15651476258025224
0.6789340769329832 0.15807051779683495
0.679172834477123 0.1596294093230396
0.679414260772427 0.16119147520255617
0.6796583705603617 0.16275675376946552
0.6799051787857485 0.16432528365271382
0.6801547005990295 0.1658971037806489
0.6804069513585734 0.16747225338562052
0.6806619466330212 0.1690507720086446
0.680919702203672 0.17063269950413446
0.6811802340669132 0.1722180760446979
0.6814435584366884 0.17380694212600437
0.6817096917470132 0.17539933857172055
0.6819786506545317 0.17699530653851833
0.6822504520411181 0.17859488752115474
0.6825251130165249 0.18019812335762642
0.6828026509210755 0.18180505623439924
0.6830830833284054 0.1834157286917152
0.6833664280482504 0.18503018362897777
0.6836527031292838 0.1866484643102174
0.6839419268620024 0.18827061436963838
0.6842341177816641 0.18989667781724953
0.6845292946712765 0.1915266990445794
0.6848274765646377 0.1931607228304779
0.6851286827494301 0.19479879434700703
0.6854329327703694 0.1964409591654209
0.685740246432408 0.19808726326223783
0.6860506438039952 0.19973775302540667
0.686364145220394 0.20139247526056778
0.6866807712870583 0.20305147719741223
0.687000542883067 0.20471480649614032
0.6873234811646205 0.2063825112540211
0.6876496075685988 0.20805464001205595
0.6879789438161822 0.20973124176174737
0.6883115119165364 0.21141236595197552
0.6886473341705627 0.21309806249598442
0.6889864331747152 0.2147883817784809
0.6893288318248864 0.21648337466284712
0.6896745533203608 0.21818309249847012
0.6900236211678407 0.21988758712819054
0.6903760591855422 0.2215969108958727
0.6907318915073667 0.22331111665409864
0.6910911425871454 0.2250302577719888
0.6914538372029612 0.22675438814315152
0.6918200004615477 0.22848356219376492
0.6921896578027684 0.23021783489079234
0.6925628350041767 0.2319572617503362
0.6929395581856572 0.23370189884613093
0.6933198538141536 0.23545180281817968
0.6937037487084802 0.2372070308815366
0.6940912700442221 0.23896764083523836
0.6944824453587254 0.24073369107138767
0.694877302556178 0.24250524058439288
0.6952758699127827 0.2442823489803649
0.6956781760820274 0.24606507648667733
0.6960842501000508 0.24785348396169157
0.6964941213911064 0.24964763290465025
0.6969078197731302 0.2514475854657443
0.6973253754634087 0.2532534044563553
0.6977468190843537 0.25506515335947794
0.6981721816693844 0.2568828963403264
0.698601494668919 0.2587066982571285
0.6990347899564784 0.2605366246721113
0.6994720998349041 0.2623727418626828
0.6999134570426941 0.26421511683281385
0.7003588947604562 0.2660638173246243
0.7008084466174849 0.26791891183017824
0.7012621466984617 0.2697804696034925
0.701720029550283 0.27164856067276383
0.7021821301890185 0.273523255852818
0.7026484841070005 0.2754046267577877
0.7031191272800513 0.27729274581402313
0.7035940961748466 0.2791876862732396
0.7040734277564227 0.2810895222259099
0.7045571594958264 0.2829983286149042
0.7050453293779148 0.2849141812493848
0.705537975909304 0.28683715681896044
0.7060351381264746 0.2887673329081064
0.7065368556040332 0.2907047880108568
0.7070431684631363 0.29264960154577396
0.7075541173800788 0.29460185387120247
0.7080697435950519 0.2965616263008141
0.7085900889210727 0.2985290011194488
0.7091151957530915 0.3005040615992613
0.7096451070772772 0.3024868920161772
0.7101798664804909 0.30447757766666816
0.7107195181599444 0.3064762048848523
0.7112641069330546 0.3084828610599271
0.7118136782474946 0.31049763465394425
0.7123682781914461 0.3125206152199315
0.7129279535040599 0.31455189342037243
0.7134927515861276 0.3165915610460512
0.714062720510969 0.31863971103527056
0.7146379090355427 0.3206964374934533
0.7152183666117818 0.32276183571313394
0.7158041433981638 0.32483600219435255
0.7163952902715152 0.32691903466545813
0.7169918588390629 0.329011032104333
0.7175939014507325 0.3311120947600465
0.7182014712117019 0.33322232417494996
0.7188146219952163 0.33534182320722306
0.7194334084556712 0.33747069605388164
0.7200578860419685 0.33960904827425964
0.7206881110111538 0.3417569868139758
0.7213241404423409 0.3439146200293963
0.72196603225093 0.34608205771260814
0.7226138452031295 0.348259411116912
0.7232676389307842 0.3504467929828509
0.7239274739465222 0.3526443175647859
0.7245934116592265 0.3548521006580333
0.7252655143898371 0.3570702596265767
0.725943845387496 0.35929891343136866
0.7266284688460413 0.3615381826592379
0.7273194499208584 0.3637881895524146
0.7280168547461006 0.36604905803869225
0.7287207504522839 0.3683209137622408
0.7294312051842697 0.37060388411508755
0.7301482881196424 0.37289809826928355
0.7308720694874942 0.3752036872097731
0.7316026205876256 0.3775207837679836
0.7323400138101738 0.3798495226561555
0.7330843226556792 0.3821900405024308
0.7338356217556017 0.38454247588671936
0.7345939868932987 0.38690696937736613
0.7353594950254768 0.38928366356863603
0.7361322243041295 0.39167270311904134
0.7369122540989737 0.39407423479053266
0.7376996650203986 0.39648840748857667
0.7384945389429396 0.39891537230314333
0.7392969590292933 0.4013552825506289
0.740107009754886 0.40380829381673783
0.7409247769330111 0.40627456400035006
0.7417503477405512 0.40875425335840043
0.7425838107443012 0.4112475245517985
0.7434252559279081 0.4137545426924164
0.7442747747194425 0.4162754753911714
0.7451324600196247 0.41881049280724014
0.7459984062307157 0.4213597676984269
0.7468727092860988 0.42392347547272596
0.7477554666805659 0.4265017942411042
0.7486467775013309 0.42909490487154467
0.7495467424597884 0.43170299104438026
0.7504554639240418 0.43432623930895886
0.7513730459522192 0.43696483914167383
0.7522995943266009 0.4396189830054011
0.7532352165885816 0.44228886641038034
0.7541800220744921 0.4449746879765859
0.7551341219523018 0.44767664949762315
0.7560976292592322 0.45039495600620316
0.7570706589403037 0.4531298158412327
0.7580533278878439 0.4558814407165716
0.7590457549819878 0.4586500457915074
0.7600480611321946 0.4614358497429905
0.7610603693198159 0.46423907483969046
0.7620828046417403 0.46705994701792
0.7631154943551546 0.46989869595948747
0.7641585679234456 0.472755555171531
0.7652121570632839 0.47563076206839683
0.7662763957929216 0.4785245580556211
0.7673514204817408 0.4814371886160796
0.7684373699010927 0.48436890339837146
0.7695343852764637 0.48731995630750347
0.7706426103410116 0.49029060559794685
0.771762191390513 0.4932811139691389
0.7728932773397644 0.4962917486635026
0.7740360197804843 0.4993227815670683
0.7751905730407601 0.5023744893127695
0.7763570942460918 0.5054471533865053
0.777535743382078 0.50854106023605
0.7787266833588006 0.511656501382902
0.7799300800769583 0.5147937735371664
0.7811461024958077 0.5179531787155643
0.7823749227029664 0.5211350243626739
0.7836167159861401 0.5243396234754998
0.784871660906838 0.5275672947314869
0.7861399393761332 0.5308183626200819
0.7874217367325446 0.534093157577965
0.7887172418221016 0.5373920161280656
0.790026647080669 0.5407152810224933
0.7913501486186023 0.5440633013895049
0.7926879463078136 0.5474364328846506
0.794040243871328 0.5508350378462303
0.7954072489754125 0.5542594854552121
0.7967891733243659 0.5577101518997545
0.7981862327580583 0.5611874205444978
0.799598647352314 0.5646916821047772
0.8010266415222355 0.5682233348259333
0.802470444128568 0.5717827846678908
0.8039302885872117 0.5753704454951865
0.8054064129819887 0.5789867392726399
0.8068990601807777 0.5826320962668565
0.808408477955138 0.5863069552537755
0.8066209535960105 0.5875976455262636
0.8026232512546967 0.5872676193852802
0.7986202178016728 0.5869158553448626
0.7946119237557051 0.5865422940377357
0.7905984397282335 0.5861468760748866
0.7865798364221251 0.5857295420422938
0.782556184630431 0.5852902324976069
0.7785275552351374 0.5848288879667681
0.7744940192059178 0.5843454489405776
0.770455647598883 0.5838398558712046
0.766412511555328 0.5833120491686375
0.7623646823004804 0.5827619691970791
0.758312231142245 0.5821895562712793
0.7542552294699478 0.5815947506528106
0.7501937487530771 0.5809774925462788
0.7461278605400269 0.5803377220954764
0.7420576364568338 0.5796753793794681
0.7379831482059174 0.578990404408617
0.7339044675648163 0.5782827371205435
0.7298216663849232 0.5775523173760164
0.7257348165902198 0.5767990849547836
0.7216439901760096 0.5760229795513275
0.7175492592076491 0.575223940770557
0.71345069581928 0.5744019081234273
0.7093483722125552 0.5735568210224877
0.7052423606553709 0.5726886187773615
0.7011327334805897 0.5717972405901467
0.6970195630847694 0.5708826255507482
0.6929029219268856 0.5699447126321303
0.6887828825270569 0.568983440685496
0.684659517465265 0.567998748435384
0.680532899380079 0.5669905744746923
0.6764031009673734 0.5659588572596159
0.6722701949790488 0.5649035351045077
0.6681342542217503 0.5638245461766535
0.6639953515555832 0.5627218284909621
0.6598535598928326 0.5615953199045749
0.6557089521966751 0.5604449581113816
0.6515616014798971 0.5592706806364538
0.6474115808036062 0.5580724248303848
0.6432589632759455 0.5568501278635399
0.6391038220508037 0.555603726720214
0.63494623032653 0.5543331581926949
0.63078626134464 0.5530383588752305
0.6266239883885297 0.5517192651578993
0.6224594847821818 0.5503758132203826
0.6182928238888749 0.5490079390256333
0.6141240791098916 0.5476155783134475
0.6099533238832242 0.5461986665939268
0.6057806316822825 0.5447571391408395
0.6016060760145979 0.5432909309848718
0.59742973042053 0.5417999769067705
0.5932516684719695 0.5402842114303755
0.589071963771044 0.5387435688155384
0.5848906899488191 0.5371779830509262
0.5807079206640037 0.5355873878467104
0.5765237296016509 0.5339717166271346
0.57233819047186 0.5323309025229621
0.5681513770084787 0.5306648783638035
0.5639633629678036 0.528973576670314
0.5597742221272807 0.5272569296462692
0.5555840282842073 0.525514869170509
0.5513928552544289 0.5237473267887478
0.5472007768710426 0.5219542337052563
0.543007866983093 0.5201355207744017
0.5388141994542736 0.5182911184920533
0.5346198481616243 0.5164209569868448
0.5304248869942311 0.514524966011294
0.5262293898519229 0.5126030749327765
0.522033430643971 0.5106552127243508
0.5178370832877864 0.5086813079554313
0.5136404217076179 0.5066812887823094
0.5094435198332503 0.5046550829385161
0.5052464515987003 0.502602617725024
0.5010492909409168 0.500523820000291
0.5031478882015249 0.4984186161701337
0.5073450118897224 0.49628693217743625
0.5115420061857509 0.49412869349168537
0.5157387971539643 0.49194382509833257
0.5199353108622999 0.4897322514879763
0.5241314733835774 0.4874938966453659
0.528327210796805 0.48522868403821817
0.532522449188478 0.482936536605849
0.5367171146538837 0.48061737674761157
0.5409111332984022 0.47827112631113955
0.5451044312388078 0.47589770658039443
0.5492969346045715 0.4734970382635063
0.5534885695391611 0.4710690414804131
0.5576792622013437 0.4686136357502866
0.5618689387664847 0.46613073997874566
0.566057525427851 0.4636202724448509
0.5702449483979081 0.4610821507878785
0.5744311339096226 0.4585162919938656
0.5786160082177598 0.4559226123819272
0.5827994976001839 0.4533010275903353
0.5869815283591564 0.4506514525623593
0.5911620268226344 0.44797380153186367
0.5953409193455684 0.4452679880086527
0.5995181323112001 0.44253392476356507
0.6036935921323575 0.4397715238133065
0.6078672252527546 0.4369806964050191
0.612038958148283 0.4341613530005826
0.6162087173283115 0.43131340326063816
0.6203764293369768 0.42843675602833525
0.6245420207544796 0.4255313193127905
0.6287054181983782 0.4225970002722551
0.6328665483248804 0.4196337051969864
0.6370253378301356 0.41664133949181525
0.6411817134515266 0.4136198076584034
0.6453356019689603 0.4105690132771868
0.649486930206156 0.40748885898899584
0.6536356250319376 0.4043792464763457
0.6577816133615182 0.4012400764443945
0.6619248221577908 0.39807124860155524
0.666065178432613 0.3948726616397629
0.6702026092480936 0.3916442132143805
0.6743370417178765 0.38838579992374483
0.6784684030084268 0.3850973172883375
0.6825966203403111 0.3817786597295812
0.6867216209894824 0.378429720548243
0.6908433322885585 0.3750503919024477
0.6949616816281047 0.3716405647852847
0.6990765964579108 0.3682001290020021
0.70318800428827 0.3647289731467834
0.7072958326912572 0.361226984579089
0.7114000093020023 0.3576940493995644
0.7155004618199671 0.3541300524254953
0.7195971180102178 0.35053487716580756
0.7236899057046987 0.3469084057955966
0.7277787528035019 0.343250519130182
0.7318635872761393 0.3395610965986694
0.7359443371628097 0.33584001621701776
0.7400209305756676 0.3320871545605928
0.7440932957000896 0.32830238673620055
0.7481613607959391 0.32448558635358926
0.7522250541988299 0.32063662549640426
0.7562843043213898 0.3167553746925889
0.7603390396545194 0.3128417028842149
0.7643891887686552 0.30889547739672996
0.768434680315025 0.30491656390761424
0.7724754430269053 0.30090482641442545
0.776511405720879 0.2968601272022217
0.780542497298086 0.2927823268103526
0.7845686467454785 0.28867128399859543
0.7885897831370705 0.2845268557126281
0.7926058356351877 0.2803488970488225
0.7966167334917154 0.2761372612183401
0.8006224060493448 0.2718917995105168
0.8046227827428171 0.2676123612555195
0.8086177931001685 0.2632987937862545
0.812607366743969 0.25895094239951827
0.8165914333925648 0.2545686503163615
0.8205699228613141 0.25015175864166045
0.824542765063825 0.24570010632286512
0.8285098900131893 0.24121353010791516
0.8324712278232171 0.23669186450229399
0.8364267087096648 0.23213494172521207
0.8403762629914683 0.22754259166488472
0.8443198210919669 0.2229146418328974
0.848257313540131 0.2182509173176246
0.8521886709717864 0.21355124073668424
0.8561138241308344 0.2088154321884091
0.8600327038704735 0.20404330920229882
0.8639452411544163 0.19923468668844382
0.8678513670581067 0.19438937688588023
0.8717510127699328 0.18950718930986177
0.8756441095924414 0.18458793069801271
0.8795305889435447 0.17963140495534388
0.8834103823577326 0.1746374130980915
0.8872834214872751 0.1696057531963626
0.8911496381034283 0.16453622031554532
0.8950089640976365 0.15942860645646068
0.898861331482731 0.1542827004942226
0.9027066723941283 0.14909828811577025
0.9065449190910257 0.14387515175604357
0.9103760039575945 0.1386130705327651
0.9141998595041715 0.13331182017978874
0.9180164183684465 0.12797117297899
0.9218256133166518 0.12259089769064381
0.9256273772447435 0.1171707594822668
0.9294216431795859 0.11171051985587224
0.9332083442801292 0.10620993657360459
0.9369874138385895 0.10066876358170197
0.9407587852816225 0.09508675093275404
0.9445223921714964 0.08946364470620187
0.9482781682072614 0.08379918692703647
0.9520260472259193 0.07809311548264516
0.955765963203589 0.07234516403776084
0.9594978502566688 0.06655506194746039
0.9632216426429961 0.060722534168163096
0.9669372747630076 0.05484730116656616
0.9706446811608934 0.04892907882647365
0.9743437965257518 0.042967578353450664
0.9780345556927368 0.03696250617725516
0.9817168936442099 0.03091356385196876
0.9853907455108826 0.024820447953784026
0.9890560465729595 0.01868284997636845
0.99271273226128 0.012500456223741145
0.9963607381584544 0.006272947700596475
0.9999999999999998 4.440892098500625e-16


==> curve_data/bach.dat <==
0.5485837703548635 0.0
0.5474541301612736 0.044623109803263845
0.5463118933459237 0.06326178118087057
0.5451569118166322 0.0776702449727782
0.5439890348000408 0.08990684151179133
0.5428081087841051 0.10076681587781189
0.541613977459065 0.11065704277147503
0.5404064816568442 0.11981866915764053
0.5391854592888353 0.12840846661700667
0.537950745282016 0.13653509486274765
0.5367021715133475 0.14427750373484707
0.5354395667423992 0.15169517418750986
0.5341627565421453 0.15883422750947945
0.5328715632278758 0.1657312733045963
0.53156580578416 0.17241594163996754
0.5302452997898041 0.1789126104861014
0.528909857340734 0.18524162036103464
0.5275592869707417 0.19142015067322896
0.5261933935700212 0.19746286617129827
0.5248119783014268 0.20338240311555528
0.5234148385143755 0.20918974117625008
0.5220017676563196 0.21489449223467313
0.5205725551817064 0.22050512768894573
0.5191269864583451 0.22602915953134656
0.5176648426710917 0.23147328617989454
0.5161859007227642 0.2368435110922803
0.5146899331321945 0.2421452401161628
0.5131767079293204 0.2473833620502364
0.5116459885472167 0.25256231581941
0.5100975337109641 0.2576861468815942
0.5085310973232415 0.2627585548998524
0.5069464283465369 0.2677829342751296
0.5053432706818528 0.272762408801749
0.5037213630437892 0.27769986145257775
0.5020804388318754 0.2825979601031731
0.5004202259980182 0.2874591798500792
0.5012595530900668 0.292285822457159
0.5029591817895879 0.2970800333677488
0.5046789493277204 0.3018438166437337
0.5064191509511121 0.3065790481310169
0.5081800880800171 0.31128748710106907
0.5099620684672199 0.3159707865777376
0.5117654063619291 0.32063050252539477
0.5135904226788185 0.3252681020472833
0.5154374451724067 0.3298849707204421
0.5173068086169735 0.33448241917493676
0.5191988549922157 0.33906168900955813
0.5211139336748615 0.34362395812313407
0.5230524016364613 0.3481703455296368
0.5250146236475944 0.3527019157160333
0.5270009724887312 0.35721968259398623
0.5290118291680055 0.36172461308985077
0.5310475831461634 0.366217630411737
0.5331086325689653 0.37069961702752746
0.5351953845073312 0.3751714173835736
0.5373082552055277 0.3796338403901828
0.5394476703377198 0.38408766169690084
0.5416140652732088 0.38853362577789624
0.5438078853507082 0.3929724478454092
0.5460295861620165 0.39740481560718527
0.5482796338454609 0.4018313908820255
0.5505585053895117 0.40625281108602596
0.5528666889469775 0.4106696906007059
0.5552046841602144 0.41508262203300544
0.557573002497801 0.4194921773760782
0.5599721676031552 0.42389890907884825
0.5624027156555882 0.4283033510314719
0.5648651957443158 0.43270601947308823
0.5673601702559724 0.4371074138275859
0.5698882152762017 0.44150801747251467
0.5724499210059208 0.44590829844573504
0.5750458921928883 0.45030871009392426
0.5776767485792372 0.4547096916666209
0.5803431253656636 0.4591116688590949
0.5830456736929992 0.4635150543069857
0.5857850611419344 0.4679202480353162
0.5885619722516888 0.47232763786419746
0.591377109058479 0.4767375997732713
0.5942311916546645 0.48115049822668043
0.5971249587695083 0.48556668646012835
0.600059168372531 0.489986506731375
0.6030345983004897 0.49441029053530644
0.6060520469090678 0.49883835878452976
0.6091123337504223 0.5032710219562685
0.612216300277787 0.507708580206149
0.6153648105784055 0.5121513234493147
0.61855875213613 0.5165995314091374
0.6217990366250938 0.5210534736336462
0.625086600735948 0.5255134094796301
0.6284224070362279 0.5299795880642334
0.6318074448665087 0.5344522481836991
0.6352427312740955 0.5389316181987736
0.6387293119860957 0.543417915886129
0.6422682624238274 0.5479113482550048
0.6458606887606215 0.5524121113281096
0.6495077290252048 0.5569203898856645
0.653210554252964 0.5614363571712941
0.6569703696875412 0.5659601745582974
0.6607884160353371 0.5704919911746431
0.664665970775667 0.5750319434848399
0.6686043495294663 0.5795801548266263
0.6726049074896239 0.5841367349002041
0.6766690409162005 0.5887017792075068
0.6807981886999988 0.5932753684387471
0.6849938339981498 0.5978575678032196
0.6892575059456224 0.6024484263010513
0.6935907814467941 0.6070479759322788
0.69799528705149 0.6116562308393074
0.7024727009201688 0.6162731863784434
0.7070247548832418 0.6208988181158048
0.7116532365998226 0.6255330807424899
0.7163599918215565 0.6301759069034377
0.7211469267675453 0.6348272059339025
0.7260160106167781 0.6394868624969345
0.7309692781249095 0.6441547351146623
0.7360088323726806 0.6488306545855282
0.7411368476537772 0.653514422278928
0.746355572510444 0.658205808297925
0.7483400475897333 0.6599701761539567
0.7430564572275526 0.6552487980245203
0.7378286264658128 0.6505012850689891
0.7326557734546135 0.6457276878343726
0.727537129999849 0.6409280285683514
0.7224719412779885 0.6361023011072858
0.7174594655577852 0.6312504707079151
0.7124989739287186 0.6263724738208405
0.7075897500359851 0.6214682178035916
0.7027310898218576 0.6165375805707802
0.6979223012732408 0.611580410178503
0.6931627041752491 0.6065965243397958
0.6884516298706507 0.601585709867552
0.6837884210250103 0.5965477220408697
0.6791724313973836 0.5914822838903313
0.6746030256164093 0.5863890853971826
0.6700795789616583 0.581267782600804
0.6656014771500954 0.5761179966082168
0.6611681161275188 0.570939312498656
0.6567789018648476 0.5657312781154421
0.6524332501591238 0.5604934027364927
0.648130586439111 0.5552251556138195
0.6438703455753628 0.5499259643712328
0.6396519716946466 0.544595213248221
0.635474917998611 0.5392322411765527
0.631338646586581 0.5338363396745363
0.6272426282823811 0.5284067505420676
0.6231863424650732 0.5229426633375146
0.6191692769035178 0.5174432126151516
0.6151909275946519 0.5119074748991627
0.6112507986053954 0.5063344653671662
0.6073484019180873 0.5007231342126889
0.6034832572793662 0.4950723626519625
0.5996548920524066 0.4893809585357481
0.5958628410724232 0.4836476515214652
0.5921066465053664 0.47787108775465037
0.588385857709723 0.4720498240014375
0.5847000311013485 0.4661823211652406
0.5810487300212539 0.4602669371108086
0.5774315246062705 0.4543019187070782
0.5738479916625279 0.448285392986385
0.5702977145416687 0.4422153573011675
0.5667802830197373 0.43608966833977986
0.5632952931786727 0.4299060298397162
0.5598423472903471 0.4236619788086096
0.5564210537030819 0.41735487002969524
0.5530310267305845 0.4109818585877088
0.549671886543247 0.4045398801016366
0.5463432590617485 0.3980256282901683
0.5430447758529042 0.391435529421232
0.5397760740277109 0.3847657131049061
0.5365367961415324 0.3780119787743939
0.533326590096376 0.3711697570562217
0.5301451090452081 0.3642340650497509
0.526992011298264 0.3571994543060142
0.5238669602312988 0.35005995000116125
0.5207696241957405 0.34280897941905664
0.5176996764306938 0.33543928736122297
0.5146567949767566 0.3279428354489093
0.5116406625916028 0.320310681412749
0.508650966667291 0.3125328332957564
0.5056873991492623 0.3045980719018985
0.5027496564569819 0.29649373262235823
0.5001625605938091 0.2882054346891663
0.5030495468672701 0.27971674151741593
0.5059115929821008 0.27100872943796367
0.5087489853846843 0.2620594327252217
0.5115620064207593 0.25284311863207615
0.5143509344056651 0.243329324179343
0.5171160436931823 0.23348155150458694
0.5198576047430088 0.2232554612147013
0.522575884186897 0.21259630556922887
0.5252711448934845 0.2014351700836566
0.5279436460318483 0.18968326914455633
0.5305936431338097 0.1772229023295752
0.5332213881550175 0.1638923196614913
0.5358271295348392 0.14945858143499785
0.538411112255085 0.13356421438214278
0.5409735778975899 0.1156079701042288
0.5435147647006813 0.09442028781945513
0.5460349076145545 0.06700204914773325
0.5485342383555817 0.009346859433754085


==> curve_data/bach_diff.dat <==
0.5485837703548635 0.0
0.5476721313683756 0.0400892621970491
0.546752289395581 0.0568073449796509
0.5458241667541635 0.06971275218839684
0.544887684628973 0.080657432311152
0.5439427630524816 0.09035722709249146
0.5429893208848238 0.09917854345483215
0.5420272757934114 0.10733863128917026
0.541056544232111 0.11497877973289222
0.5400770414199753 0.12219695188941018
0.5390886813195136 0.12906434878325412
0.538091376614495 0.13563462931759343
0.5370850386872675 0.14194941150559412
0.5360695775955844 0.14804173818927505
0.5350449020489236 0.1539383580923717
0.5340109193842874 0.1596612822680876
0.5329675355414701 0.1652288787244473
0.5319146550377798 0.17065666232971896
0.530852180942198 0.17595787761311898
0.5297800148489665 0.18114393715307656
0.528698056850584 0.18622475698832483
0.5276062055101973 0.19120901713482716
0.5265043578333721 0.19610436666960485
0.5253924092392276 0.20091758713706853
0.5242702535309155 0.2056547241746528
0.5231377828654302 0.2103211945929886
0.5219948877227291 0.2149218742772576
0.5208414568741458 0.21946117094325984
0.519677377350078 0.2239430848165647
0.5185025344069301 0.22837125959491994
0.5173168114932891 0.23274902552797938
0.5161200902153169 0.23707943605309886
0.5149122503013324 0.2413652991257512
0.5136931695655667 0.24560920415293405
0.5124627238710651 0.2498135452598032
0.5112207870917143 0.2539805414807443
0.5099672310733689 0.2581122543567337
0.508701925594056 0.2622106033341564
0.5074247383232271 0.26627737929106876
0.5061355347800363 0.27031425646131935
0.504834178290612 0.2743228029820002
0.5035205299442991 0.2783044902531747
0.5021944485488387 0.28226070126894265
0.5008557905844568 0.28619273805435286
0.500495589843168 0.2901018283223795
0.5018598410510929 0.2939891314483461
0.5032371138284846 0.2978557438451302
0.5046275614872154 0.3017027038107345
0.5060313399137166 0.30553099590991756
0.5074486076221234 0.30934155494323307
0.5088795258087527 0.3131352695497582
0.5103242584079501 0.31691298548378005
0.5117829721493458 0.3206755086005749
0.5132558366165643 0.32442360758202476
0.5147430243074282 0.3281580164290537
0.5162447106957007 0.33187943674460174
0.5177610742944139 0.3355885398280631
0.5192922967208312 0.33928596859967675
0.5208385627630902 0.34297233937124666
0.5224000604485795 0.34664824347773493
0.5239769811141025 0.35031424878265804
0.5255695194778802 0.3539709010688175
0.5271778737134516 0.35761872532466055
0.5288022455255303 0.3612582269354858
0.530442840227876 0.3648898927877469
0.5320998668232455 0.3685141922938733
0.5337735380854878 0.3721315783442748
0.5354640706438487 0.3757424881925333
0.5371716850695583 0.3793473442792062
0.538896605964769 0.38294655499913194
0.5406390620539238 0.38654051541666806
0.5423992862776277 0.3901296079328774
0.5441775158891067 0.3937142029082926
0.5459739925533347 0.39729465924457597
0.5477889624489167 0.4008713249280669
0.5496226763728178 0.40444453753796084
0.55147538984803 0.40801462472160227
0.5533473632342744 0.411581904639171
0.5552388618418382 0.4151466863798249
0.5571501560486516 0.41870927035119976
0.5590815214207122 0.4222699486439933
0.5610332388359667 0.42582900537320867
0.5630055946117709 0.4293867169975126
0.5649988806360455 0.4329433526180264
0.5670133945022524 0.43649917425775986
0.5690494396483263 0.44005443712279824
0.5711073254996942 0.44360938984625975
0.5731873676165216 0.4471642747159407
0.5752898878453382 0.45071932788650926
0.5774152144751905 0.45427477957701395
0.5795636823984807 0.4578308542544157
0.5817356332766563 0.4613877708037906
0.5839314157109273 0.4649457426857873
0.5861513854181785 0.4685049780818689
0.5883959054122747 0.47206568002782756
0.5906653461909449 0.47562804653599955
0.5929600859284473 0.4791922707065725
0.5952805106742282 0.4827585408283371
0.5976270145577903 0.48632704046918573
0.5999999999999999 0.4898979485566356


==> curve_data/comp1_1.dat <==
0.5625 0.24206145913796356
0.5440498776455904 0.2088378364503412
0.5365345877464069 0.19547847112827066
0.5307923462799938 0.18538870719626455
0.5259579206244679 0.1769920481136705
0.5216974727015901 0.16967781987176953
0.5178404278381786 0.16313282387386902
0.5142858285367249 0.1571710055367919
0.5109681350343434 0.151671142584212
0.5078419885861861 0.14654903739770397
0.5048744835709686 0.14174339022261725
0.5020408690229454 0.13720792874660526
0.5006780142773536 0.13290670792176656
0.5032973472529143 0.1288111462955431
0.5058293937031548 0.12489807369085457
0.5082842238624379 0.12114839790875982
0.5106702229017374 0.11754616623191383
0.5129944576102025 0.11407788760357572
0.5152629467414599 0.11073203209665272
0.5174808642235208 0.10749865408929403
0.5196526945219777 0.10436910371217462
0.5217823532242699 0.10133580253789295
0.5238732818966432 0.09839206685111757
0.5259285236088411 0.09553196671625658
0.5279507837254894 0.09275021236023093
0.5299424793247892 0.09004206166572919
0.5319057797360898 0.08740324417018543
0.5338426400681147 0.08482989810771394
0.5357548291510891 0.08231851785834146
0.5376439529870137 0.07986590977613542
0.539511474558023 0.07746915481908262
0.5413587306592592 0.07512557674289089
0.5431869462834077 0.07283271487856229
0.5449972469772599 0.07058830071138124
0.5467906695080894 0.06839023763201457
0.5485681711131873 0.06623658334994488
0.5503306375552355 0.06412553455356745
0.5520788901660582 0.06205541347582495
0.5538136920292618 0.06002465608387444
0.5555357534265579 0.05803180165910201
0.5572457366517771 0.056075483572558184
0.5589442602796901 0.054154421092368
0.5606319029629414 0.05226741208544734
0.5623092068190582 0.0504133264970494
0.5639766804601236 0.0485911005091622
0.565634801709932 0.046799731293368375
0.5672840200469641 0.04503827228582972
0.5689247588060972 0.04330582892233587
0.5705574171674034 0.04160155477978811
0.5721823719565504 0.039924648077789525
0.5737999792780537 0.03827434850011672
0.5754105759998636 0.036649934301036434
0.5770144811054132 0.03505071966586844
0.5786119969272265 0.03347605229905962
0.5802034102744535 0.03192531121621294
0.5817889934652085 0.030397904719424773
0.5833690052732957 0.028893268537653685
0.5849436917977907 0.02741086411597401
0.586513287262977 0.025950177039426186
0.5880780147552923 0.024510715578724633
0.5896380869032047 0.02309200934651021
0.5911937065052947 0.0216936080540787
0.5927450671112489 0.02031508035951618
0.5942923535599858 0.018956012799198896
0.5958357424786865 0.01761600879537245
0.5973754027461236 0.016294687733335974
0.5989114959233366 0.014991684102302798
0.6004441766544065 0.013706646694722002
0.6019735930398048 0.012439237859198947
0.603499886984562 0.011189132802727972
0.6050231945232828 0.009956018938415048
0.6065436461238498 0.00873959527486467
0.6080613669714813 0.007539571844353136
0.6095764772346665 0.006355669166555983
0.6110890923143577 0.0051876177452904754
0.6125993230776767 0.004035157595818163
0.614107276077291 0.0028980378004614437
0.6156130537575042 0.0017760160904556099
0.6171167546480266 0.000668858452072517
0.6186184735463032 0.00042366124407067966
0.6201183016892093 0.0015017615931804812
0.6216163269148527 0.0025656539871006757
0.6231126338151634 0.0036155429253393718
0.6246073038799017 0.004651626310601674
0.6261004156326565 0.005674095727464694
0.6275920447593697 0.0066831367064619
0.6290822642298759 0.00767892897408981
0.6305711444129121 0.00866164668971198
0.6320587531850159 0.00963145867033676
0.6335451560337021 0.010588528603825887
0.6350304161552727 0.011533015251336577
0.6365145945476004 0.012465072639691448
0.6379977500981882 0.013384850244187419
0.6394799396677953 0.014292493162537126
0.6409612181698972 0.015188142280287021
0.6424416386462245 0.016071934428470536
0.6439212523386165 0.016944002533629845
0.6454001087573968 0.01780447576096728
0.646878255746483 0.01865347965070062
0.648355739545404 0.01949113624831018
0.6498326048484133 0.02031756422873488
0.6513088948608492 0.021132879015052886
0.6527846513529033 0.021937192891862828
0.6542599147109354 0.02273061511364932
0.6557347239864693 0.023513252008408047
0.6572091169429968 0.024285207076804472
0.6586831301007027 0.025046581087056544
0.6601567987792251 0.02579747216582297
0.6616301571385521 0.026537975885221075
0.6631032382181524 0.027268185346238434
0.6645760739744295 0.027988191258723153
0.6660486953165882 0.028698082018056854
0.6675211321409897 0.029397943778721104
0.6689934133640749 0.0300878605249468
0.670465566953925 0.030767914138490622
0.6719376199605273 0.03143818446377775
0.67340959854481 0.032098749370461345
0.6748815280065029 0.03274968481357587
0.6763534328108877 0.03339106489134696
0.6778253366144795 0.034022961900820256
0.6792972622897024 0.03464544639137313
0.6807692319485975 0.03525858721619912
0.682241266965611 0.03586245158190766
0.6837133879995086 0.03645710509625721
0.6851856150144491 0.03704261181416157
0.6866579673002615 0.0376190342820185
0.6881304634919599 0.038186433580430626
0.6896031215885273 0.038744869365404715
0.6910759589710064 0.03929439990808633
0.6925489924199224 0.03983508213309626
0.6940222381320703 0.04036697165551801
0.6954957117366943 0.040890122816617455
0.6969694283110828 0.04140458871831453
0.6984434023956083 0.041910421256490055
0.6999176480082308 0.042407671153151076
0.7013921786584922 0.0428963879875296
0.7028670073610195 0.04337662022612261
0.7043421466485574 0.0438484152517512
0.705817608584555 0.044311819391643095
0.707293404775314 0.044766877944627
0.7087695463817294 0.045213635207408745
0.7102460441306282 0.045652134500026406
0.7117229083257292 0.04608241819047851
0.7132001488582355 0.046504527718565766
0.7146777752170752 0.04691850361899581
0.716155796498804 0.04732438554374595
0.7176342214171851 0.04772221228373481
0.719113058312453 0.04811202178983597
0.7205923151602815 0.048493851193222706
0.722071999580461 0.0488677368251035
0.723552118845297 0.04923371423587622
0.7250326798877448 0.04959181821367133
0.7265136893092835 0.049942082802365145
0.7279951533875462 0.05028454131905059
0.7294770780837081 0.05061922637099503
0.7309594690496478 0.05094616987208382
0.732442331634887 0.05126540305881292
0.7339256708933153 0.051576956505801456
0.7354094915897135 0.05188086014084262
0.7368937982060739 0.05217714325955843
0.738378594947734 0.05246583453962035
0.739863885749324 0.05274696205454905
0.7413496742805367 0.053020553287163465
0.7428359639517266 0.053286635142633584
0.7443227579193438 0.053545233961158456
0.7458100590912062 0.05379637553033445
0.7472978701316215 0.05404008509713567
0.7487861934663556 0.05427638737960977
0.7502750312874601 0.054505306578230876
0.751764385557961 0.05472686638695619
0.7532542580164111 0.05494109000399279
0.7547446501813145 0.055148000142256855
0.7562355633554246 0.05534761903958499
0.7577269986299213 0.05553996846865419
0.7592189568884709 0.055725069746646275
0.7607114388111709 0.05590294374468199
0.7622044448783881 0.05607361089697671
0.7636979753744879 0.05623709120978523
0.765192030391462 0.056393404270110116
0.7666866098324548 0.05654256925419773
0.7681817134151977 0.05668460493578742
0.7696773406753432 0.056819529694212764
0.7711734909697159 0.05694736152223078
0.7726701634794718 0.05706811803370906
0.774167357213172 0.05718181647110113
0.7756650710097778 0.05728847371273551
0.7771633035415632 0.05738810627993687
0.7786620533169507 0.05748073034396705
0.7801613186832743 0.05756636173279504
0.7816610978294657 0.05764501593771831
0.7831613887886746 0.05771670811980292
0.7846621894408179 0.05778145311619357
0.7861634975150633 0.05783926544625599
0.787665310592249 0.05789015931759185
0.7891676261072406 0.057934148631888074
0.7906704413512273 0.05797124699065544
0.7921737534739599 0.05800146770081797
0.7936775594859309 0.05802482378017718
0.7951818562605 0.058041327962758245
0.7966866405359652 0.05805099270401479
0.7981919089175818 0.058053830185936406
0.7996976578795303 0.0580498523220311
0.801203883766835 0.05803907076219306
0.8027105827972357 0.058021496897463685
0.8042177510630104 0.057997141864689676
0.8057253845327558 0.05796601655107217
0.8072334790531199 0.05792813159862457
0.8087420303504964 0.0578834974085105
0.8102510340326727 0.057832124145324765
0.8117604855904406 0.057774021741236914
0.813270380399166 0.057709199900083524
0.8147807137203217 0.05763766810134329
0.8162914807029805 0.05755943560404453
0.8178026763852745 0.05747451145058905
0.8193142956958176 0.057382904470474505
0.8208263334550934 0.0572846232839678
0.8223387843768112 0.05717967630568026
0.8238516430692262 0.05706807174807361
0.8253649040364331 0.05694981762489055
0.8268785616796219 0.05682492175452313
0.8283926102983107 0.056693391763296345
0.8299070440915431 0.05655523508870272
0.8314218571590607 0.05641045898255645
0.8329370435024476 0.05625907051407754
0.8344525970262434 0.05610107657294332
0.8359685115390373 0.05593648387224109
0.8374847807545288 0.055765298951386384
0.839001398292568 0.05558752817896901
0.8405183576801695 0.05540317775556453
0.8420356523525018 0.05521225371645453
0.843553275653857 0.05501476193431441
0.8450712208385914 0.05481070812185811
0.8465894810720497 0.05460009783442007
0.8481080494314648 0.054382936472468474
0.8496269189068364 0.05415922928410304
0.8511460824017908 0.05392898136747789
0.8526655327344169 0.053692197673207306
0.8541852626380865 0.05344888300668656
0.8557052647622544 0.053199042030393114
0.8572255316732366 0.052942679266147645
0.8587460558549742 0.052679799097325564
0.8602668297097784 0.052410405771011595
0.8617878455590563 0.052134503400138796
0.8633090956440206 0.05185209596558662
0.8648305721263839 0.051563187318205354
0.8663522670890353 0.05126778118085057
0.867874172536701 0.05096588115035063
0.8693962803965896 0.0506574906994376
0.8709185825190232 0.05034261317866397
0.8724410706780515 0.05002125181826466
0.8739637365720541 0.04969340972998864
0.8754865718243253 0.04935908990891002
0.877009567983649 0.04901829523517678
0.8785327165248551 0.04867102847578494
0.8800560088493673 0.04831729228624351
0.881579436285736 0.04795708921227718
0.883102990090156 0.04759042169147522
0.8846266614469768 0.0472172920548904
0.8861504414691963 0.04683770252864342
0.8876743211989448 0.04645165523548008
0.8891982916079569 0.046059152196306526
0.8907223435980313 0.04566019533169927
0.8922464680014803 0.045254786463377314
0.8937706555815673 0.0448429273156913
0.8952948970329359 0.04442461951699923
0.8968191829820248 0.04399986460112552
0.8983435039874753 0.04356866400872704
0.8998678505405279 0.04313101908864564
0.9013922130654088 0.04268693109924979
0.9029165819197063 0.0422364012097644
0.9044409473947393 0.041779430501539504
0.905965299715914 0.04131601996934189
0.9074896290430742 0.040846170522600984
0.9090139254708405 0.040369882986622356
0.9105381790289415 0.039887158103833094
0.9120623796825373 0.03939799653493566
0.9135865173325325 0.03890239886010449
0.9151105818158831 0.03840036558012189
0.9166345629058938 0.037891897117522826
0.9181584503125082 0.03737699381769436
0.9196822336825902 0.03685565595000411
0.921205902600199 0.03632788370883963
0.9227294465868554 0.03579367721470799
0.9242528551018018 0.03525303651525326
0.9257761175422536 0.034705961586307336
0.9272992232436452 0.03415245233288727
0.9288221614798665 0.03359250859021105
0.930344921463496 0.03302613012466207
0.9318674923460238 0.032453316634760615
0.9333898632180693 0.031874067752130426
0.934912023109594 0.03128838304241475
0.9364339609901043 0.03069626200620275
0.9379556657688516 0.030097704079966956
0.9394771262950234 0.029492708636924988
0.940998331357931 0.028881274987927186
0.9425192696871889 0.028263402382344968
0.9440399299528888 0.027639090008901187
0.9455603007657692 0.027008336996538696
0.9470803706773782 0.02637114241521988
0.9486001281802292 0.025727505276793752
0.9501195617079566 0.025077424535716743
0.9516386596354569 0.024420899089966457
0.9531574102790347 0.02375792778170167
0.954675801896535 0.023088509398135507
0.9561938226874763 0.02241264267221252
0.9577114607931748 0.02173032628342672
0.9592287042968646 0.02104155885851632
0.9607455412238152 0.020346338972211744
0.9622619595414403 0.01964466514793277
0.9637779471594049 0.018936535858537985
0.9652934919297266 0.01822194952695773
0.9668085816468708 0.01750090452694649
0.9683232040478448 0.0167733991837313
0.9698373468122838 0.01603943177467181
0.9713509975625345 0.015299000529939414
0.9728641438637338 0.014552103633152444
0.9743767732238826 0.0137987392220252
0.9758888730939171 0.01303890538899517
0.9774004308677731 0.01227260018187017
0.9789114338824483 0.011499821604399971
0.9804218694180608 0.010720567616921174
0.9819317246979004 0.009934836136971345
0.9834409868884809 0.009142625039788169
0.9849496430995834 0.008343932159009403
0.9864576803842995 0.00753875528718172
0.9879650857390676 0.006727092176379272
0.9894718461037089 0.005908940538609673
0.9909779483614554 0.005084298046653211
0.9924833793389782 0.004253162334305483
0.9939881258064098 0.0034155309971732506
0.9954921744773636 0.0025714015929900885
0.9969955120089483 0.0017207716422918946
0.9984981250017825 0.000863638628586535
1.0 0.0
0.9985003727475587 0.0008675396520883172
0.9970044760224128 0.0017363602422480594
0.9955122829925475 0.0026064412951617207
0.9940237669905544 0.0034777625791913873
0.9925389015123681 0.004350304103033007
0.9910576602160021 0.005224046113489432
0.9895800169203012 0.006098969091507624
0.9881059456036995 0.006975053749346511
0.9866354204029825 0.007852281027895402
0.9851684156120667 0.00873063209314415
0.9837049056807774 0.009610088333765799
0.9822448652136421 0.010490631357936136
0.9807882689686895 0.011372242990568807
0.9793350918562563 0.012254905270481509
0.9778853089378029 0.013138600447726889
0.9764388954247359 0.014023310980788874
0.974995826677242 0.014909019533885983
0.9735560782031264 0.01579570897436455
0.9721196256566603 0.016683362370105807
0.9706864448374375 0.017571962986914335
0.9692565116892375 0.018461494285984495
0.9678298022988979 0.019351939921432363
0.9664062928951935 0.020243283737809564
0.9649859598477231 0.02113550976766324
0.9635687796658056 0.022028602229162614
0.9621547289973819 0.02292254552374493
0.9607437846279255 0.023817324233756296
0.9593359234793627 0.024712923120159155
0.9579311226089944 0.025609327120314017
0.9565293592084336 0.026506521345684757
0.9551306106025438 0.027404491079669517
0.9537348542483876 0.028303221775438224
0.952342067734183 0.02920269905377553
0.9509522287782672 0.03010290870095933
0.9495653152280651 0.031003836666711096
0.9481813050590688 0.031905469062114986
0.9468001763738214 0.03280779215760609
0.9454219074009106 0.03371079238096773
0.944046476493967 0.03461445631535355
0.9426738621306705 0.03551877069735924
0.9413040429117643 0.03642372241509999
0.9399369975600745 0.03732929850631922
0.938572704919539 0.03823548615653091
0.9372111439542411 0.0391422726971573
0.9358522937474498 0.04004964560374424
0.9344961335006695 0.04095759249414531
0.9331426425326936 0.041866101126769036
0.9317918002786661 0.04277515939884958
0.930443586289151 0.04368475534469324
0.9290979802292055 0.044594877134008885
0.9277549618774616 0.04550551307023667
0.9264145111252153 0.04641665158887504
0.9250766079755195 0.04732828125587674
0.9237412325422851 0.04824039076603407
0.9224083650493896 0.0491529689413756
0.9210779858297878 0.05006600472963347
0.919750075324634 0.050979487202673375
0.9184246140824072 0.05189340555498103
0.917101582758043 0.05280774910216165
0.9157809621120725 0.0537225072794504
0.9144627330097658 0.054637669640253364
0.9131468764202832 0.055553225854698005
0.9118333734158321 0.05646916570821253
0.9105222051708282 0.057385479100119395
0.9092133529610642 0.058302156042237756
0.9079067981628844 0.05921918665751795
0.9066025222523642 0.06013656117869577
0.9053005068044958 0.061054269946943795
0.9040007334923802 0.06197230341056822
0.9027031840864234 0.06289065212368969
0.9014078404535392 0.06380930674497874
0.9001146845563575 0.06472825803638092
0.8988236984524395 0.06564749686185115
0.8975348642934942 0.06656701418614772
0.8962481643246059 0.06748680107358226
0.8949635808834618 0.0684068486868392
0.8936810963995887 0.06932714828577999
0.8924006933935936 0.07024769122626434
0.89112235447641 0.07116846895899877
0.8898460623485478 0.07208947302838975
0.88857179979935 0.07301069507141975
0.887299549706255 0.07393212681652553
0.8860292950340621 0.07485376008250327
0.8847610188342032 0.0757755867774223
0.8834947042440193 0.0766975988975436
0.8822303344860419 0.07761978852627102
0.8809678928672786 0.07854214783310358
0.8797073627785056 0.07946466907259271
0.8784487276935627 0.08038734458333173
0.8771919711686531 0.0813101667869532
0.8759370768416503 0.08223312818711558
0.8746840284314072 0.08315622136854009
0.8734328097370717 0.08407943899603029
0.8721834046374046 0.08500277381351538
0.8709357970901042 0.08592621864310662
0.869689971131134 0.08684976638415981
0.868445910874056 0.08777341001235697
0.8672036005093684 0.08869714257878002
0.8659630243038452 0.0896209572090361
0.8647241665998838 0.09054484710234448
0.8634870118148543 0.0914688055306673
0.862251544440454 0.09239282583784171
0.8610177490420658 0.09331690143872629
0.8597856102581222 0.09424102581834178
0.8585551127994695 0.09516519253105103
0.8573262414487416 0.09608939519971922
0.8560989810597329 0.09701362751490503
0.8548733165567789 0.09793788323404855
0.8536492329341379 0.09886215618068214
0.8524267152553784 0.09978644024363567
0.8512057486527694 0.10071072937626242
0.8499863183266761 0.10163501759567113
0.8487684095449576 0.10255929898196132
0.8475520076423684 0.10348356767748469
0.8463370980199655 0.10440781788609046
0.8451236661445175 0.10533204387240118
0.8439116975479174 0.10625623996108623
0.8427011778266004 0.10718040053615038
0.8414920926409636 0.10810452004022164
0.8402844277147898 0.1090285929738567
0.8390781688346763 0.10995261389484483
0.8378733018494635 0.11087657741753872
0.8366698126696719 0.11180047821216767
0.8354676872669382 0.11272431100417403
0.8342669116734563 0.11364807057356299
0.833067471981423 0.11457175175423913
0.8318693543424837 0.1154953494333773
0.8306725449671856 0.11641885855077337
0.8294770301244306 0.11734227409822556
0.8282827961409324 0.11826559111891108
0.8270898294006771 0.11918880470677005
0.825898116344387 0.12011191000590289
0.8247076434689881 0.1210349022099621
0.8235183973270772 0.12195777656157163
0.822330364526397 0.12288052835173102
0.8211435317293108 0.12380315291923792
0.8199578856522798 0.12472564565012087
0.8187734130653472 0.12564800197706533
0.8175901007916201 0.1265702173788569
0.8164079357067568 0.12749228737982884
0.8152269047384585 0.12841420754931232
0.8140469948659587 0.12933597350110085
0.8128681931195213 0.13025758089290598
0.8116904865799388 0.13117902542583407
0.8105138623780294 0.13210030284386606
0.8093383076941444 0.13302140893333034
0.8081638097576708 0.13394233952240342
0.8069903558465427 0.13486309048059061
0.8058179332867498 0.1357836577182379
0.8046465294518516 0.13670403718602928
0.8034761317624927 0.13762422487450132
0.8023067276859223 0.13854421681355772
0.801138304735514 0.1394640090719883
0.7999708504702885 0.14038359775700127
0.7988043524944395 0.14130297901375014
0.7976387984568609 0.1422221490248695
0.7964741760506764 0.14314110401002253
0.7953104730127725 0.14405984022544385
0.7941476771233322 0.14497835396348965
0.7929857762053706 0.14589664155219767
0.7918247581242746 0.14681469935484628
0.7906646107873427 0.14773252376952312
0.789505322143329 0.14865011122868843
0.7883468801819862 0.14956745819876174
0.7871892729336124 0.1504845611796906
0.7860324884686022 0.15140141670453616
0.7848765148969945 0.1523180213390705
0.7837213403680254 0.15323437168135984
0.7825669530696849 0.1541504643613648
0.7814133412282706 0.1550662960405392
0.7802604931079457 0.1559818634114422
0.7791083970103017 0.15689716319733948
0.7779570412739165 0.1578121921518221
0.7768064142739202 0.15872694705841994
0.7756565044215584 0.1596414247302283
0.7745073001637597 0.16055562200952544
0.7733587899827041 0.16146953576740994
0.7722109623953924 0.16238316290342708
0.7710638059532177 0.163296500345211
0.7699173092415386 0.16420954504811652
0.768771460879253 0.16512229399487197
0.7676262495183752 0.16603474419522057
0.7664816638436119 0.16694689268557503
0.7653376925719428 0.16785873652866648
0.7641943244521985 0.16877027281320944
0.763051548264643 0.16968149865355706
0.7619093528205583 0.17059241118936613
0.7607677269618252 0.17150300758526943
0.7596266595605115 0.17241328503053935
0.7584861395184567 0.1733232407387697
0.7573461557668616 0.174232871947544
0.7562066972658754 0.17514217591812561
0.7550677530041874 0.17605114993513424
0.7539293119986173 0.1769597913062328
0.7527913632937083 0.17786809736181886
0.7516538959613185 0.1787760654547182
0.7505168991002182 0.179683692959876
0.749380361835683 0.1805909772740555
0.7482442733190916 0.18149791581554067
0.747108622727521 0.18240450602384042
0.7459733992633467 0.18331074535939054
0.744838592153841 0.18421663130326682
0.7437041906507726 0.18512216135689424
0.7425701840300071 0.18602733304176236
0.7414365615911083 0.18693214389914173
0.7403033126569414 0.1878365914898009
0.7391704265732745 0.18874067339373143
0.7380378927083824 0.1896443872098732
0.7369057004526519 0.19054773055583285
0.7357738392181852 0.19145070106762158
0.7346422984384051 0.19235329639938253
0.7335110675676627 0.19325551422312548
0.7323801360808415 0.19415735222846175
0.7312494934729667 0.1950588081223407
0.7301191292588098 0.19595987962879607
0.7289890329724992 0.19686056448867992
0.7278591941671262 0.19776086045941524
0.7267296024143556 0.19866076531473525
0.725600247304032 0.19956027684443953
0.7244711184437911 0.20045939285413952
0.7233422054586682 0.20135811116501387
0.7222134979907081 0.20225642961356047
0.7210849856985757 0.20315434605135682
0.7199566582571635 0.20405185834481604
0.7188285053572054 0.20494896437494795
0.7177005167048833 0.20584566203712343
0.7165726820214405 0.2067419492408339
0.7154449910427908 0.207637823909461
0.7143174335191276 0.2085332839800447
0.7131899992145359 0.20942832740305156
0.7120626779066023 0.21032295214214305
0.7109354593860252 0.21121715617395215
0.7098083334562235 0.21211093748785853
0.7086812899329482 0.21300429408575908
0.7075543186438911 0.2138972239818511
0.7064274094282932 0.21478972520240971
0.7053005521365568 0.21568179578556587
0.704173736629851 0.2165734337810931
0.703046952779722 0.21746463725018686
0.7019201904677 0.21835540426525366
0.7007934395849084 0.21924573290969224
0.6996666900316691 0.22013562127768718
0.6985399317171113 0.22102506747399386
0.6974131545587746 0.22191406961373167
0.6962863484822177 0.22280262582217347
0.6951595034206214 0.22369073423454178
0.6940326093143937 0.22457839299579901
0.692905656110773 0.22546560026044668
0.6917786337634315 0.22635235419232003
0.6906515322320762 0.2272386529643876
0.6895243414820514 0.22812449475854885
0.6883970514839391 0.22900987776543547
0.6872696522131577 0.2298948001842101
0.686142133649561 0.23077926022237444
0.6850144857770366 0.2316632560955652
0.6838866985831014 0.23254678602736464
0.6827587620584983 0.23342984824910243
0.6816306661967904 0.2343124409996627
0.6805024009939535 0.2351945625252939
0.6793739564479705 0.23607621107941204
0.6782453225584193 0.23695738492241508
0.6771164893260655 0.23783808232148962
0.6759874467524493 0.2387183015504219
0.6748581848394727 0.23959804088941167
0.6737286935889855 0.24047729862488135
0.6725989630023693 0.2413560730492921
0.6714689830801204 0.24223436246095645
0.6703387438214308 0.24311216516385326
0.6692082352237685 0.24398947946744218
0.6680774472824543 0.24486630368648174
0.6669463699902388 0.24574263614084355
0.6658149933368773 0.24661847515533153
0.6646833073087025 0.24749381905949863
0.6635513018881946 0.2483686661874656
0.6624189670535511 0.2492430148777398
0.6612862927782539 0.2501168634730368
0.6601532690306346 0.25099021032009716
0.6590198857734377 0.25186305376950807
0.6578861329633812 0.2527353921755249
0.6567520005507151 0.2536072238958943
0.6556174784787795 0.25447854729167196
0.6544825566835581 0.2553493607270471
0.6533472250932305 0.256219662569166
0.6522114736277222 0.25708945118795173
0.6510752921982514 0.25795872495593153
0.6499386707068744 0.2588274822480567
0.6488015990460275 0.2596957214415284
0.6476640670980678 0.2605634409156189
0.6465260647348086 0.26143063905150027
0.645387581817055 0.2622973142320646
0.6442486081941345 0.26316346484175007
0.6431091337034273 0.26402908926636603
0.6419691481698904 0.26489418589291647
0.6408286414055813 0.2657587531094259
0.6396876032091771 0.26662278930476563
0.6385460233654924 0.267486292868473
0.6374038916449916 0.26834926219058336
0.6362611978032993 0.26921169566145264
0.6351179315807081 0.270073591671578
0.633974082701681 0.2709349486114296
0.6328296408743517 0.2717957648712699
0.6316845957900222 0.2726560388409809
0.6305389371226551 0.27351576890988627
0.629392654528361 0.27437495346658053
0.6282457376448877 0.27523359089874605
0.6270981760910987 0.2760916795929821
0.6259499594664516 0.27694921793462857
0.6248010773504735 0.2778062043075845
0.623651519302229 0.2786626370941366
0.6225012748597849 0.2795185146747783
0.6213503335396742 0.28037383542803385
0.6201986848363509 0.2812285977302785
0.6190463182216429 0.28208279995556235
0.6178932231441998 0.28293644047543093
0.6167393890289375 0.2837895176587414
0.6155848052764753 0.2846420298714899
0.6144294612625707 0.28549397547662514
0.6132733463375486 0.28634535283387047
0.6121164498257244 0.28719616029954015
0.6109587610248242 0.28804639622636014
0.6098002692053974 0.288896058963281
0.6086409636102268 0.2897451468552978
0.6074808334537312 0.29059365824326316
0.6063198679213617 0.2914415914637045
0.6051580561689958 0.2922889448486373
0.6039953873223222 0.29313571672537775
0.6028318504762238 0.293981905416355
0.6016674346941503 0.2948275092389237
0.6005021290074872 0.2956725265051747
0.5993359224149183 0.2965169555217453
0.5981688038817842 0.29736079458962433
0.597000762339429 0.2982040420039648
0.5958317866845457 0.29904669605388784
0.5946618657785128 0.2998887550222886
0.5934909884467231 0.3007302171856408
0.5923191434779089 0.3015710808138008
0.5911463196234568 0.3024113441698072
0.5899725055967167 0.3032510055096854
0.5887976900723038 0.30409006308224434
0.5876218616853935 0.30492851512887487
0.5864450090310069 0.30576635988334844
0.5852671206632906 0.30660359557161115
0.5840881850947875 0.3074402204115783
0.582908190795701 0.3082762326129261
0.581727126193148 0.30911163037688427
0.5805449796704075 0.3099464118960249
0.5793617395661579 0.3107805753540492
0.5781773941737063 0.31161411892557583
0.5769919317402099 0.3124470407759241
0.5758053404658877 0.3132793390608959
0.5746176085032226 0.31411101192656027
0.5734287239561555 0.31494205750902854
0.5722386748792685 0.3157724739342329
0.5710474492769593 0.3166022593177036
0.5698550351026054 0.3174314117643409
0.5686614202577193 0.31825992936818487
0.5674665925910901 0.3190878102121888
0.5662705398979202 0.3199150523679819
0.5650732499189457 0.32074165389563736
0.5638747103395498 0.3215676128434334
0.5626749087888628 0.32239292724761576
0.5614738328388531 0.3232175951321531
0.5602714700034044 0.32404161450849445
0.5590678077373827 0.32486498337532244
0.557862833435691 0.3256876997183023
0.5566565344323108 0.3265097615098332
0.5554488979993337 0.32733116670879
0.5542399113459772 0.32815191326026977
0.55302956161759 0.3289719990953279
0.5518178358946428 0.3297914221307189
0.5506047211917071 0.3306101802686275
0.5493902044564183 0.3314282713964025
0.5481742725684267 0.33224569338628324
0.5469569123383329 0.3330624440951263
0.5457381105066101 0.3338785213641253
0.5445178537425103 0.3346939230185325
0.5432961286429565 0.3355086468673712
0.5420729217314184 0.3363226907031493
0.5408482194567733 0.33713605230156796
0.5396220081921504 0.3379487294212258
0.5383942742337602 0.33876071980332056
0.5371650037997042 0.3395720211713465
0.5359341830287722 0.34038263123078766
0.5347017979792166 0.3411925476688083
0.5334678346275137 0.3420017681539394
0.5322322788671064 0.34281029033575816
0.5309951165071244 0.3436181118445685
0.5297563332710923 0.3444252302910711
0.5285159147956112 0.34523164326603584
0.5272738466290272 0.34603734833996297
0.5260301142300761 0.3468423430627459
0.524784702966508 0.34764662496332466
0.5235375981136936 0.34845019154933665
0.5222887848532065 0.3492530403067625
0.5210382482713853 0.3500551686995667
0.5197859733578725 0.3508565741693332
0.5185319450041326 0.35165725413489557
0.5172761480019457 0.35245720599196173
0.5160185670418775 0.35325642711273403
0.5147591867117265 0.3540549148455225
0.5134979914949453 0.3548526665143539
0.512234965769038 0.35564967941857256
0.5109700938039315 0.35644595083243846
0.5097033597603196 0.35724147800471723
0.508434747687983 0.3580362581582629
0.507164241524079 0.35883028848959797
0.5058918250914066 0.35962356616848085
0.5046174820966391 0.36041608833747507
0.5033411961285325 0.3612078521115021
0.5020629506560997 0.3619988545773956
0.5007827290267564 0.36278909279344346
0.5004994855355631 0.3635785637889237
0.5017837099323231 0.364367264563633
0.5030699611923367 0.3651551920874081
0.5043582564737477 0.36594234329964015
0.5056486130660464 0.36672871510877686
0.5069410483921222 0.36751430439182287
0.508235580010347 0.36829910799382454
0.5095322256167016 0.3690831227273544
0.5108310030469307 0.36986634537197705
0.5121319302787443 0.37064877267371565
0.5134350254340508 0.3714304013445025
0.5147403067812335 0.3722112280616229
0.5160477927374677 0.3729912494671494
0.5173575018710757 0.37377046216736487
0.5186694529039289 0.374548862732177
0.5199836647138893 0.3753264476945213
0.521300156337298 0.3761032135497535
0.5226189469715073 0.3768791567550324
0.5239400559774596 0.3776542737286894
0.5252635028823155 0.3784285608495887
0.5265893073821285 0.37920201445647506
0.5279174893445694 0.37997463084730837
0.5292480688117029 0.38074640627858747
0.5305810660028176 0.38151733696466206
0.5319165013173053 0.38228741907702907
0.5332543953375991 0.3830566487436185
0.5345947688321656 0.38382502204806407
0.5359376427585553 0.38459253502896085
0.5372830382665104 0.385359183679108
0.5386309767011355 0.3861249639447381
0.5399814796061269 0.3868898717247299
0.5413345687270681 0.38765390286980794
0.5426902660147876 0.38841705318172404
0.5440485936287843 0.3891793184124238
0.5454095739407223 0.38994069426319766
0.5467732295379927 0.3907011763838134
0.5481395832273497 0.39146076037163297
0.5495086580386176 0.3922194417707081
0.5508804772284748 0.39297721607086233
0.5522550642843151 0.3937340787067506
0.5536324429281876 0.39449002505690256
0.5550126371208155 0.39524505044274144
0.5563956710657041 0.3959991501275898
0.5577815692133272 0.3967523193156472
0.5591703562654066 0.39750455315095085
0.5605620571792798 0.3982558467163144
0.5619566971723577 0.39900619503224083
0.5633543017266819 0.39975559305581504
0.5647548965935757 0.4005040356795747
0.5661585077983955 0.4012515177303495
0.5675651616453866 0.40199803396808353
0.5689748847226429 0.4027435790846277
0.5703877039071754 0.4034881477025052
0.5718036463700905 0.4042317343736505
0.5732227395818867 0.4049743335781236
0.5746450113178638 0.40571593972279024
0.5760704896636548 0.4064565471399748
0.5774992030208838 0.40719615008608584
0.578931180112947 0.40793474274020436
0.5803664499909305 0.4086723192026462
0.5818050420396564 0.4094088734934864
0.5832469859838746 0.4101443995510536
0.5846923118945894 0.4108788912303851
0.5861410501955393 0.41161234230165056
0.5875932316698259 0.4123447464485362
0.5890488874666951 0.41307609726658967
0.5905080491084823 0.4138063882615299
0.5919707484977185 0.41453561284751117
0.5934370179244087 0.41526376434535
0.5949068900734825 0.4159908359807064
0.5963803980324246 0.4167168208822235
0.597857575299092 0.41744171207961916
0.5993384557897183 0.41816550250173184
0.6008230738471164 0.41888818497451835
0.602311464249085 0.41960975221900315
0.6038036622170178 0.42033019684917217
0.6052997034247335 0.42104951136981883
0.6067996240075253 0.4217676881743324
0.6083034605714341 0.42248471954242967
0.609811250202767 0.42320059763783235
0.6113230304778459 0.4239153145058791
0.6128388394730186 0.42462886207108097
0.6143587157749208 0.42534123213460995
0.6158826984910059 0.42605241637172203
0.6174108272603532 0.4267624063291138
0.6189431422647569 0.4274711934222072
0.6204796842401095 0.4281787689323622
0.6220204944880907 0.4288851240040164
0.6235656148881633 0.4295902496417434
0.6251150879099008 0.4302941367072357
0.6266689566256409 0.43099677591620106
0.6282272647234901 0.4316981578351763
0.629790056520683 0.43239827287825067
0.6313573769773113 0.4330971113037002
0.6329292717104338 0.43379466321052396
0.634505787008582 0.43449091853488636
0.6360869698466745 0.4351858670464562
0.6376728679013539 0.43587949834464074
0.6392635295667601 0.43657180185471234
0.6408590039707593 0.4372627668238227
0.6424593409916377 0.4379523823168983
0.6440645912752874 0.4386406372124211
0.6456748062528883 0.43932752019807664
0.6472900381591171 0.44001301976627955
0.6489103400508959 0.44069712420956175
0.6505357658266964 0.4413798216158195
0.6521663702464324 0.4420610998634217
0.65380220895195 0.442740946616163
0.6554433384881433 0.44341934931806487
0.6570898163247206 0.44409629518801336
0.6587417008786428 0.4447717712142313
0.660399051537261 0.445445764148575
0.6620619286821807 0.44611826050065256
0.6637303937138779 0.4467892465317515
0.6654045090771009 0.447458708248573
0.6670843382870856 0.44812663139676445
0.668769945956617 0.44879300145423967
0.670461397823972 0.44945780362428045
0.6721587607817744 0.45012102282841
0.6738621029068081 0.45078264369902843
0.6755714934908148 0.4514426505718016
0.677287003072331 0.4521010274777935
0.6790087034695947 0.4527577581353293
0.680736667814571 0.45341282594157784
0.6824709705881509 0.4540662139638472
0.6842116876565572 0.45471790493057224
0.6859588963090258 0.4553678812219882
0.6877126752968052 0.4560161248604743
0.6894731048735356 0.4566626175005504
0.6912402668370695 0.45730734041851584
0.6930142445727949 0.4579502745017125
0.6947951230985281 0.458591400237395
0.6965829891110472 0.45923069770119074
0.6983779310343385 0.4598681465451305
0.7001800390696378 0.46050372598523326
0.7019894052473417 0.461137414788619
0.7038061234808827 0.46176919126013133
0.705630289622659 0.4623990332284492
0.7074620015221058 0.463026918031656
0.7093013590860264 0.46365282250224815
0.7111484643412747 0.46427672295155126
0.7130034214999138 0.464898595153517
0.7148663370269693 0.4655184143278708
0.7167373197108958 0.4661361551225754
0.7186164807369081 0.46675179159558056
0.720503933763301 0.4673652971958192
0.7223997950009287 0.46797664474341466
0.7243041832959844 0.46858580640905473
0.7262172202162666 0.4691927536924949
0.7281390301411053 0.4697974574001401
0.7300697403551382 0.4703998876216592
0.7320094811461502 0.4710000137055812
0.7339583859071803 0.4715978042338161
0.7359165912431355 0.47219322699504285
0.7378842370821582 0.47278624895690646
0.7398614667919986 0.4733768362369494
0.7418484273016854 0.47396495407221784
0.7438452692287768 0.4745505667874559
0.7458521470125231 0.47513363776182016
0.7478692190532692 0.47571412939401647
0.7498966478584621 0.47629200306577657
0.7519346001956564 0.4768672191035732
0.7539832472529213 0.4774397367384687
0.7560427648071004 0.4780095140639841
0.7581133334003989 0.47857650799187235
0.7601951385258006 0.47914067420566087
0.7622883708218754 0.4797019671118309
0.7643932262775467 0.48026033978847876
0.7665099064474697 0.4808157439313067
0.7686386186786808 0.4813681297967621
0.7707795763492634 0.4819174461421476
0.7729329991198133 0.48246364016249943
0.7750991131985473 0.48300665742401544
0.7772781516209873 0.48354644179380746
0.7794703545451925 0.4840829353657186
0.7816759695636263 0.4846160783819399
0.7838952520328099 0.48514580915012673
0.7861284654220247 0.48567206395570245
0.7883758816824217 0.4861947769689948
0.7906377816380246 0.4867138801468375
0.7929144554002265 0.48722930312822094
0.7952062028075461 0.4877409731235545
0.7975133338925307 0.488248814797049
0.799836169377906 0.4887527501416963
0.8021750412042279 0.4892526983462654
0.8045302930915263 0.4897485756536857
0.806902281137657 0.49024029521012574
0.809291374456338 0.49072776690401076
0.8116979558581361 0.49121089719414784
0.8141224225779983 0.49168958892604436
0.8165651870532711 0.4921637411354156
0.819026677756571 0.4926332488377743
0.8215073400882937 0.49309800280287486
0.824007637334092 0.4935578893126669
0.8265280516931796 0.4940127899012555
0.8290690853839837 0.494462581075211
0.8316312618343933 0.4949071340123848
0.8342151269646315 0.495346314237177
0.8368212505717475 0.4957799812699717
0.8394502278257275 0.4962079882481823
0.8421026808884454 0.49663018151605176
0.8447792606680055 0.4970464001800012
0.8474806487225943 0.4974564756259278
0.8502075593297158 0.49786023099439997
0.8529607417387317 0.4982574806091752
0.8557409826269545 0.4986480293538714
0.8585491087822574 0.49903167199092924
0.8613859900382697 0.4994081924162026
0.8642525424918786 0.4997773628415941
0.8653432242377204 0.4990970179933684
0.8635761489003353 0.49675230580013247
0.8618038541137728 0.4943923532046479
0.8600259678123645 0.4920164898375725
0.8582420964734633 0.4896240055310521
0.8564518232400318 0.48721414687253217
0.8546547058292822 0.48478611336705685
0.8528502741968405 0.48233905315232595
0.8510380279206509 0.47987205820119033
0.8492174332624597 0.47738415893465924
0.84738791985705 0.47487431815450476
0.8455488769700241 0.4723414241874815
0.8436996492534917 0.4697842831123543
0.8418395319149661 0.4672016099153108
0.8399677651973412 0.46459201838763
0.8380835280461859 0.4619540095400785
0.8361859308134332 0.45928595825909446
0.8342740068123145 0.45658609786754045
0.83234670249486 0.45385250217362544
0.8304028659675148 0.45108306449018026
0.8284412334883777 0.44827547297545645
0.8264604134955924 0.44542718147579896
0.8244588675926838 0.4425353748256376
0.8224348877519735 0.4395969272610412
0.8203865687755553 0.4366083522003787
0.8183117747512617 0.433565741097006
0.8162080978238657 0.4304646883112705
0.814072807017031 0.42730019788748475
0.8119027840087152 0.4240665666097542
0.8096944415553191 0.4207572355192607
0.8074436184748 0.4173645988366053
0.8051454424014934 0.41387975433931323
0.8027941473482447 0.41029217166842097
0.8003828264616821 0.4065892429797894
0.7979030894322077 0.4027556605506096
0.7953445754130283 0.39877253222468434
0.792694239248113 0.39461608567954587
0.7899352671079984 0.3902557007094589
0.7870453554161896 0.38565078733686303
0.7839938266442465 0.38074555615441763
0.7807364482502289 0.375459627721522
0.7772052258270263 0.3696695402256166
0.7732855124850236 0.36316729425645883
0.7687533825750207 0.3555469839523829
0.763029668915094 0.34575974895573514
0.7500000000000001 0.3227486121839515


==> curve_data/comp1_2.dat <==
0.5625 0.24206145913796356
0.5817020003585398 0.27664153611526515
0.5899714227686127 0.29135646017145966
0.5964700512526738 0.3028008842941445
0.6020631184326071 0.3125513020330724
0.6070844623866511 0.32121838440303485
0.611704657787988 0.32911532700375695
0.6160246621341263 0.3364281814183976
0.6201100151879508 0.3432781669201958
0.6240060756943107 0.3497494781214132
0.6277457492744892 0.3559034117674411
0.6313537868942329 0.3617862371582621
0.6348493477730115 0.3674338963262924
0.6382476128338105 0.37287496770547046
0.6415608458760482 0.3781326184511105
0.6447991171340879 0.38322593773722663
0.6479708117789027 0.3881708752530594
0.6510829965996423 0.3929809190240596
0.6541416903499331 0.39766759594282386
0.6571520669577865 0.40224084859349307
0.6601186108887949 0.40670932380444896
0.6630452377303976 0.41108059695890686
0.6659353890488403 0.4153613487247517
0.6687921079138668 0.41955750598685737
0.6716180996901026 0.42367435546429655
0.674415781455749 0.4277166362170741
0.677187322540155 0.4316886156471314
0.6799346780520445 0.43559415245640226
0.6826596168216426 0.4394367491975609
0.6853637448509496 0.4432195964458856
0.6880485251221004 0.44694561016935647
0.6907152944302375 0.45061746353484977
0.6933652777680456 0.4542376141305427
0.6959996006823164 0.45780832738691174
0.6986192999403233 0.4613316968256216
0.7012253327793578 0.46480966164607185
0.7038185849621018 0.4682440220652912
0.7063998778203792 0.4716364527522801
0.7089699744377964 0.47498851463833575
0.7115295850960651 0.47830166533701957
0.7140793720890162 0.4815772683687082
0.7166199539914196 0.48481660135316573
0.7191519094559208 0.4880208633078136
0.7216757806000464 0.491191181168171
0.7241920760358793 0.494328615629435
0.7267012735872145 0.49743416639361915
0.7292038227325326 0.5005087768945348
0.7317001468067102 0.5035533385627442
0.7341906449898203 0.506568694684054
0.7366756941075303 0.5095556438979051
0.7391556502643553 0.5125149433758901
0.7416308503282458 0.515447311715426
0.7441016132826355 0.5183534315791637
0.7465682414600476 0.521233952106911
0.7490310216696325 0.5240894911235766
0.7514902262295041 0.5269206371638224
0.7539461139134672 0.5297279513316803
0.7563989308205974 0.5325119690112751
0.7588489111751775 0.5352732014429674
0.7612962780636457 0.5380121371776277
0.7637412441144702 0.5407292434203576
0.7661840121262309 0.5434249672737589
0.7686247756486149 0.5460997368897723
0.7710637195205408 0.5487539625381677
0.7735010203691898 0.5513880375989383
0.7759368470733334 0.5540023394851157
0.7783713611940126 0.556597230501875
0.7808047173753077 0.5591730586472164
0.78323706371769 0.5617301583590126
0.7856685421261901 0.5642688512127384
0.788099288635413 0.5667894465738068
0.7905294337132408 0.5692922422080656
0.7929591025448924 0.5717775248536847
0.7953884152988568 0.5742455707573787
0.797817487376086 0.5766966461776397
0.8002464296437022 0.5791310078574299
0.8026753486543725 0.5815489034685645
0.8051043468524011 0.5839505720298287
0.8075335227674976 0.5863362443007017
0.8078504924917019 0.587170728281136
0.8048796104005767 0.5855942368674905
0.8019441964464238 0.5840203791397629
0.7990435481365952 0.5824492285316021
0.796176983913525 0.5808808545914481
0.7933438422940982 0.5793153231706412
0.790543481054343 0.5777526966010031
0.7877752764565514 0.5761930338625904
0.7850386225161403 0.5746363907422519
0.7823329303057711 0.573082819983586
0.7796576272944249 0.5715323714288428
0.7770121567192965 0.5699850921532795
0.774395976988527 0.568441026592435
0.7718085611129304 0.5669002166627665
0.7692493961650044 0.5653627018760468
0.7667179827636272 0.5638285194479015
0.7642138345829601 0.562297704400838
0.7617364778841671 0.5607702896620873
0.7592854510686659 0.5592463061565689
0.7568603042516979 0.5577257828952548
0.7544605988550993 0.556208747059204
0.7520859072182128 0.5546952240795088
0.7497358122259596 0.5531852377133845
0.7474099069531509 0.5516788101166209
0.7451077943241678 0.5501759619125941
0.7428290867872099 0.548676712258027
0.7405734060023427 0.5471810789056782
0.738340382542639 0.5456890782641224
0.7361296556077402 0.5442007254547792
0.7339408727492089 0.5427160343663343
0.7317736896070797 0.5412350177066935
0.7296277696570553 0.5397576870525945
0.7275027839678176 0.5382840528969981
0.7253984109679656 0.5368141246943762
0.7233143362221099 0.535347910903998
0.7212502522156873 0.5338854190313203
0.7192058581480815 0.5324266556675735
0.7171808597336555 0.5309716265276347
0.7151749690103318 0.5295203364862713
0.7131879041553651 0.5280727896128354
0.7112193893079823 0.5266289892044844
0.7092691543985753 0.5251889378179972
0.7073369349841492 0.5237526373002545
0.7054224720897533 0.5223200888174487
0.7035255120556199 0.5208912928830791
0.7016458063897664 0.5194662493847887
0.6997831116258216 0.5180449576101053
0.697937189185848 0.5166274162711245
0.6961078052479479 0.515213623528195
0.6942947306184473 0.5138035770126416
0.6924977406084685 0.5123972738485776
0.6907166149147027 0.5109947106738438
0.6889511375042094 0.5095958836601097
0.6872010965030813 0.5082007885321839
0.6854662840888064 0.5068094205865562
0.6837464963861895 0.5054217747092138
0.6820415333666792 0.5040378453927633
0.6803511987509696 0.5026576267528796
0.6786752999147465 0.5012811125441226
0.6770136477974511 0.49990829617513943
0.6753660568139477 0.4985391707232839
0.6737323447689779 0.4971737289486739
0.6721123327742984 0.49581196330771393
0.6705058451683961 0.49445386596610164
0.6689127094386831 0.49309942881134255
0.6673327561460827 0.4917486434647916
0.6657658188519089 0.4904015012932422
0.6642117340469609 0.4890579934200801
0.6626703410827474 0.4877181107360192
0.6611414821047633 0.4863818439094398
0.659625001987745 0.48504918339633946
0.6581207482728311 0.48372011944991816
0.6566285711065607 0.48239464212980726
0.6551483231816451 0.48107274131095873
0.6536798596794471 0.4797544066922085
0.6522230382141115 0.47843962780452615
0.6507777187782845 0.4771283940189604
0.649343763690372 0.4758206945542971
0.6479210375432796 0.47451651848443993
0.6465094071545836 0.47321585474551675
0.6451087415180887 0.4719186921427362
0.6437189117567195 0.47062501935699036
0.6423397910767046 0.46933482495122136
0.6409712547230098 0.4680480973765583
0.6396131799359761 0.46676482497823213
0.6382654459091285 0.46548499600127985
0.6369279337481093 0.46420859859604113
0.6356005264307071 0.46293562082346146
0.6342831087679404 0.461666050660201
0.6329755673661637 0.4603998760035644
0.6316777905901644 0.45913708467625314
0.6303896685272181 0.45787766443094696
0.6291110929520705 0.45662160295472276
0.6278419572928198 0.45536888787331725
0.6265821565976678 0.4541195067552335
0.6253315875025178 0.45287344711570693
0.6240901481993859 0.4516306964205241
0.6228577384056092 0.450391242089709
0.6216342593338184 0.449155071501078
0.6204196136626572 0.4479221719936647
0.6192137055082246 0.4466925308710272
0.618016440396217 0.4454661354044341
0.6168277252347495 0.4442429728359384
0.6156474682878386 0.44302303038134005
0.6144755791495231 0.44180629523304454
0.6133119687186079 0.440592754562817
0.6121565491740105 0.43938239552444014
0.6110092339506921 0.4381752052562743
0.6098699377161587 0.4369711708837263
0.6087385763475147 0.43577027952163105
0.6076150669090526 0.43457251827654453
0.6064993276303632 0.43337787424895563
0.6053912778849537 0.432186334535418
0.6042908381693589 0.43099788623060403
0.6031979300827278 0.42981251642928237
0.6021124763068791 0.4286302122282274
0.6010344005868068 0.4274509607280547
0.5999636277116267 0.42627474903499163
0.5989000834959497 0.42510156426258183
0.5978436947616732 0.42393139353332576
0.5967943893201754 0.4227642239802637
0.5957520959549041 0.42160004274849505
0.5947167444043503 0.42043883699664425
0.5936882653453929 0.4192805938982714
0.5926665903770073 0.4181253006432272
0.5916516520043291 0.4169729444389604
0.5906433836230595 0.4158235125117711
0.5896417195042076 0.4146769921080191
0.5886465947791595 0.41353337049528555
0.5876579454250641 0.412392634963487
0.5866757082505302 0.4112547728259485
0.5856998208816239 0.4101197714204346
0.5847302217481618 0.40898761811013773
0.5837668500702898 0.40785830028462855
0.5828096458453413 0.4067318053607676
0.581858549834969 0.4056081207835814
0.5809135035525395 0.4044872340270998
0.57997444925079 0.40336913259516344
0.5790413299097359 0.4022538040221925
0.5781140892248235 0.40114123587392747
0.5771926715953255 0.40003141574813694
0.5762770221129676 0.3989243312752936
0.575367086550786 0.3978199701192236
0.5744628113522078 0.3967183199777274
0.5735641436203462 0.39561936858316943
0.572671031107512 0.39452310370304644
0.5717834222049291 0.3934295131405266
0.5709012659326539 0.3923385847349645
0.5700245119296916 0.39125030636239283
0.5691531104443055 0.3901646659359903
0.5682870123245145 0.3890816514065266
0.5674261690087737 0.38800125076278597
0.5665705325168364 0.3869234520319691
0.5657200554407891 0.38584824328007655
0.5648746909362587 0.38477561261226884
0.564034392713789 0.38370554817321106
0.5631991150303759 0.38263803814739555
0.5623688126811685 0.38157307075945035
0.5615434409913206 0.3805106342744262
0.5607229558079982 0.37945071699806965
0.5599073134925354 0.37839330727708
0.5590964709127354 0.3773383934993474
0.5582903854353143 0.3762859640941801
0.5574890149184842 0.3752360075325122
0.556692317704673 0.3741885123271017
0.5559002526133764 0.37314346703271134
0.5551127789341408 0.3721008602462772
0.5543298564196737 0.37106068060706593
0.5535514452790782 0.37002291679681576
0.5527775061712092 0.36898755753986956
0.5520080001981508 0.3679545916032933
0.5512428888988062 0.3669240077969847
0.5504821342426071 0.3658957949737686
0.54972569862333 0.364869942029486
0.5489735448530246 0.3638464379030686
0.5482256361560491 0.3628252715766055
0.5474819361632077 0.36180643207539936
0.5467424089059943 0.36078990846801456
0.5460070188109332 0.3597756898663152
0.5452757306940204 0.35876376542549443
0.5445485097552597 0.35775412434409737
0.5438253215732931 0.35674675586403143
0.5431061321001248 0.35574164927057383
0.5423909076559331 0.354738793892369
0.5416796149239731 0.35373817910141825
0.5409722209455645 0.35273979431306435
0.540268693115165 0.3517436289859661
0.5395689991755269 0.35074967262207063
0.5388731072129344 0.34975791476657375
0.5381809856525211 0.3487683450078805
0.5374926032536674 0.3477809529775542
0.5368079291054701 0.34679572835026257
0.5361269326222933 0.3458126608437189
0.5354495835393862 0.34483174021861474
0.5347758519085795 0.3438529562785503
0.534105708094047 0.3428762988699602
0.53343912276814 0.3419017578820304
0.532776066907289 0.3409293232466158
0.5321165117879704 0.3399589849381481
0.5314604289827408 0.33899073297354543
0.5308077903563337 0.33802455741211107
0.5301585680618198 0.3370604483554334
0.5295127345368291 0.3360983959472797
0.5288702624998317 0.33513839037348525
0.5282311249464811 0.3341804218618426
0.5275952951460119 0.33322448068198246
0.5269627466376972 0.3322705571452558
0.5263334532273611 0.3313186416046087
0.5257073889839456 0.33036872445445775
0.5250845282361324 0.32942079613056086
0.5244648455690155 0.328474847109883
0.5238483158208287 0.3275308679104639
0.523234914079721 0.3265888490912801
0.5226246156805838 0.3256487812521045
0.5220173962019267 0.3247106550333631
0.5214132314627999 0.32377446111599345
0.5208120975197668 0.3228401902212943
0.5202139706639196 0.3219078331107779
0.5196188274179434 0.3209773805860202
0.5190266445332219 0.32004882348850594
0.5184373989869905 0.3191221526994751
0.5178510679795283 0.31819735913976477
0.5172676289313967 0.31727443376965286
0.5166870594807156 0.3163533675886964
0.5161093374804832 0.3154341516355701
0.5155344409959342 0.31451677698790514
0.5149623483019381 0.3136012347621215
0.5143930378804357 0.31268751611326573
0.5138264884179138 0.3117756122348409
0.5132626788029165 0.3108655143586403
0.5127015881235947 0.3099572137545772
0.5121431956652889 0.3090507017305139
0.5115874809081502 0.30814596963209184
0.5110344235247943 0.30724300884255684
0.5104840033779893 0.30634181078258693
0.5099362005183787 0.30544236691011856
0.5093909951822352 0.30454466872017016
0.5088483677892485 0.30364870774466735
0.5083082989403446 0.3027544755522651
0.5077707694155353 0.30186196374817187
0.5072357601717998 0.3009711639739705
0.5067032523409952 0.30008206790744124
0.5061732272277981 0.29919466726238136
0.5056456663076736 0.29830895378842476
0.5051205512248748 0.29742491927086495
0.5045978637904693 0.2965425555304725
0.5040775859803936 0.29566185442331494
0.5035596999335354 0.29478280784057465
0.5030441879498411 0.293905407708369
0.5025310324884517 0.29302964598756814
0.5020202161658635 0.29215551467361195
0.5015117217541136 0.2912830057963297
0.5010055321789925 0.2904121114197565
0.5005016305182788 0.28954282364195083
0.5 0.28867513459481303
0.5004993759992832 0.28780903644390077
0.5009965139561704 0.2869445213882485
0.5014914302020897 0.28608158166018316
0.5019841409249457 0.28522020952514116
0.5024746621707432 0.2843603972814876
0.50296300984519 0.28350213726033013
0.5034491997152781 0.2826454218253398
0.5039332474108431 0.28179024337256725
0.5044151684261031 0.2809365943302579
0.5048949781211768 0.28008446715867286
0.5053726917235815 0.27923385434990455
0.5058483243297118 0.27838474842769595
0.506321890906297 0.2775371419472579
0.5067934062918411 0.27669102749508656
0.5072628851980427 0.27584639768878344
0.5077303422111968 0.27500324517687375
0.5081957917935775 0.2741615626386242
0.5086592482848035 0.27332134278386405
0.5091207259031849 0.27248257835280243
0.5095802387470532 0.27164526211585005
0.5100378007960733 0.270809386873438
0.5104934259125399 0.26997494545583806
0.510947127842655 0.26914193072298526
0.5113989202177912 0.26831033556429607
0.5118488165557367 0.2674801528984921
0.5122968302619262 0.26665137567342045
0.5127429746306551 0.26582399686587643
0.5131872628462776 0.26499800948142616
0.5136297079843914 0.2641734065542288
0.5140703230130056 0.2633501811468605
0.5145091207936947 0.2625283263501383
0.5149461140827378 0.26170783528294195
0.5153813155322441 0.26088870109204254
0.5158147376912622 0.2600709169519234
0.5162463930068792 0.25925447606460766
0.5166762938253022 0.2584393716594843
0.5171044523929285 0.2576255969931327
0.5175308808574022 0.2568131453491505
0.5179555912686571 0.2560020100379818
0.5183785955799483 0.25519218439674196
0.5187999056488684 0.2543836617890491
0.5192195332383537 0.25357643560485066
0.519637490017677 0.2527704992602524
0.5200537875634281 0.25196584619734974
0.5204684373604824 0.25116246988405483
0.5208814508029589 0.2503603638139303
0.5212928391951643 0.24955952150601896
0.5217026137525278 0.2487599365046751
0.5221107856025236 0.24796160237939674
0.5225173657855817 0.24716451272465823
0.5229223652559899 0.24636866115974423
0.5233257948827824 0.24557404132858138
0.5237276654506192 0.24478064689957432
0.5241279876606553 0.24398847156544015
0.5245267721313984 0.24319750904304147
0.5249240293995572 0.24240775307322499
0.52531976992088 0.24161919742065496
0.5257140040709822 0.2408318358736522
0.5261067421461654 0.2400456622440316
0.5264979943642255 0.23926067036693596
0.5268877708652531 0.2384768541006786
0.5272760817124227 0.23769420732658028
0.527662936892774 0.2369127239488091
0.5280483463179833 0.23613239789421905
0.5284323198251266 0.23535322311219226
0.5288148671774338 0.23457519357447895
0.529195998065033 0.2337983032750381
0.5295757221056887 0.23302254622988064
0.5299540488455288 0.23224791647691173
0.5303309877597651 0.23147440807577283
0.5307065482534048 0.23070201510768618
0.5310807396619546 0.22993073167529768
0.5314535712521158 0.22916055190252388
0.5318250522224717 0.22839146993439266
0.5321951917041685 0.22762347993689383
0.5325639987615869 0.22685657609682092
0.5329314823930075 0.22609075262162073
0.5332976515312671 0.22532600373923872
0.5336625150444092 0.22456232369796691
0.534026081736327 0.22379970676629238
0.5343883603473989 0.22303814723274526
0.5347493595551156 0.22227763940574868
0.5351090879747041 0.22151817761346676
0.5354675541597402 0.22075975620365704
0.5358247666027571 0.22000236954351876
0.5361807337358476 0.21924601201954547
0.5365354639312572 0.2184906780373736
0.5368889655019733 0.21773636202163973
0.5372412467023068 0.2169830584158288
0.5375923157284671 0.21623076168212757
0.5379421807191318 0.21547946630127926
0.5382908497560097 0.21472916677243709
0.5386383308643976 0.2139798576130178
0.5389846320137313 0.21323153335855835
0.5393297611181307 0.21248418856256876
0.5396737260369397 0.21173781779638806
0.5400165345752592 0.21099241564904384
0.5403581944844746 0.21024797672710432
0.5406987134627786 0.2095044956545383
0.5410380991556883 0.20876196707257116
0.5413763591565559 0.20802038563954428
0.5417135010070749 0.2072797460307703
0.5420495321977805 0.20654004293839714
0.5423844601685457 0.20580127107126195
0.5427182923090706 0.20506342515475326
0.5430510359593688 0.20432649993067062
0.543382698410246 0.20359049015708466
0.543713286903777 0.2028553906081995
0.5440428086337739 0.2021211960742107
0.5443712707462537 0.20138790136117
0.5446986803398979 0.20065550129084653
0.5450250444665081 0.1999239907005873
0.5453503701314587 0.19919336444318328
0.545674664294142 0.19846361738672957
0.5459979338684122 0.19773474441449032
0.5463201857230223 0.19700674042476277
0.5466414266820572 0.1962796003307398
0.5469616635253637 0.19555331906037776
0.5472809029889746 0.19482789155625832
0.5475991517655298 0.19410331277545465
0.5479164165046918 0.1933795776893975
0.5482327038135593 0.19265668128374028
0.5485480202570742 0.1919346185582274
0.5488623723584264 0.19121338452655884
0.549175766599454 0.1904929742162567
0.5494882094210399 0.189773382668535
0.5497997072235035 0.18905460493816387
0.5501102663669899 0.18833663609334061
0.5504198931718548 0.1876194712155558
0.5507285939190458 0.18690310539946264
0.55103637485048 0.18618753375274516
0.5513432421694172 0.18547275139598635
0.5516492020408312 0.1847587534625401
0.5519542605917765 0.18404553509839894
0.5522584239117513 0.18333309146206325
0.5525616980530572 0.1826214177244115
0.5528640890311571 0.18191050906857317
0.553165602825027 0.1812003606897957
0.5534662453775068 0.18049096779531706
0.5537660225956467 0.1797823256042376
0.5540649403510503 0.17907442934738868
0.554363004480216 0.1783672742672072
0.5546602207848732 0.1776608556176049
0.5549565950323168 0.17695516866384153
0.5552521329557378 0.1762502086823959
0.5555468402545527 0.17554597096084032
0.5558407225947269 0.1748424507977107
0.5561337856090978 0.1741396435023797
0.556426034897694 0.17343754439493067
0.5567174760280518 0.17273614880602983
0.5570081145355282 0.17203545207679946
0.5572979559236126 0.17133544955869173
0.5575870056642348 0.17063613661336205
0.5578752691980691 0.16993750861254073
0.5581627519348387 0.16923956093791095
0.558449459253615 0.16854228898097776
0.5587353965031157 0.1678456881429462
0.5590205690019985 0.16714975383459338
0.5593049820391544 0.16645448147614286
0.5595886408739975 0.1657598664971386
0.5598715507367529 0.16506590433632057
0.5601537168287405 0.16437259044149938
0.5604351443226587 0.1636799202694291
0.560715838362864 0.16298788928568322
0.5609958040656496 0.16229649296453028
0.5612750465195202 0.16160572678880544
0.5615535707854659 0.1609155862497898
0.5618313818972331 0.16022606684708182
0.5621084848615934 0.1595371640884736
0.5623848846586103 0.15884887348982626
0.5626605862419037 0.1581611905749433
0.5629355945389125 0.15747411087544785
0.5632099144511549 0.15678762993065568
0.5634835508544863 0.1561017432874524
0.5637565085993561 0.15541644650016487
0.5640287925110616 0.15473173513044175
0.5643004073900001 0.1540476047471206
0.5645713580119197 0.15336405092611288
0.5648416491281671 0.15268106925026928
0.5651112854659346 0.1519986553092609
0.5653802717285039 0.15131680469944966
0.56564861259549 0.1506355130237688
0.5659163127230811 0.14995477589159004
0.5661833767442781 0.14927458891860498
0.566449809269132 0.14859494772669457
0.56671561488498 0.1479158479438079
0.5669807981566781 0.14723728520383217
0.5672453636268348 0.14655925514647047
0.5675093158160405 0.14588175341711349
0.5677726592230972 0.14520477566671444
0.5680353983252452 0.14452831755166287
0.5682975375783892 0.143852374733658
0.5685590814173221 0.14317694287958188
0.5688200342559477 0.14250201766137358
0.569080400487502 0.14182759475590193
0.5693401844847721 0.14115366984483824
0.5695993906003145 0.14048023861452885
0.5698580231666724 0.13980729675586842
0.5701160864965898 0.13913483996417225
0.5703735848832259 0.1384628639390468
0.5706305226003675 0.13779136438426454
0.570886903902639 0.13712033700763102
0.5711427330257138 0.13644977752086243
0.5713980141865214 0.1357796816394511
0.5716527515834542 0.13511004508253954
0.5719069493965743 0.13444086357278906
0.5721606117878172 0.13377213283625164
0.5724137429011951 0.1331038486022395
0.5726663468629996 0.13243600660319527
0.5729184277820014 0.13176860257455714
0.5731699897496509 0.13110163225463511
0.5734210368402766 0.1304350913844733
0.5736715731112818 0.12976897570772322
0.5739216026033414 0.12910328097050697
0.574171129340597 0.12843800292128668
0.574420157330851 0.1277731373107339
0.5746686905657594 0.12710867989159294
0.5749167330210241 0.12644462641854926
0.5751642886565833 0.12578097264809465
0.5754113614168024 0.12511771433839244
0.575657955230662 0.12445484724914363
0.5759040740119465 0.12379236714144942
0.5761497216594312 0.12313026977767896
0.5763949020570686 0.12246855092132833
0.5766396190741729 0.12180720633688681
0.5768838765656055 0.12114623178969823
0.5771276783719574 0.12048562304582328
0.577371028319733 0.1198253758719013
0.5776139302215313 0.11916548603501217
0.577856387876227 0.11850594930253347
0.5780984050691509 0.11784676144200362
0.5783399855722694 0.1171879182209812
0.5785811331443633 0.11652941540690012
0.5788218515312058 0.11587124876693224
0.5790621444657396 0.11521341406784093
0.5793020156682537 0.1145559070758395
0.5795414688465591 0.11389872355644709
0.5797805076961648 0.11324185927434664
0.5800191359004513 0.11258530999323253
0.5802573571308456 0.11192907147567417
0.5804951750469944 0.1112731394829624
0.580732593296936 0.11061750977496247
0.5809696155172738 0.10996217810997
0.5812062453333473 0.10930714024455891
0.5814424863594038 0.10865239193343317
0.5816783421987681 0.10799792892927275
0.5819138164440135 0.10734374698258796
0.5821489126771313 0.10668984184156347
0.5823836344696998 0.10603620925190561
0.5826179853830531 0.10538284495669116
0.5828519689684497 0.1047297446962073
0.5830855887672403 0.1040769042078034
0.5833188483110351 0.1034243192257269
0.5835517511218713 0.10277198548097286
0.5837843007123797 0.10211989870111696
0.5840165005859519 0.10146805461016731
0.584248354236905 0.1008164489283927
0.5844798651506486 0.1001650773721701
0.5847110368038506 0.09951393565381592
0.5849418726646016 0.09886301948142603
0.5851723761925808 0.09821232455871107
0.5854025508392202 0.09756184658482982
0.5856324000478699 0.0969115812542232
0.5858619272539619 0.09626152425644496
0.586091135885175 0.09561167127599401
0.5863200293615988 0.09496201799214497
0.5865486110958973 0.09431256007877523
0.5867768844934731 0.09366329320419205
0.5870048529526315 0.09301421303096219
0.5872325198647435 0.0923653152157315
0.5874598886144105 0.09171659540905361
0.5876869625796265 0.09106804925520864
0.587913745131943 0.09041967239202729
0.5881402396366324 0.08977146045070805
0.5883664494528508 0.08912340905563597
0.5885923779338025 0.08847551382420141
0.5888180284269031 0.0878277703666133
0.5890434042739441 0.0871801742857141
0.5892685088112559 0.08653272117679199
0.5894933453698725 0.08588540662739291
0.5897179172756957 0.08523822621713055
0.589942227849658 0.08459117551749015
0.5901662804078893 0.08394425009164132
0.59039007826188 0.08329744549423679
0.5906136247186461 0.08265075727122062
0.5908369230808952 0.08200418095962571
0.5910599766471908 0.08135771208737656
0.5912827887121186 0.08071134617308512
0.5915053625664524 0.08006507872584841
0.5917277014973203 0.07941890524504185
0.5919498087883718 0.07877282122011302
0.5921716877199438 0.07812682213037488
0.5923933415692291 0.0774809034447872
0.5926147736104439 0.0768350606217536
0.5928359871149957 0.07618928910889794
0.5930569853516524 0.07554358434285352
0.5932777715867114 0.0748979417490393
0.5934983490841691 0.0742523567414443
0.5937187211058919 0.07360682472240133
0.5939388909117856 0.0729613410823592
0.5941588617599686 0.07231590119966277
0.5943786369069418 0.07167050044031609
0.5945982196077629 0.07102513415775544
0.5948176131162191 0.07037979769261295
0.5950368206850002 0.06973448637248018
0.5952558455658746 0.06908919551167232
0.5954746910098639 0.06844392041098468
0.5956933602674186 0.06779865635744745
0.5959118565885958 0.06715339862408419
0.5961301832232362 0.06650814246965886
0.5963483434211433 0.06586288313842865
0.596566340432262 0.06521761585988797
0.5967841775068595 0.06457233584851245
0.5970018578957061 0.06392703830350183
0.5972193848502573 0.06328171840851204
0.5974367616228371 0.06263637133140039
0.597653991466822 0.06199099222394825
0.5978710776368262 0.06134557622160184
0.5980880233888877 0.0607001184431836
0.5983048319806551 0.06005461399063271
0.5985215066715773 0.0594090579487123
0.5987380507230917 0.05876344538473606
0.5989544673988156 0.05811777134827918
0.5991707599647381 0.05747203087088646
0.5993869316894134 0.05682621896578897
0.5996029858441548 0.056180330627597606
0.5998189257032315 0.05553436083201342
0.6000347545440646 0.054888304535521876
0.6002504756474266 0.054242156675083926
0.6004660922976411 0.05359591216783578
0.6006816077827839 0.052949565910765016
0.6008970253948868 0.05230311278040245
0.6011123484301412 0.05165654763249982
0.6013275801891045 0.051009865301701006
0.6015427239769081 0.050363060601218645
0.6017577831034663 0.04971612832250248
0.6019727608836877 0.0490690632349021
0.6021876606376872 0.048421860085324155
0.6024024856910016 0.04777451359788995
0.6026172393748056 0.04712701847359326
0.6028319250261291 0.046479369389934404
0.6030465459880787 0.04583156100057414
0.6032611056100587 0.0451835879349666
0.603475607247996 0.04453544479799478
0.6036900542645651 0.04388712616959643
0.6039044500294174 0.043238626604393385
0.6041187979194111 0.0425899406313081
0.6043331013188431 0.041941062753175995
0.6045473636196845 0.04129198744635984
0.6047615882218174 0.04064270916035039
0.6049757785332739 0.039993222317369057
0.6051899379704782 0.03934352131195271
0.6054040699584905 0.03869360051056134
0.6056181779312537 0.03804345425113618
0.6058322653318426 0.037393076842698124
0.6060463356127161 0.036742462564911614
0.6062603922359706 0.03609160566764413
0.6064744386735981 0.03544050037053978
0.6066884784077459 0.034789140862563336
0.6069025149309794 0.03413752130155296
0.6071165517465473 0.03348563581375637
0.6073305923686516 0.03283347849337826
0.6075446403227174 0.032181043402094274
0.607758699145669 0.03152832456858302
0.607972772386208 0.030875315988039494
0.6081868636050928 0.030222011621686046
0.6084009763754255 0.029568405396267917
0.6086151142829379 0.028914491203556988
0.6088292809262832 0.028260262899826877
0.6090434799173314 0.02760571430534453
0.6092577148814675 0.02695083920384565
0.6094719894578929 0.026295631341982803
0.6096863072999321 0.025640084428797203
0.609900672075342 0.024984192135160767
0.6101150874666259 0.02432794809322573
0.6103295571713501 0.023671345895839933
0.6105440849024669 0.023014379095996962
0.6107586743886397 0.02235704120622533
0.6109733293745735 0.02169932569801502
0.611188053621349 0.021041226001201882
0.6114028509067618 0.020382735503369796
0.6116177250256661 0.019723847549210693
0.611832679790323 0.019064555439923875
0.6120477190307524 0.018404852432537793
0.6122628465950923 0.017744731739300534
0.6124780663499604 0.017084186526992635
0.6126933821808225 0.01642320991626773
0.6129087979923651 0.015761794980966557
0.6131243177088741 0.015099934747430849
0.6133399452746187 0.014437622193808113
0.6135556846542393 0.013774850249321813
0.6137715398331444 0.013111611793549386
0.6139875148179093 0.0124478996557072
0.614203613636684 0.011783706613869413
0.6144198403396055 0.011119025394238497
0.6146361989992162 0.010453848670357093
0.6148526937108889 0.009788169062314738
0.6150693285932591 0.009121979135984047
0.6152861077886622 0.00845527140216539
0.6155030354635782 0.0077880383157729665
0.6157201158090844 0.007120272275027675
0.6159373530413135 0.006451965620591303
0.6161547514019188 0.005783110634652773
0.616372315158549 0.005113699540131946
0.6165900486053272 0.00444372449968501
0.6168079560633412 0.0037731776149272944
0.6170260418811382 0.003102050925348079
0.6172443104352298 0.0024303364074584827
0.6174627661306047 0.0017580259738079879
0.6176814134012498 0.0010851114721174445
0.617900256710679 0.0004115846841365938
0.6181193005524723 0.0002625626755199562
0.6183385494508226 0.0009373389597919014
0.6185580079610927 0.0016127525909321817
0.6187776806703814 0.0022888120611700945
0.618997572198098 0.002965525933887787
0.6192176871965495 0.003642902844702294
0.6194380303515346 0.004320951502638105
0.6196586063829501 0.004999680691194139
0.6198794200454077 0.005679099269572409
0.6201004761288607 0.006359216173836561
0.6203217794592425 0.007040040418144403
0.6205433348991163 0.00772158109590812
0.620765147348336 0.008403847381121272
0.6209872217447199 0.009086848529607405
0.6212095630647352 0.009770593880275052
0.621432176324196 0.010455092856509888
0.6216550665789743 0.011140354967478812
0.6218782389257222 0.011826389809504234
0.62210169850261 0.012513207067472087
0.6223254504900761 0.01320081651626891
0.6225495001115914 0.013889228022184143
0.6227738526344389 0.014578451544464336
0.6229985133705066 0.01526849713675035
0.6232234876770968 0.015959374948666737
0.6234487809577497 0.016651095227362165
0.6236743986630843 0.01734366831911504
0.6239003462916534 0.018037104670964074
0.6241266293908176 0.018731414832370195
0.6243532535576349 0.019426609456914188
0.6245802244397676 0.02012269930401601
0.6248075477364088 0.020819695240713264
0.6250352291992245 0.02151760824344655
0.625263274633318 0.02221644939990873
0.6254916898982102 0.022916229910899213
0.6257204809088426 0.023616961092252396
0.6259496536365986 0.0243186543767791
0.6261792141103466 0.02502132131626168
0.6264091684175047 0.02572497358348112
0.6266395227051267 0.026429622974295065
0.6268702831810111 0.027135281409756264
0.627101456114833 0.02784196093826178
0.6273330478393002 0.028549673737787464
0.6275650647513327 0.029258432118109627
0.6277975133132687 0.029968248523139458
0.6280304000540948 0.03067913553324622
0.6282637315707039 0.03139110586768509
0.6284975145291791 0.032104172387038554
0.6287317556661061 0.03281834809572358
0.6289664617899139 0.03353364614456163
0.6292016397822453 0.03425007983339008
0.6294372965993574 0.034967662613751144
0.6296734392735528 0.035686408091619465
0.6299100749146427 0.03640633003020134
0.6301472107114441 0.03712744235279908
0.6303848539333079 0.037849759145728655
0.6306230119316855 0.03857329466132699
0.630861692141727 0.039298063320989174
0.6311009020839198 0.040024079718321094
0.631340649365761 0.04075135862232055
0.6315809416834726 0.04147991498067067
0.6318217868237536 0.04220976392308168
0.6320631926655745 0.0429409207647255
0.6323051671820136 0.04367340100974181
0.6325477184421372 0.04440722035484018
0.6327908546129242 0.04514239469297366
0.6330345839612367 0.04587894011710755
0.6332789148558386 0.04661687292407837
0.6335238557694629 0.04735620961854487
0.6337694152809284 0.048096966917033974
0.6340156020773099 0.04883916175208298
0.6342624249561606 0.049582811276495345
0.6345098928277906 0.050327932867691945
0.6347580147176005 0.05107454413216048
0.6350067997684753 0.05182266291003693
0.6352562572432379 0.05257230727979259
0.6355063965271648 0.05332349556303293
0.6357572271305656 0.054076246329429284
0.6360087586914297 0.05483057840176768
0.6362610009781399 0.055586510861129736
0.6365139638922578 0.05634406305221588
0.636767657471381 0.057103254588787886
0.6370220918920758 0.05786410535927544
0.6372772774728872 0.058626635532512066
0.6375332246774288 0.059390865563634064
0.6377899441175556 0.060156816200130754
0.6380474465566222 0.06092450848805564
0.6383057429128287 0.06169396377841059
0.6385648442626582 0.06246520373369941
0.6388247618444085 0.0632382503346514
0.6390855070618201 0.06401312588714549
0.6393470914878073 0.06478985302931563
0.6396095268682903 0.06556845473884897
0.639872825126137 0.06634895434049443
0.640136998365216 0.06713137551378437
0.640402058874564 0.06791574230096538
0.6406680191326738 0.0687020791151595
0.6409348918119034 0.06949041074876056
0.6412026897830168 0.0702807623820688
0.6414714261198525 0.07107315959217547
0.6417411141041341 0.07186762836211037
0.6420117672304183 0.07266419509025093
0.6422833992111938 0.07346288660001604
0.6425560239821311 0.07426373014984511
0.6428296557074904 0.07506675344347169
0.6431043087856948 0.07587198464051474
0.6433799978550728 0.07667945236738342
0.6436567377997773 0.07748918572851704
0.643934543755889 0.07830121431797497
0.6442134311177088 0.07911556823137636
0.6444934155442479 0.07993227807821524
0.6447745129659245 0.0807513749945689
0.6450567395914716 0.08157289065619497
0.6453401119150673 0.08239685729205534
0.6456246467236954 0.08322330769826644
0.6459103611047445 0.08405227525250383
0.6461972724538566 0.08488379392886906
0.6464853984830343 0.08571789831325359
0.6467747572290168 0.08655462361919201
0.6470653670619371 0.08739400570426074
0.6473572466942695 0.08823608108700778
0.6476504151900828 0.08908088696446308
0.647944891974608 0.08992846123024081
0.6482406968441372 0.09077884249325785
0.6485378499762657 0.09163207009710067
0.6488363719404915 0.09248818414005786
0.6491362837091902 0.09334722549586416
0.6494376066689785 0.09420923583516286
0.6497403626324855 0.09507425764774066
0.6500445738505468 0.09594233426555195
0.650350263024845 0.09681350988657755
0.6506574533210111 0.09768782959954915
0.6509661683822108 0.0985653394095776
0.6512764323432378 0.09944608626473825
0.651588269845135 0.10033011808363136
0.65190170605037 0.10121748378399514
0.6522167666585896 0.10210823331238406
0.6525334779229817 0.10300241767499654
0.6528518666672705 0.1039000889696843
0.6531719603033802 0.10480130041920127
0.6534937868497916 0.10570610640575935
0.6538173749506352 0.10661456250695013
0.6541427538955457 0.10752672553309639
0.6544699536403266 0.10844265356610888
0.6547990048284553 0.10936240599991547
0.6551299388134779 0.11028604358254725
0.6554627876823351 0.1112136284599655
0.6557975842796683 0.1121452242217145
0.6561343622331559 0.11308089594849106
0.6564731559799336 0.11402071026174129
0.656814000794156 0.11496473537537928
0.6571569328157586 0.11591304114974138
0.6575019890804872 0.1168656991479034
0.6578492075512605 0.11782278269448002
0.6581986271509396 0.1187843669370369
0.6585502877965835 0.11975052891027832
0.6589042304352708 0.12072134760313685
0.6592604970815775 0.12169690402895278
0.659619130856804 0.12267728129889836
0.6599801760300532 0.12366256469884912
0.6603436780612643 0.12465284176988325
0.66070968364632 0.12564820239263783
0.6610782407643482 0.12664873887573969
0.6614493987273491 0.1276545460485516
0.6618232082322901 0.12866572135850246
0.6621997214158176 0.12968236497327237
0.6625789919117493 0.13070457988813797
0.662961074911519 0.1317324720387915
0.6633460272277618 0.13276615041998557
0.6637339073612418 0.13380572721037323
0.6641247755713345 0.1348513179039366
0.6645186939503008 0.13590304144843876
0.6649157265016029 0.13696102039136632
0.6653159392225304 0.13802538103385006
0.6657194001914314 0.1390962535931122
0.666126179659867 0.14017377237402728
0.6665363501500237 0.14125807595041043
0.666949986557765 0.14234930735673543
0.6673671662617142 0.14344761429101208
0.6677879692388103 0.1445531493296243
0.6682124781868097 0.14566607015501182
0.6686407786542439 0.1467865397971238
0.6690729591784043 0.1479147268897083
0.6695091114319518 0.1490508059425219
0.6699493303788292 0.1501949576307205
0.6703937144401989 0.1513473691027536
0.6708423656712026 0.15250823430822724
0.6712953899494186 0.15367775434734732
0.6717528971759684 0.15485613784369234
0.6722150014903268 0.15604360134225065
0.6726818214999865 0.15724036973483962
0.6731534805262502 0.1584466767152437
0.6736301068675512 0.15966276526664486
0.6741118340818449 0.16088888818417377
0.6745988012897909 0.16212530863574573
0.6750911535006088 0.16337230076463044
0.6755890419627189 0.16463015033762726
0.6760926245414955 0.16589915544312864
0.676602066126738 0.16717962724382818
0.6771175390727526 0.16847189078940147
0.6776392236742864 0.16977628589507773
0.6781673086819342 0.1710931680927571
0.6787019918610866 0.17242290966211357
0.6792434805989793 0.17376590075004622
0.6797919925649958 0.17512255058790155
0.6803477564300184 0.17649328881709464
0.6809110126514024 0.17787856693514198
0.6814820143310136 0.17927885987574352
0.6820610281547939 0.1806946677383811
0.6826483354235009 0.18212651768509341
0.6832442331856416 0.18357496602456697
0.6838490354852274 0.18504060050663687
0.6844630747388626 0.18652404285372298
0.6850867032588956 0.18802595155976776
0.6857202949419687 0.18954702499200665
0.686364247145411 0.19108800483656646
0.6870189827775898 0.19264967993557988
0.687684952632745 0.19423289057154314
0.6883626380060974 0.19583853326424797
0.6890525536313806 0.19746756615720013
0.6897552509906368 0.199121015084453
0.6904713220554728 0.20079998042582542
0.6912014035304161 0.20250564487931927
0.6919461816830775 0.20423928230515853
0.6927063978632371 0.206002267827576
0.6934828548346242 0.20779608941987657
0.6942764240703108 0.20962236124772088
0.6950880541968671 0.21148283910784185
0.6959187808159638 0.21337943837860024
0.6967697379878605 0.21531425500018736
0.6976421717332847 0.21728959013331398
0.698537456004166 0.21930797931602664
0.6994571116974319 0.22137222716321162
0.7004028294507323 0.22348544895254024
0.7013764971806152 0.225651120843313
0.7023802336257147 0.2278731410232805
0.7034164295747157 0.23015590483615334
0.704487799043575 0.23250439800414624
0.7055974434992981 0.234924313571672
0.706748933434978 0.23742220038758574
0.7079464133858775 0.24000565418237282
0.7091947391738085 0.24268356719017917
0.7104996603442115 0.24546645984176424
0.7118680674100996 0.24836693011273203
0.7133083344412907 0.25140027591657205
0.7148308061446104 0.25458537965893246
0.71644851163517 0.25794600397005557
0.7181782487998081 0.2615127594213368
0.7200423053699431 0.2653262264134478
0.7220713431257424 0.2694421848338568
0.7243095789569478 0.2739410046598831
0.7268249917138139 0.2789461382969703
0.7297322128237234 0.28466557580399127
0.7332551525675537 0.2915052137465721
0.7379729628521059 0.30051390324124266
0.7500000000000001 0.3227486121839515


==> curve_data/comp2.dat <==
0.6199926895684631 0.32497548350862315
0.6209068910894064 0.3260339672558466
0.621822286302596 0.32708937836830343
0.6227388788601629 0.3281417295729753
0.6236566723578638 0.3291910334016277
0.6245756703360598 0.3302373021938768
0.6254958762806746 0.3312805481001947
0.6264172936241328 0.33232078308485524
0.6273399257462765 0.33335801892881506
0.6282637759752624 0.3343922672325422
0.6291888475884414 0.3354235394187834
0.6301151438132158 0.3364518467352785
0.6310426678278822 0.33747720025741845
0.6319714227624533 0.33849961089085145
0.6329014116994646 0.33951908937403935
0.6338326376747625 0.34053564628075794
0.6347651036782769 0.34154929202255435
0.6356988126547771 0.34256003685115344
0.6366337675046118 0.343567890860816
0.6375699710844347 0.3445728639906533
0.6385074262079132 0.34557496602689547
0.6394461356464252 0.34657420660511734
0.6403861021297386 0.3475705952124199
0.6413273283466795 0.3485641411895704
0.6422698169457848 0.34955485373310236
0.6432135705359421 0.3505427418973761
0.6441585916870186 0.3515278145965973
0.6451048829304734 0.3525100806068012
0.6460524467599611 0.35348954856779724
0.6470012856319214 0.35446622698507685
0.6479514019661566 0.35544012423168864
0.6489027981464005 0.3564112485500742
0.6498554765208713 0.3573796080538738
0.6508094394028178 0.35834521072969716
0.6517646890710527 0.3593080644388603
0.652721227770476 0.36026817691909374
0.6536790577125878 0.3612255557862159
0.6546381810759918 0.362180208535779
0.6555986000068873 0.3631321425446833
0.6565603166195548 0.364081365072762
0.6575233329968286 0.36502788326433944
0.6584876511905629 0.3659717041497581
0.6594532732220877 0.36691283464688274
0.660420201082656 0.3678512815625729
0.6613884367338838 0.36878705159413233
0.6623579821081793 0.3697201513307312
0.6633288391091658 0.37065058725480543
0.664301009612097 0.37157836574342634
0.6652744954642621 0.37250349306965347
0.6662492984853857 0.37342597540385686
0.6672254204680187 0.37434581881502016
0.6682028631779234 0.37526302927202027
0.6691816283544492 0.376177612644884
0.6701617177109035 0.3770895747060246
0.6711431329349138 0.3779989211314546
0.6721258756887857 0.3789056575019798
0.6731099476098509 0.37980978930437215
0.6740953503108116 0.38071132193252244
0.6750820853800772 0.3816102606885737
0.6760701543820952 0.3825066107840339
0.6770595588576769 0.383400377340873
0.6780503003243146 0.3842915653925977
0.679042380276497 0.3851801798853104
0.6800358001860144 0.38606622567875054
0.6810305615022625 0.38694970754731595
0.6820266656525372 0.3878306301810719
0.6830241140423279 0.388708998186737
0.6840229080556018 0.3895848160886579
0.6850230490550846 0.39045808832976736
0.6860245383825379 0.39132881927252183
0.687027377359029 0.39219701319982964
0.6880315672851964 0.3930626743159609
0.6890371094415135 0.39392580674744143
0.6900440050885426 0.3947864145439346
0.6910522554671893 0.3956445016791076
0.6920618617989491 0.39650007205148313
0.6930728252861519 0.39735312948527823
0.6940851471121999 0.39820367773122894
0.6950988284418035 0.3990517204674019
0.6961138704212133 0.39989726129999204
0.6971302741784443 0.4007403037641097
0.6981480408235016 0.40158085132455185
0.6991671714485977 0.402418907376564
0.7001876671283688 0.40325447524658875
0.7012095289200865 0.40408755819300046
0.702232757863865 0.4049181594068328
0.7032573549828658 0.4057462820124904
0.7042833212834998 0.40657192906845097
0.7053106577556221 0.4073951035679577
0.7063393653727292 0.4082158084396968
0.7073694450921473 0.4090340465484703
0.708400897855221 0.4098498206958519
0.7094337245874981 0.41066313362083723
0.7104679261989093 0.41147398800048224
0.7115035035839478 0.41228238645053045
0.7125404576218429 0.4130883315260345
0.7135787891767342 0.41389182572196176
0.7146184990978394 0.41469287147379635
0.7156595882196197 0.41549147115812984
0.716702057361947 0.4162876270932399
0.7177459073302608 0.41708134153966575
0.7187911389157287 0.41787261670077
0.7198377528954014 0.418661454723293
0.7208857500323649 0.4194478576979013
0.7219351310758921 0.4202318276597233
0.7229858967615896 0.4210133665888809
0.7240380478115438 0.4217924764110096
0.7250915849344629 0.4225691589977734
0.7261465088258188 0.42334341616737015
0.7272028201679843 0.4241152496850296
0.7282605196303696 0.4248846612635042
0.7293196078695556 0.42565165256355336
0.7303800855294259 0.42641622519441746
0.7314419532412952 0.4271783807142881
0.7325052116240379 0.42793812063076825
0.7335698612842119 0.4286954464013287
0.7346359028161815 0.4294503594337553
0.7357033368022399 0.4302028610865885
0.7367721638127263 0.43095295266956
0.7378423844061442 0.43170063544401993
0.738913999129276 0.43244591062335735
0.7399870085172955 0.43318877937341754
0.7410614130938813 0.4339292428129081
0.7421372133713235 0.4346673020138054
0.7432144098506337 0.4354029580017481
0.744293003021649 0.43613621175643075
0.7453729933631386 0.43686706421198673
0.7464543813429035 0.43759551625736876
0.7475371674178783 0.4383215687367236
0.7486213520342322 0.4390452224497575
0.7497069356274635 0.4397664781521009
0.7507939186224961 0.4404853365556666
0.7518823014337759 0.4412017983289989
0.7529720844653618 0.4419158640976216
0.754063268111016 0.44262753444438185
0.7551558527542961 0.44333680990978275
0.7562498387686415 0.4440436909923176
0.7573452265174607 0.4447481781487958
0.7584420163542163 0.4454502717946647
0.7595402086225099 0.4461499723043256
0.7606398036561637 0.4468472800114482
0.7617408017793017 0.4475421952092756
0.7628432033064294 0.4482347181509298
0.7639470085425131 0.44892484904970914
0.7650522177830563 0.4496125880793819
0.7661588313141761 0.4502979353744773
0.7672668494126765 0.4509808910305706
0.7683762723461246 0.4516614551045633
0.7694871003729191 0.45233962761496266
0.7705993337423636 0.45301540854215255
0.771712972694737 0.45368879782866106
0.7728280174613588 0.4543597953794309
0.7739444682646606 0.4550284010620736
0.775062325318249 0.45569461470713063
0.7761815888269727 0.45635843610832655
0.7773022589869862 0.4570198650228159
0.7784243359858116 0.45767890117143234
0.7795478200024022 0.4583355442389276
0.7806727112072025 0.4589897938742117
0.7817990097622074 0.4596416496905877
0.7829267158210227 0.4602911112659807
0.7840558295289204 0.4609381781431705
0.7851863510228977 0.46158284983000997
0.786318280431731 0.4622251257996514
0.7874516178760324 0.4628650054907608
0.7885863634683024 0.4635024883077331
0.7897225173129823 0.4641375736209045
0.7908600795065077 0.4647702607667579
0.791999050137358 0.46540054904813083
0.7931394292861081 0.466028437734414
0.794281217025476 0.46665392606175154
0.7954244134203727 0.467277013233236
0.796569018527948 0.46789769841910184
0.7977150323976387 0.4685159807569136
0.7988624550712133 0.46913185935175256
0.8000112865828178 0.4697453332764013
0.8011615269590191 0.47035640157152453
0.8023131762188489 0.4709650632458459
0.8034662343738458 0.471571317276325
0.8046207014280968 0.47217516260832887
0.8057765773782791 0.4727765981558014
0.8069338622136994 0.47337562280143175
0.808092555916334 0.4739722353968179
0.8092526584608662 0.4745664347626292
0.8104141698147261 0.4751582196887646
0.8115770899381263 0.4757475889345104
0.8127414187840988 0.47633454122869423
0.8139071562985308 0.47691907526983646
0.8150743024201993 0.47750118972630046
0.816242857080806 0.4780808832364388
0.8174128202050113 0.47865815440873616
0.8185841917104654 0.4792330018219553
0.8197569715078427 0.4798054240252732
0.8209311595008719 0.4803754195384209
0.8221067555863687 0.48094298685181575
0.8232837596542638 0.48150812442669777
0.8244621715876337 0.4820708306952592
0.8256419912627311 0.4826311040607703
0.8268232185490102 0.48318894289771075
0.8280058533091569 0.48374434555188883
0.8291898953991161 0.4842973103405652
0.8303753446681158 0.4848478355525747
0.8315622009586959 0.4853959194484412
0.832750464106732 0.4859415602604941
0.8339401339414602 0.48648475619298404
0.8351312102855017 0.4870255054221915
0.8363236929548861 0.48756380609653854
0.8375175817590745 0.488099656336696
0.8387128765009827 0.48863305423568826
0.8399095769770013 0.4891639978589987
0.8411076829770197 0.48969248524466935
0.8423071942844442 0.490218514403404
0.8435081106762199 0.4907420833186633
0.8447104319228502 0.49126318994676177
0.8459141577884157 0.4917818322169634
0.8471192880305928 0.49229800803157364
0.8483258224006724 0.49281171526602885
0.849533760643578 0.4933229517689859
0.8507431024978801 0.49383171536241266
0.8519538476958157 0.4943380038416687
0.8531659959633053 0.4948418149755894
0.8543795470199638 0.4953431465065732
0.8555945005791203 0.49584199615065566
0.8568108563478304 0.49633836159759254
0.8580286140268918 0.4968322405109327
0.8592477733108568 0.49732363052809747
0.860468333888045 0.4978125292604533
0.8616902954405579 0.49829893429338146
0.8629136576442901 0.4987828431863508
0.8641384201689414 0.4992642534729863
0.8653645826780274 0.49974316266113533
0.8655521303473147 0.49961924477277825
0.8645294785510049 0.49879434755403695
0.8635106067118119 0.49796955356773165
0.8624954954075325 0.49714486774679084
0.8614841253348698 0.4963202949458723
0.8604764773085525 0.49549583994227286
0.8594725322604677 0.49467150743681426
0.8584722712387943 0.49384730205472455
0.8574756754071474 0.49302322834650747
0.8564827260437275 0.49219929078880437
0.8554934045404786 0.4913754937852341
0.8545076924022519 0.4905518416672348
0.8535255712459754 0.4897283386948898
0.8525470227998346 0.4889049890577377
0.8515720289024535 0.48808179687558423
0.8506005715020877 0.4872587661992922
0.8496326326558206 0.48643590101156814
0.8486681945287698 0.48561320522773554
0.8477072393932945 0.48479068269650355
0.8467497496282157 0.4839683372007159
0.8457957077180374 0.48314617245810376
0.8448450962521765 0.4823241921220175
0.8438978979242004 0.48150239978215403
0.8429540955310673 0.4806807989652773
0.842013671972375 0.4798593931359251
0.8410766102496152 0.47903818569710915
0.8401428934654336 0.4782171799910079
0.8392125048228972 0.4773963792996456
0.8382854276247648 0.47657578684557134
0.837361645272767 0.4757554057925189
0.836441141266888 0.4749352392460677
0.8355238992046564 0.47411529025429133
0.8346099027804409 0.4732955618083958
0.8336991357847495 0.4724760568433549
0.8327915821035388 0.47165677823853364
0.8318872257175222 0.4708377288183063
0.8309860507014918 0.4700189113526639
0.8300880412236374 0.46920032855781757
0.8291931815448785 0.468381983096792
0.828301456018195 0.46756387758001244
0.827412849087968 0.46674601456588355
0.8265273452893236 0.4659283965613617
0.8256449292474827 0.46511102602252025
0.8247655856771156 0.46429390535510767
0.8238892993816997 0.46347703691509917
0.8230160552528895 0.46266042300923743
0.8221458382698802 0.4618440658955751
0.8212786334987863 0.4610279677840025
0.8204144260920212 0.4602121308367706
0.8195532012876803 0.4593965571690123
0.8186949444089318 0.45858124884924945
0.8178396408634092 0.4577662078999013
0.816987276142613 0.4569514362977803
0.8161378358213119 0.4561369359745854
0.8152913055569532 0.4553227088173882
0.814447671089073 0.45450875666911345
0.8136069182387176 0.45369508132901293
0.8127690329078625 0.4528816845531319
0.8119340010788402 0.45206856805477597
0.8111018088137718 0.4512557335049629
0.8102724422540009 0.45044318253287735
0.809445887619536 0.44963091672631317
0.8086221312084916 0.4488189376321167
0.8078011593965403 0.44800724675661796
0.8069829586363622 0.44719584556606196
0.8061675154571037 0.44638473548703184
0.8053548164638397 0.44557391790686485
0.8045448483370358 0.44476339417407135
0.8037375978320213 0.4439531655987371
0.8029330517784601 0.4431432334529288
0.8021311970798305 0.4423335989710918
0.8013320207129048 0.4415242633504441
0.8005355097272363 0.4407152277513618
0.799741651244648 0.43990649329776643
0.7989504324587254 0.4390980610775015
0.7981618406343168 0.43828993214270323
0.7973758631070302 0.4374821075101761
0.7965924872827409 0.4366745881617528
0.7958117006370998 0.43586737504465567
0.7950334907150454 0.4350604690718525
0.7942578451303186 0.4342538711224074
0.7934847515649863 0.43344758204182754
0.7927141977689595 0.43264160264240636
0.7919461715595244 0.43183593370355977
0.7911806608208714 0.43103057597216243
0.7904176535036289 0.430225530162876
0.7896571376244014 0.42942079695847446
0.7888991012653099 0.42861637701016825
0.7881435325735378 0.4278122709379173
0.7873904197608756 0.4270084793307502
0.7866397511032767 0.426205002747068
0.7858915149404075 0.4254018417149546
0.7851456996752086 0.4245989967324754
0.7844022937734544 0.4237964682679782
0.7836612857633173 0.4229942567603843
0.7829226642349368 0.4221923626194821
0.7821864178399893 0.42139078622621207
0.7814525352912619 0.42058952793295074
0.7807210053622311 0.41978858806379
0.7799918168866409 0.4189879669148153
0.7792649587580878 0.4181876647543754
0.7785404199296078 0.41738768182335256
0.7778181894132634 0.4165880183354303
0.7770982562797388 0.41578867447735296
0.7763806096579344 0.4149896504091857
0.7756652387345639 0.41419094626457187
0.7749521327537582 0.4133925621509838
0.7742412810166672 0.41259449814997246
0.7735326728810685 0.41179675431741347
0.7728262977609778 0.4109993306837498
0.7721221451262592 0.4102022272542333
0.7714202045022435 0.40940544400915896
0.7707204654693455 0.40860898090410014
0.7700229176626857 0.40781283787013745
0.7693275507717126 0.4070170148140893
0.7686343545398302 0.40622151161873504
0.767943318764029 0.405426328143035
0.7672544332945148 0.40463146422235247
0.7665676880343452 0.4038369196686685
0.765883072939066 0.40304269427079287
0.765200578016351 0.40224878779457984
0.7645201933256456 0.4014551999831293
0.7638419089778085 0.40066193055699645
0.7631657151347623 0.39986897921439296
0.7624916020091412 0.39907634563138544
0.7618195598639448 0.3982840294620914
0.761149579012191 0.39749203033887837
0.7604816498165753 0.39670034787254943
0.7598157626891282 0.3959089816525362
0.7591519080908794 0.3951179312470829
0.7584900765315192 0.3943271962034351
0.757830258569069 0.3935367760480146
0.7571724448095464 0.392746670286605
0.7565166259066385 0.39195687840452315
0.7558627925613758 0.3911673998667971
0.7552109355218066 0.39037823411833605
0.7545610455826759 0.38958938058410153
0.7539131135851052 0.38880083866927256
0.7532671304162766 0.38801260775941154
0.7526230870091138 0.3872246872206283
0.7519809743419731 0.3864370763997383
0.7513407834383289 0.3856497746244224
0.7507025053664673 0.38486278120338047
0.7500661312391773 0.38407609542648913
0.7494316522134468 0.3832897165649497
0.748799059490161 0.3825036438714377
0.7481683443137992 0.3817178765802536
0.7475394979721379 0.38093241390746435
0.746912511795955 0.3801472550510483
0.7462873771587325 0.37936239919103465
0.7456640854763654 0.3785778454896455
0.745042628206872 0.37779359309142896
0.7444229968501028 0.37700964112339763
0.7438051829474545 0.37622598869515966
0.7431891780815868 0.3754426348990485
0.742574973876136 0.3746595788102551
0.7419625619954369 0.37387681948695267
0.7413519341442406 0.373094355970424
0.7407430820674392 0.3723121872851815
0.7401359975497896 0.3715303124390921
0.7395306724156383 0.3707487304234942
0.7389270985286504 0.3699674402133174
0.7383252677915382 0.3691864407671982
0.7377251721457952 0.3684057310275901
0.7371268035714251 0.36762530992088244
0.7365301540866791 0.36684517635750813
0.7359352157477925 0.36606532923205015
0.735341980648722 0.3652857674233504
0.7347504409208858 0.3645064897946176
0.7341605887329052 0.36372749519352465
0.7335724162903485 0.3629487824523162
0.7329859158354733 0.362170350387908
0.7324010796469757 0.36139219780198245
0.7318179000397362 0.3606143234810884
0.7312363693645711 0.35983672619673496
0.7306564800079818 0.35905940470548414
0.7300782243919087 0.35828235774904643
0.729501594973484 0.3575055840543683
0.7289265842447891 0.35672908233372036
0.7283531847326102 0.3559528512847873
0.7277813889981986 0.3551768895907507
0.7272111896370286 0.35440119592037655
0.7266425792785621 0.35362576892809394
0.7260755505860084 0.35285060725407846
0.7255100962560916 0.3520757095243313
0.7249462090188143 0.35130107435075786
0.7243838816372259 0.3505267003312429
0.7238231069071916 0.34975258604972687
0.7232638776571619 0.3489787300762786
0.7227061867479441 0.3482051309671677
0.722150027072475 0.34743178726493673
0.7215953915555956 0.3466586974984676
0.721042273153826 0.345885860183051
0.7204906648551425 0.3451132738204537
0.7199405596787549 0.3443409368989814
0.7193919506748871 0.3435688478935449
0.7188448309245563 0.3427970052657203
0.7182991935393565 0.34202540746380933
0.71775503166124 0.3412540529229021
0.7172123384623029 0.34048294006493107
0.7166711071445699 0.3397120672987307
0.7161313309397815 0.338941433020093
0.7155930031091815 0.33817103561181966
0.7150561169433066 0.3374008734437756
0.7145206657617775 0.33663094487294104
0.7139866429130888 0.3358612482434611
0.7134540417744016 0.3350917818866951
0.71292285575134 0.3343225441212625
0.7123930782777818 0.3335535332530917
0.7118647028156571 0.33278474757546583
0.7113377228547464 0.3320161853690597
0.710812131912476 0.33124784490198933
0.7102879235337186 0.3304797244298526
0.7097650912905942 0.32971182219576467
0.70924362878227 0.3289441364304007
0.7087235296347644 0.3281766653520323
0.7082047875007493 0.3274094071665618
0.7076873960593549 0.32664236006756076
0.7071713490159747 0.3258755222363024
0.7066566401020735 0.32510889184179115
0.7061432630749922 0.3243424670407992
0.7056312117177593 0.32357624597789236
0.7051204798388973 0.3228102267854625
0.7046110612722347 0.32204440758375236
0.7041029498767172 0.3212787864808833
0.7035961395362198 0.32051336157288035
0.7030906241593586 0.3197481309436988
0.7025863976793065 0.318983092665244
0.7020834540536072 0.31821824479739397
0.7015817872639911 0.317453585388023
0.7010813913161914 0.3166891124730176
0.7005822602397631 0.3159248240762954
0.7000843880879004 0.31516071820982444
0.6995877689372543 0.3143967928736389
0.6990923968877556 0.31363304605585207
0.6985982660624338 0.31286947573267176
0.6981053706072389 0.31210607986841354
0.6976137046908648 0.3113428564155099
0.6971232625045714 0.31057980331452323
0.6966340382620078 0.30981691849415577
0.6961460261990403 0.30905419987125243
0.6956592205735748 0.30829164535081416
0.6951736156653835 0.3075292528260018
0.6946892057759336 0.3067670201781377
0.6942059852282132 0.30600494527671507
0.6937239483665598 0.3052430259793952
0.6932430895564916 0.30448126013201243
0.6927634031845337 0.30371964556857317
0.692284883658052 0.3029581801112557
0.691807525405082 0.3021968615704076
0.6913313228741621 0.30143568774454205
0.6908562705341652 0.300674656420337
0.6903823628741322 0.299913765372626
0.6899095944031058 0.29915301236439357
0.6894379596499641 0.2983923951467701
0.6889674531632569 0.2976319114590189
0.6884980695110398 0.2968715590285303
0.688029803280712 0.29611133557080765
0.6875626490788507 0.29535123878945957
0.6870966015310509 0.2945912663761846
0.6866316552817625 0.29383141601075563
0.6861678049941274 0.2930716853610076
0.6857050453498199 0.2923120720828217
0.6852433710488857 0.2915525738201044
0.6847827768095819 0.2907931882047722
0.6843232573682171 0.29003391285673275
0.6838648074789939 0.2892747453838586
0.6834074219138482 0.2885156833819739
0.682951095462293 0.2877567244348241
0.6824958229312597 0.28699786611405614
0.6820415991449416 0.2862391059791924
0.6815884189446364 0.2854804415776047
0.6811362771885926 0.2847218704444837
0.6806851687518495 0.28396339010281757
0.6802350885260845 0.2832049980633566
0.6797860314194593 0.2824466918245821
0.6793379923564618 0.28168846887267995
0.6788909662777547 0.280930326681503
0.6784449481400213 0.2801722627125366
0.6779999329158105 0.27941427441486993
0.6775559155933853 0.27865635922515014
0.6771128911765699 0.27789851456755216
0.6766708546845963 0.2771407378537382
0.6762298011519537 0.2763830264828155
0.675789725628235 0.2756253778412978
0.6753506231779869 0.27486778930306527
0.6749124888805572 0.27411025822931645
0.6744753178299462 0.273352781968526
0.6740391051346536 0.2725953578564014
0.6736038459175292 0.2718379832158328
0.6731695353156228 0.27108065535684833
0.6727361684800356 0.2703233715765601
0.6723037405757669 0.269566129159122
0.67187224678157 0.26880892537566753
0.6714416822897975 0.26805175748426785
0.671012042306257 0.26729462272987015
0.6705833220500583 0.26653751834424805
0.6701555167534686 0.26578044154593894
0.6697286216617606 0.2650233895401941
0.6693026320330666 0.26426635951891425
0.6688775431382283 0.2635093486605928
0.6684533502606516 0.26275235413025055
0.6680300486961549 0.2619953730793792
0.6676076337528251 0.26123840264587317
0.6671861007508673 0.26048143995396567
0.6667654450224585 0.2597244821141627
0.6663456619115987 0.25896752622317565
0.6659267467739657 0.2582105693638529
0.665508694976765 0.2574536086051093
0.6650915018985836 0.2566966410018548
0.6646751629292448 0.25593966359491993
0.6642596734696566 0.2551826734109854
0.6638450289316675 0.2544256674625051
0.6634312247379193 0.2536686427476265
0.6630182563216965 0.25291159625011944
0.6626061191267835 0.2521545249392897
0.6621948086073137 0.251397425769901
0.6617843202276233 0.2506402956820948
0.6613746494621039 0.24988313160130574
0.6609657917950553 0.24912593043817283
0.6605577427205364 0.24836868908845894
0.6601504977422178 0.2476114044329622
0.6597440523732366 0.24685407333741913
0.659338402136044 0.24609669265242623
0.65893354256226 0.24533925921334032
0.6585294691925239 0.2445817698401851
0.6581261775763463 0.24382422133756093
0.6577236632719621 0.2430666104945394
0.6573219218461765 0.24230893408457924
0.6569209488742229 0.24155118886541224
0.6565207399396078 0.2407933715789513
0.6561212906339644 0.24003547895118552
0.6557225965569021 0.23927750769207556
0.6553246533158552 0.23851945449545164
0.6549274565259356 0.23776131603889789
0.6545310018097793 0.2370030889836533
0.6541352847973958 0.23624476997449642
0.65374030112602 0.2354863556396303
0.6533460464399561 0.23472784259057902
0.6529525163904285 0.23396922742205997
0.6525597066354298 0.23321050671187624
0.652167612839567 0.23245167702079264
0.6517762306739087 0.23169273489241762
0.6513855558158316 0.23093367685308225
0.6509955839488675 0.23017449941171314
0.6506063107625479 0.2294151990597097
0.6502177319522504 0.22865577227081638
0.6498298432190426 0.22789621550099082
0.6494426402695263 0.2271365251882772
0.649056118815682 0.22637669775267227
0.648670274574712 0.22561672959598766
0.6482851032688827 0.22485661710171753
0.6479006006253681 0.22409635663489716
0.6475167623760893 0.22333594454196404
0.6471335842575565 0.22257537715061898
0.6467510620107108 0.22181465076967546
0.6463691913807619 0.22105376168891838
0.6459879681170289 0.22029270617895294
0.6456073879727777 0.2195314804910588
0.6452274467050589 0.2187700808570345
0.6448481400745458 0.2180085034890445
0.6444694638453704 0.2172467445794618
0.6440914137849586 0.2164848003007115
0.6437139856638653 0.21572266680511215
0.6433371752556089 0.21496034022470706
0.6429609783365051 0.21419781667110402
0.6425853906854987 0.21343509223530766
0.6422104080839942 0.21267216298755245
0.6418360263156897 0.21190902497712666
0.6414622411664039 0.21114567423220182
0.6410890484239068 0.21038210675965582
0.6407164438777474 0.20961831854489665
0.6403444233190813 0.20885430555167644
0.639972982540496 0.20809006372191466
0.6396021173358372 0.20732558897550998
0.6392318235000323 0.20656087721015032
0.638862096828914 0.20579592430112675
0.638492933119043 0.2050307261011377
0.6381243281675278 0.2042652784400923
0.6377562777718457 0.2034995771249177
0.6373887777296613 0.20273361793935143
0.637021823838644 0.20196739664374447
0.6366554118962856 0.20120090897485055
0.6362895376997131 0.20043415064562267
0.6359241970455062 0.19966711734499556
0.6355593857295073 0.1988998047376765
0.6351950995466348 0.19813220846392424
0.6348313342906919 0.19736432413933497
0.6344680857541765 0.1965961473546156
0.634105349728088 0.19582767367535797
0.6337431220017347 0.1950588986418098
0.6333813983625366 0.19428981776864862
0.6330201745958308 0.19352042654473714
0.6326594464846707 0.1927507204328983
0.6322992098096285 0.19198069486966302
0.6319394603485922 0.19121034526503272
0.6315801938765644 0.19043966700223103
0.6312214061654559 0.18966865543745126
0.6308630929838807 0.1888973058996069
0.630505250096949 0.18812561369006678
0.6301478732660543 0.18735357408240608
0.6297909582486665 0.18658118232213083
0.6294345007981159 0.18580843362641783
0.6290784966633785 0.18503532318384278
0.6287229415888603 0.18426184615410374
0.6283678313141784 0.1834879976677428
0.6280131615739395 0.1827137728258684
0.6276589280975191 0.18193916669986265
0.6273051266088354 0.1811641743310994
0.6269517528261221 0.1803887907306476
0.626598802461703 0.17961301087897308
0.6262462712217575 0.17883682972563858
0.6258941548060897 0.1780602421890011
0.625542448907893 0.1772832431558973
0.6251911492135124 0.17650582748133495
0.6248402514022041 0.17572798998817657
0.6244897511458951 0.17494972546681153
0.6241396441089381 0.1741710286748311
0.6237899259478631 0.17339189433670743
0.6234405923111304 0.1726123171434462
0.623091638838878 0.17183229175225248
0.6227430611626659 0.17105181278618972
0.6223948549052206 0.17027087483382605
0.6220470156801752 0.16948947244888088
0.6216995390918061 0.16870760014987116
0.6213524207347683 0.1679252524197444
0.6210056561938272 0.16714242370551302
0.6206592410435884 0.1663591084178778
0.6203131708482225 0.16557530093085207
0.6199674411611887 0.16479099558138016
0.6196220475249558 0.1640061866689475
0.6192769854707185 0.1632208684551782
0.618932250518111 0.1624350351634501
0.6185878381749165 0.1616486809784833
0.618243743936778 0.16086180004592063
0.6178999632868979 0.1600743864719292
0.6175564916957409 0.1592864343227641
0.6172133246207315 0.15849793762434172
0.6168704575059454 0.15770889036181795
0.6165278857818012 0.15691928647912792
0.6161856048647446 0.1561291198785614
0.6158436101569332 0.1553383844202939
0.6155018970459136 0.15454707392193254
0.6151604609042957 0.15375518215805556
0.6148192970894233 0.15296270285973654
0.6144784009430426 0.1521696297140612
0.6141377677909621 0.1513759563636518
0.6137973929427116 0.1505816764061683
0.6134572716911977 0.14978678339380658
0.6131173993123513 0.14899127083279892
0.6127777710647736 0.14819513218289376
0.6124383821893754 0.14739836085683927
0.6120992279090159 0.1466009502198502
0.6117603034281303 0.14580289358907347
0.6114216039323582 0.14500418423304554
0.6110831245881635 0.1442048153711399
0.6107448605424531 0.14340478017299832
0.6104068069221857 0.14260407175797687
0.6100689588339789 0.14180268319455877
0.6097313113637106 0.14100060749976834
0.6093938595761117 0.14019783763858912
0.6090565985143581 0.1393943665233472
0.6087195231996553 0.1385901870131035
0.6083826286308145 0.1377852919130376
0.608045909783827 0.13697967397381305
0.6077093616114281 0.13617332589094414
0.607372979042662 0.13536624030413438
0.6070367569824306 0.1345584097966331
0.6067006903110455 0.13374982689455386
0.606364773883767 0.13294048406620548
0.6060290025303401 0.13213037372139275
0.6056933710545208 0.13131948821073156
0.6053578742336001 0.13050781982491852
0.6050225068179145 0.12969536079402882
0.6046872635303553 0.12888210328677516
0.6043521390658695 0.12806803940975806
0.604017128090947 0.12725316120672886
0.6036822252431115 0.1264374606577994
0.6033474251303923 0.12562092967868635
0.6030127223307951 0.12480356011990688
0.6026781113917641 0.12398534376597768
0.6023435868296332 0.12316627233459629
0.6020091431290695 0.12234633747582555
0.6016747747425112 0.12152553077123268
0.6013404760895922 0.12070384373305082
0.6010062415565609 0.11988126780330442
0.6006720654956892 0.1190577943529231
0.6003379422246726 0.11823341468084632
0.6000038660260175 0.11740812001312387
0.5996698311464251 0.11658190150197074
0.5993358317961587 0.11575475022484083
0.599001862148405 0.11492665718347078
0.598667916338625 0.11409761330289764
0.5983339884638914 0.11326760943048439
0.5980000725822177 0.11243663633491054
0.5976661627118756 0.11160468470515635
0.597332252830703 0.11077174514945336
0.596998336875396 0.10993780819424824
0.596664408740793 0.10910286428312235
0.5963304622791464 0.10826690377570114
0.5959964912993799 0.10742991694655421
0.5956624895663353 0.10659189398406371
0.5953284508000072 0.10575282498927484
0.5949943686747613 0.10491269997474409
0.5946602368185413 0.10407150886335226
0.5943260488120656 0.10322924148708278
0.5939917981880014 0.10238588758582881
0.593657478430134 0.1015414368061187
0.5933230829725153 0.10069587869986871
0.5929886051986006 0.09984920272307567
0.5926540384403666 0.09900139823453093
0.5923193759774196 0.09815245449445997
0.5919846110360812 0.0973023606631844
0.5916497367884631 0.09645110579972811
0.5913147463515216 0.09559867886042099
0.5909796327860962 0.09474506869746749
0.5906443890959318 0.09389026405748889
0.5903090082266825 0.093034253580039
0.5899734830648963 0.09217702579610423
0.5896378064369818 0.09131856912656316
0.5893019711081561 0.09045887188062224
0.5889659697813725 0.08959792225423453
0.5886297950962275 0.08873570832847683
0.5882934396278524 0.087872218067883
0.5879568958857749 0.08700743931879625
0.5876201563127657 0.08614135980764742
0.5872832132836646 0.08527396713919387
0.5869460591041791 0.08440524879476835
0.5866086860096611 0.08353519213047109
0.5862710861638635 0.08266378437532472
0.5859332516576694 0.08179101262939348
0.5855951745077972 0.08091686386188564
0.5852568466554819 0.08004132490919744
0.5849182599651281 0.07916438247294225
0.584579406222938 0.07828602311792067
0.5842402771355133 0.07740623327006324
0.5839008643284268 0.07652499921433177
0.5835611593447667 0.0756423070925817
0.5832211536436521 0.07475814290138279
0.5828808385987176 0.07387249248979447
0.5825402054965674 0.07298534155710466
0.5821992455351982 0.07209667565051374
0.5818579498223916 0.07120648016277259
0.5815163093740683 0.07031474032979737
0.5811743151126132 0.0694214412282132
0.5808319578651658 0.06852656777284041
0.5804892283618717 0.06763010471415862
0.5801461172340971 0.06673203663571198
0.5798026150126114 0.06583234795144877
0.5794587121257259 0.06493102290300769
0.5791143988973948 0.06402804555696612
0.5787696655452744 0.06312339980202507
0.5784245021787455 0.062217069346111695
0.5780788987968846 0.061309037713475144
0.5777328452863996 0.060399288241660604
0.5773863314195153 0.05948780407846973
0.5770393468518165 0.05857456817882319
0.5766918811200381 0.057659563301585566
0.5763439236398147 0.05674277200628011
0.575995463703369 0.055824176649824794
0.5756464904771628 0.05490375938304693
0.5752969929994812 0.053981502147291215
0.5749469601779731 0.05305738667083681
0.5745963807871302 0.052131394465275774
0.5742452434657099 0.05120350682183709
0.5738935367141005 0.05027370480758209
0.5735412488916262 0.049341969261544716
0.5731883682137875 0.04840828079078656
0.5728348827494385 0.04747261976636792
0.5724807804179013 0.04653496631919775
0.5721260489860077 0.045595300335839084
0.5717706760650756 0.04465360145419117
0.5714146491078126 0.043709849059043404
0.5710579554051435 0.04276402227761642
0.570700582082966 0.04181609997490955
0.5703425160988265 0.040866060748979256
0.5699837442385131 0.039913882926137005
0.5696242531125723 0.03895954455596611
0.5692640291527336 0.038003023406291886
0.5689030586082501 0.03704429695801069
0.5685413275421505 0.03608334239974787
0.5681788218273918 0.03512013662249888
0.5678155271429246 0.0341546562140186
0.5674514289696542 0.033186877453138426
0.5670865125863015 0.03221677630396151
0.5667207630651545 0.031244328409945985
0.566354165267725 0.03026950908766076
0.5659867038402779 0.029292293320642298
0.5656183632092537 0.02831265575298004
0.5652491275765763 0.02733057068262948
0.5648789809148278 0.026346012054811904
0.5645079069623069 0.025358953455039874
0.5641358892179532 0.024369368102039664
0.5637629109361391 0.023377228840465614
0.5633889551213161 0.022382508133580333
0.5630140045225325 0.02138517805543161
0.5626380416277867 0.020385210283174703
0.5622610486582399 0.019382576088990303
0.561883007562267 0.018377246331793533
0.5615039000093421 0.017369191448883218
0.5611237073837632 0.016358381447108262
0.5607424107781922 0.01534478589415627
0.5603599909870287 0.014328373909145174
0.5599764284995825 0.013309114153531462
0.5595917034930705 0.012286974821140103
0.5592057958253994 0.011261923628511963
0.5588186850277532 0.010233927804635008
0.5584303502969651 0.009202954080401662
0.5580407704876678 0.008168968677945079
0.5576499241042165 0.007131937299574472
0.5572577892923778 0.00609182511641323
0.556864343830771 0.0050485967567024895
0.5564695651220608 0.0040022162937826435
0.5560734301838824 0.0029526472337560493
0.5556759156395005 0.0018998525027715196
0.555276997708182 0.0008437944338575379
0.5548766521952792 0.000215565246394402
0.5544748544820111 0.0012782654313509632
0.5540715795149288 0.002344345649659115
0.5536668017950551 0.0034138460791740635
0.5532604953666893 0.004486807561724678
0.5528526338058573 0.005563271619477484
0.5524431902083993 0.006643280470632912
0.5520321371776798 0.007726877046006699
0.5516194468119061 0.008814105006035003
0.5512050906910366 0.009905008758305897
0.5507890398632616 0.01099963347602249
0.5503712648310521 0.012098025116346025
0.5499517355367467 0.013200230439732426
0.5495304213476554 0.014306297029994428
0.5491072910406788 0.015416273314690464
0.5486823127864021 0.01653020858644718
0.5482554541326592 0.017648153024714133
0.5478266819875275 0.01877015771858988
0.5473959626017559 0.01989627468993383
0.5469632615505726 0.02102655691765089
0.5465285437148657 0.02216105836261101
0.546091773261706 0.023299833993423228
0.5456529136241803 0.024442939813123708
0.5452119274805117 0.02559043288669635
0.5447687767324265 0.026742371369691917
0.5443234224827472 0.027898814537675436
0.5438758250121665 0.02905982281683221
0.5434259437551714 0.030225457815580257
0.5429737372750771 0.03139578235741782
0.5425191632381376 0.03257086051476422
0.542062178386677 0.033750757644220995
0.5416027385112082 0.03493554042306409
0.5411407984214968 0.036125276886928764
0.5406763119164963 0.03732003646918706
0.5402092317531373 0.038519890041526894
0.5397395096138818 0.039724909956236766
0.5392670960730138 0.040935170089998606
0.5387919405615766 0.04215074588947152
0.538313991330923 0.043371714418487646
0.5378331954147725 0.04459815440729726
0.5373494985897409 0.04583014630359886
0.5368628453342401 0.047067772325616174
0.5363731787856707 0.048311116517418734
0.535880440695828 0.04956026480638712
0.5353845713844253 0.050815305063072344
0.5348855096906407 0.05207632716346114
0.5343831929225749 0.053343423053957464
0.5338775568045186 0.0546166868190283
0.5333685354219169 0.05589621475171962
0.5328560611638966 0.057182105427200244
0.5323400646632295 0.05847445977953706
0.5318204747335921 0.059773381181799916
0.5312972183039726 0.06107897552970397
0.5307702203500668 0.06239135132899154
0.5302394038224919 0.06371061978674915
0.5297046895716293 0.06503689490695778
0.529165996268929 0.06637029359029403
0.5286232403244346 0.06771093573872707
0.5280763358003315 0.06905894436496998
0.5275251943202821 0.07041444570711096
0.5269697249742809 0.07177756934879041
0.5264098342187703 0.07314844834522675
0.5258454257717278 0.07452721935537658
0.5252764005024038 0.07591402278071785
0.5247026563153862 0.07730900291097693
0.5241240880286274 0.07871230807723884
0.5235405872450405 0.08012409081301096
0.5229520422172741 0.08154450802351897
0.5223583377051799 0.08297372116406317
0.5217593548255265 0.08441189642776577
0.5211549708934138 0.08585920494349422
0.5205450592548417 0.08731582298454935
0.5199294891098118 0.08878193218890802
0.5193081253253189 0.09025771979174937
0.5186808282374995 0.09174337887121817
0.5180474534421895 0.09323910860823048
0.5174078515730381 0.09474511456137608
0.5167618680662613 0.09626160895810196
0.5161093429110665 0.09778881100317796
0.5154501103846478 0.09932694720590192
0.5147839987706004 0.10087625172731994
0.5141108300594432 0.10243696674913168
0.5134304196298857 0.10400934286577564
0.5127425759092742 0.10559363950170417
0.5120471000115705 0.1071901253556846
0.5113437853510079 0.10879907887442065
0.5106324172294037 0.11042078875788584
0.509912772394929 0.11205555449893441
0.5091846185698882 0.11370368696014571
0.508447713944794 0.11536550899113567
0.5077018066358032 0.11704135608977699
0.506946634102202 0.11873157711127588
0.5061819225203199 0.12043653502937895
0.5054073861098096 0.12215660775458669
0.5046227264078469 0.12389218901452155
0.5038276314862233 0.12564368930251155
0.5030217751057897 0.12741153690085333
0.5022048158020318 0.12919617898612884
0.5013763958948018 0.13099808282484274
0.5005361404144321 0.13281773706847125
0.5003163440645494 0.134655653158318
0.5011814706919905 0.13651236685185225
0.5020596737240682 0.13838843988346852
0.5029514100312815 0.14028446177469786
0.5038571607467236 0.1422010518104709
0.5047774330709133 0.14413886120066413
0.505712762251652 0.14609857544847443
0.5066637137600803 0.14808091695054612
0.5076308856871462 0.15008664785716988
0.5086149113883234 0.152116573225166
0.5096164624086608 0.15417154450096576
0.510636251725254 0.15625246337726326
0.5116750373501788 0.15836028607354208
0.5127336263439632 0.1604960280989117
0.513812879298112 0.16266076956552653
0.5149137153553232 0.16485566113263053
0.5160371178481744 0.16708193067531782
0.5171841406518203 0.16934089078923564
0.5183559153641631 0.17163394726325903
0.5195536594488518 0.17396260867746255
0.5207786855034452 0.17632849731501463
0.5220324118483832 0.17873336161511688
0.5233163746738998 0.18117909044211047
0.5246322420339695 0.18366772950589316
0.5259818300419176 0.18620150034448352
0.5273671217057112 0.18878282237589536
0.5287902889475804 0.19141433864935753
0.5302537184906347 0.19409894608517034
0.5317600424749324 0.19683983119960569
0.5333121749022158 0.19964051258386922
0.5349133553236237 0.2025048917688257
0.5365672016087728 0.20543731459501813
0.5382777742123566 0.20844264587157776
0.540049655152455 0.21152636102455055
0.5418880460331228 0.21469465971932564
0.5437988910363784 0.21795460826920188
0.5457890331177135 0.2213143202904864
0.5478664150520517 0.2247831889759528
0.5500403421342459 0.2283721902663049
0.5523218313230405 0.23209428534055224
0.5547240843274368 0.23596496538852088
0.5572631430123299 0.240003005502498
0.5599588210573131 0.24423153515997806
0.562836068959758 0.24867960490338067
0.5659270473520974 0.253384563375728
0.5692744170674752 0.25839582519940746
0.5729368515770913 0.2637811770186652
0.5769989372466447 0.26963809050389675
0.5815906729931944 0.27611597964733586
0.5869311919575054 0.2834660488330107
0.593448351526637 0.2921774803441284
0.6022482995299593 0.3035114954724004
0.625 0.3307189138830739


==> curve_data/degen.dat <==
0.5 0.0
0.5051015176767677 0.07124248868590508
0.5103050656565657 0.10098946122432562
0.515610643939394 0.12396350969213282
0.5210182525252527 0.14344506121173148
0.5265278914141417 0.1606989806789738
0.532139560606061 0.17637065869954216
0.5378532601010106 0.19084127121966024
0.5436689898989907 0.20435755239332984
0.549586750000001 0.21708962256275266
0.5556065404040417 0.22916032175822967
0.5617283611111127 0.2406615269328456
0.5679522121212139 0.2516638809782752
0.5742780934343455 0.26222291713369406
0.5807060050505075 0.2723830864780245
0.5872359469696998 0.2821805034477038
0.5938679191919224 0.2916448746995241
0.6006019217171754 0.30080088940025873
0.6074379545454587 0.3096692436593383
0.6143760176767723 0.318267409982824
0.6214161111111163 0.3266102249988039
0.6285582348484905 0.33471034507635233
0.6358023888888951 0.34257860420779984
0.64314857323233 0.3502242984344151
0.6505967878787953 0.3576554142738292
0.6581470328282908 0.36487881390387455
0.6657993080808167 0.37190038655631846
0.6735536136363729 0.3787251732194858
0.6814099494949595 0.38535747004462717
0.6893683156565764 0.39180091460072886
0.6974287121212235 0.398058558193865
0.7055911388889011 0.40413292676947976
0.7138555959596089 0.41002607238609773
0.7222220833333471 0.4157396168424824
0.7306906010101157 0.42127478872549123
0.7392611489899146 0.42663245489992957
0.7479337272727438 0.4318131472678761
0.7567083358586033 0.4368170854709209
0.7655849747474932 0.4416441960853404
0.7745636439394132 0.4462941287605343
0.7836443434343638 0.4507662696698284
0.7928270732323446 0.4550597525759927
0.8021118333333559 0.45917346775844364
0.8114986237373973 0.4631060690026689
0.8209874444444691 0.4668559788130361
0.8305782954545713 0.4704213919763019
0.8402711767677038 0.4738002775736057
0.8500660883838665 0.476990379512507
0.8599630303030597 0.4799892156268703
0.8699620025252831 0.48279407537040625
0.8712408117898849 0.48053610267914526
0.8638896923458708 0.4733572777309744
0.8567547752142941 0.4661730605532907
0.8498276645271664 0.4589844362031742
0.8431003680447812 0.4517920807062002
0.8365652740925033 0.44459637848563677
0.8302151300205054 0.43739743705206635
0.824043022072596 0.4301950991124676
0.8180423565597686 0.4229889522200196
0.8122068422427173 0.4157783360494226
0.8065304738354029 0.40856234734645835
0.8010075165488738 0.401339842563883
0.7956324916010481 0.3941094381575205
0.7904001626240683 0.3868695084754401
0.785305522906249 0.37961818112801216
0.7803437834105614 0.3723533296757995
0.7755103615161025 0.36507256341368266
0.7708008704331184 0.3577732139608313
0.7662111092459181 0.35045231828394
0.76173705354147 0.3431065976814588
0.757374846584638 0.33573243213397996
0.7531207910039157 0.328325829273419
0.7489713409541885 0.3208823870316361
0.7449230947254943 0.31339724878484554
0.7409727877690162 0.30586504949599763
0.7371172861135998 0.29827985094893844
0.7333535801480047 0.29063506363155245
0.7296787787458515 0.2829233521118988
0.7260901037118487 0.27513651979210835
0.7225848845293712 0.2672653676180256
0.7191605533908549 0.2592995195178201
0.7158146404937276 0.25122720481291255
0.712544769585791 0.24303498424035166
0.7093486537450457 0.2347074009986617
0.7062240913799659 0.2262265304978999
0.703168962437158 0.21757139080649343
0.700181224804207 0.20871715767891708
0.6972589108963128 0.19963409920616051
0.6944001244160597 0.19028609772424257
0.6916030372763602 0.18062854582560867
0.6888658866772434 0.17060525972262477
0.6861869723277643 0.16014378502362858
0.6835646538048558 0.14914793846467708
0.6809973480414633 0.13748529644194515
0.6784835269367797 0.12496469704216721
0.676021715081845 0.11129187282121827
0.6736104875941895 0.09596984554687109
0.6712484680555838 0.07802612136066155
0.6689343265473272 0.05494000569906164
0.6666667777778333 0.0003849002596701803


==> curve_data/isoc.dat <==
0.6634677265360229 2.5401644145150125e-05
0.6766320617546647 0.1349549269589444
0.6896578217244136 0.18962620235000238
0.7025462345652966 0.2307542534645004
0.7152985168746087 0.2647500760379828
0.727915873845513 0.29411659090426373
0.7403994993842928 0.3201475074646529
0.7527505762263038 0.34361743800827155
0.7649702760505785 0.36503514885108423
0.7770597595931636 0.3847569230834736
0.7890201767591688 0.40304432530925416
0.8008526667335369 0.4200964812302754
0.8125583580905993 0.43606941323017506
0.8241383689023667 0.4510882693696456
0.8355938068456189 0.4652554038604855
0.8469257693077958 0.4786559124214474
0.858135343491684 0.49136154061977927
0.8614746569807523 0.49894550926103914
0.8464319534084346 0.4951747534911082
0.8323561766191097 0.49124616538573995
0.8191555430392969 0.48720567478430543
0.8067495259611199 0.48309000983991834
0.7950671811241062 0.47892863223591425
0.7840457625388785 0.4747452259804466
0.7736295715056158 0.4705588530133315
0.7637689942445167 0.4663848574723202
0.7544196930376391 0.4622355785118924
0.7455419230535869 0.4581209159963874
0.7370999526463152 0.45404878220429973
0.7290615692940106 0.45002546455278725
0.7213976567723632 0.4460559183818795
0.7140818318609576 0.4421440044102814
0.7070901310278681 0.43829268216072603
0.700400739250836 0.43450416815134923
0.6939937545087022 0.4307800657464841
0.6878509825865693 0.42712147210178564
0.6819557577381122 0.423529066513063
0.6762927854818392 0.42000318360402183
0.6708480044084845 0.416543874105064
0.6656084643702433 0.4131509554384148
0.6605622188301487 0.4098240539007154
0.655698229487657 0.40656263989731983
0.6510062815776265 0.40336605741370635
0.6464769084746784 0.4002335486939209
0.6421013244316918 0.3971642749224249
0.6378713644466902 0.39415733356543625
0.6337794303920521 0.39121177291400056
0.6298184426581575 0.3883266042782536
0.6259817966639538 0.3855008122064988
0.6222633236724053 0.3827333630405327
0.6186572554217213 0.38002321206741707
0.6151581921458036 0.3773693094856805
0.6117610736109504 0.3747706053689041
0.6084611528420548 0.372226053780619
0.6052539722513761 0.36973461617026493
0.6021353419174121 0.36729526415977415
0.5991013197912698 0.36490698181346237
0.5961481936339055 0.36256876746977457
0.5932724645101752 0.36027963520151385
0.5904708316853747 0.35803861596119024
0.5877401787871827 0.35584475845966446
0.5850775611110162 0.3536971298191198
0.5824801939600796 0.35159481603535486
0.5799454419230308 0.34953692227924765
0.5774708090024626 0.34752257306288653
0.5750539295164707 0.34555091229215884
0.5726925597035779 0.34362110322441736
0.5703845699683848 0.341732328347149
0.5681279377116197 0.3398837891912748
0.5659207406938322 0.3380747060907214
0.5637611508869678 0.33630431789823123
0.5616474287724844 0.3345718816659265
0.5595779180486187 0.3328766722978889
0.5575510407129671 0.331217982180975
0.5555652924896862 0.3295951207991459
0.5536192385734596 0.32800741433581576
0.5517115096649317 0.32645420526804625
0.5498407982745765 0.3249348519558246
0.5480058552740348 0.32344872822916226
0.546205486675807 0.32199522297532635
0.5444385506238462 0.32057373972812914
0.5427039545791176 0.3191836962608974
0.5410006526855448 0.31782452418445273
0.5393276433029912 0.3164956685512045
0.5376839666950562 0.31519658746625023
0.536068702860464 0.3139267517062051
0.5344809694977477 0.31268564434632495
0.5329199200937714 0.31147276039636745
0.5313847421273818 0.31028760644551534
0.5298746553801855 0.30912970031659986
0.5283889103470683 0.30799857072977505
0.5269267867396523 0.30689375697572646
0.5254875920764172 0.3058148085984456
0.5240706603536787 0.30476128508753875
0.5226753507920727 0.3037327555800142
0.5213010466535826 0.3027287985714427
0.5199471541245237 0.30174900163636514
0.518613101260233 0.3007929611577961
0.5172983369875235 0.29986028206565113
0.5160023301612476 0.2989505775839104
0.5147245686715781 0.29806346898632213
0.5134645585988512 0.2971985853604336
0.5122218234130423 0.2963555633797361
0.5109959032151492 0.29553404708370257
0.5097863540179466 0.2947336876654933
0.5085927470637435 0.2939541432671025
0.5074146681769477 0.29319507878172246
0.5062517171493799 0.2924561656630971
0.5051035071564192 0.29173708174163837
0.5039696642021951 0.2910375110470896
0.5028498265921506 0.29035714363751075
0.5017436444314137 0.289695675434373
0.5006507791475201 0.28905280806355
0.5004290969638873 0.28842824870199996
0.5014963011716571 0.2878217099299327
0.5025511407212284 0.28723290958826847
0.5035939132273541 0.2866615706411895
0.5046249070485055 0.28610742104360315
0.50564440164394 0.28557019361332836
0.5066526679143728 0.285049625907832
0.507649968527113 0.28454546010534004
0.5086365582264916 0.2840574428901591
0.5096126841303499 0.28358532534204467
0.5105785860133106 0.28312886282946204
0.5115344965775191 0.28268781490658557
0.5124806417114922 0.2822619452138921
0.5134172407376802 0.28185102138220836
0.514344506649316 0.281454814940072
0.5152626463370825 0.28107310122427825
0.5161718608061098 0.28070565929348523
0.517072345383778 0.28035227184475203
0.5179642899187771 0.2800127251328964
0.518847878971852 0.2796868088925556
0.5197232919986311 0.27937431626284087
0.5205907035249232 0.27907504371448233
0.5214502833148409 0.27878879097936277
0.522302196532088 0.2785153609823407
0.5231466038947387 0.27825455977527214
0.5239836618238071 0.2780061964731402
0.5248135225858986 0.2777700831922052
0.5256363344302168 0.27754603499009384
0.5264522417201835 0.27733386980774793
0.527261385059917 0.27713340841315465
0.5280639014158044 0.27694447434678726
0.5288599242333843 0.27676689386868336
0.5296495835497521 0.2766004959070986
0.5304330061016869 0.2764451120086623
0.5312103154296888 0.276300576289984
0.5319816319781028 0.2761667253906426
0.5327470731915059 0.2760433984275063
0.5335067536075128 0.2759304369503287
0.5342607849461586 0.27582768489856446
0.5350092761960048 0.27573498855936357
0.5357523336971038 0.275652196526687
0.5364900612209612 0.27557915966150526
0.5372225600476164 0.27551573105303173
0.5379499290399636 0.2754617659809531
0.5386722647154308 0.2754171218786144
0.5393896613151195 0.2753816582971197
0.5401022108705164 0.27535523687031704
0.5408100032678707 0.2753377212806271
0.5415131263103337 0.2753289772256863
0.5422116657779524 0.2753288723857716
0.5429057054855997 0.275337276391976
0.5435953273389266 0.2753540607951082
0.5442806113884129 0.2753790990352859
0.5449616358815937 0.27541226641219996
0.5456384773135282 0.2754534400560204
0.5463112104755858 0.2755024988989253
0.5469799085026101 0.2755593236472254
0.5476446429185249 0.2756237967540654
0.5483054836804416 0.275695802392681
0.5489624992213255 0.27577522643019026
0.5496157564912755 0.27586195640190336
0.5502653209974694 0.27595588148613165
0.5509112568428248 0.2760568924794768
0.5515536267634236 0.27616488177258863
0.5521924921647456 0.2762797433263717
0.5528279131567568 0.2764013726486273
0.5534599485878918 0.27652966677112056
0.5540886560779725 0.27666452422705134
0.5547140920501025 0.2768058450289255
0.555336311761571 0.2769535306468076
0.5559553693338062 0.27710748398694546
0.5565713177814074 0.27726760937075845
0.5571842090402946 0.2774338125141747
0.5577940939949997 0.2776060005073102
0.5584010225051351 0.2777840817944791
0.559005043431068 0.27796796615452696
0.5596062046588237 0.2781575646814778
0.5602045531242505 0.2783527897654866
0.560800134836467 0.2785535550740901
0.5613929949006208 0.27875977553374837
0.5619831775399774 0.27897136731166905
0.5625707261173658 0.27918824779790835
0.5631556831560015 0.2794103355877436
0.563738090359707 0.2796375504643069
0.5643179886325511 0.2798698133814803
0.5648954180979264 0.2801070464470407
0.5654704181170822 0.2803491729060529
0.5660430273071333 0.28059611712450455
0.56661328355856 0.28084780457317765
0.5671812240522157 0.2811041618117531
0.567746885275861 0.28136511647314166
0.5683103030402357 0.2816305972480389
0.5688715124946864 0.28190053386969993
0.5694305481423639 0.2821748570989281
0.5699874438550022 0.28245349870927533
0.570542232887295 0.282736391472451
0.57109494789088 0.2830234691439336
0.5716456209279457 0.2833146664487832
0.5721942834844702 0.28360991906765215
0.5727409664831069 0.2839091636229888
0.5732857002957228 0.28421233766543297
0.5738285147556064 0.28451937966039875
0.5743694391693513 0.2848302289748426
0.5749085023284252 0.28514482586421525
0.5754457325204376 0.28546311145959075
0.5759811575401114 0.28578502775497444
0.5765148046999692 0.28611051759478484
0.5770467008407443 0.28643952466150696
0.577576872341521 0.28677199346351684
0.5781053451296155 0.287107869323071
0.5786321446902044 0.2874470983644634
0.5791572960757075 0.2877896275023425
0.5796808239149329 0.2881354044301916
0.5802027524219912 0.2884843776089652
0.5807231054049851 0.2888364962558832
0.5812419062744821 0.2891917103333792
0.5817591780517759 0.2895499705382012
0.5822749433769414 0.289911228290661
0.5827892245166924 0.290275435724035
0.5833020433720442 0.2906425456741104
0.5838134214857889 0.2910125116688734
0.5843233800497887 0.2913852879183456
0.5848319399120899 0.2917608293045568
0.5853391215838673 0.2921390913716603
0.5858449452461978 0.29252003031618334
0.5863494307566733 0.292903602977416
0.5868525976558562 0.2932897668279328
0.5873544651735771 0.29367847996424634
0.5878550522350873 0.29406970109759434
0.588354377467063 0.29446338954485385
0.5888524592034688 0.29485950521958354
0.5893493154912839 0.2952580086231933
0.5898449640960937 0.2956588608362373
0.5903394225075519 0.2960620235098313
0.5908327079447151 0.29646745885718995
0.5913248373612557 0.29687512964528623
0.5918158274505518 0.29728499918662726
0.5923056946506638 0.29769703133114955
0.5927944551491947 0.2981111904582274
0.5932821248880413 0.2985274414687988
0.5937687195680372 0.2989457497776007
0.5942542546534901 0.2993660813055175
0.5947387453766191 0.2997884024720399
0.5952222067418892 0.30021268018783137
0.595704653530253 0.3006388818474022
0.596186100303295 0.3010669753218898
0.5966665614072846 0.3014969289519432
0.5971460509771404 0.3019287115407102
0.5976245829403067 0.3023622923469287
0.5981021710205453 0.3027976410781144
0.5985788287416436 0.3032347278838532
0.5990545694310432 0.3036735233491869
0.5995294062233889 0.3041139984880978
0.6000033520640015 0.30455612473708926
0.600476419712275 0.304999873948859
0.6009486217450022 0.3054452183860665
0.6014199705596284 0.3058921307151914
0.6018904783774356 0.3063405840004841
0.602360157246659 0.30679055169800246
0.6028290190455393 0.3072420076497408
0.6032970754853073 0.3076949260778423
0.6037643381131096 0.3081492815788995
0.6042308183148704 0.3086050491183391
0.6046965273180941 0.3090622040248887
0.605161476194611 0.30952072198512787
0.6056256758632641 0.3099805790381203
0.6060891370925421 0.31044175157012444
0.6065518705031568 0.31090421630938525
0.6070138865705695 0.311367950321003
0.6074751956274635 0.31183293100187826
0.6079358078661683 0.3122991360757346
0.6083957333410328 0.31276654358821415
0.6088549819707527 0.3132351319020481
0.6093135635406485 0.3137048796922994
0.609771487704899 0.3141757659416777
0.6102287639887312 0.314647769935924
0.6106854017905633 0.3151208712592657
0.6111414103841092 0.315595049789941
0.6115967989204372 0.31607028569578927
0.6120515764299912 0.3165465594299096
0.6125057518245703 0.31702385172638475
0.6129593338992703 0.31750214359606965
0.6134123313343861 0.3179814163224449
0.6138647526972794 0.3184616514575313
0.6143166064442072 0.31894283081786884
0.6147679009221168 0.31942493648055503
0.6152186443704054 0.3199079507793443
0.6156688449226461 0.3203918563008073
0.6161185106082803 0.3208766358805477
0.6165676493542782 0.3213622725994771
0.6170162689867681 0.32184874978014777
0.6174643772326325 0.3223360509831395
0.6179119817210773 0.32282416000350384
0.6183590899851688 0.3233130608672604
0.6188057094633421 0.3238027378279493
0.6192518475008831 0.3242931753632337
0.6196975113513798 0.3247843581715566
0.6201427081781486 0.3252762711688472
0.6205874450556337 0.32576889948527926
0.6210317289707804 0.3262622284620775
0.6214755668243824 0.32675624364837424
0.6219189654324057 0.327250930798114
0.6223619315272862 0.3277462758670047
0.6228044717592065 0.3282422650095169
0.6232465926973453 0.32873888457592826
0.6236883008311076 0.3292361211094139
0.6241296025713319 0.32973396134318067
0.624570504251473 0.330232392197647
0.6250110121287678 0.3307314007776633
0.6254511323853751 0.3312309743697786
0.6258908711295004 0.3317311004395464
0.6263302343964954 0.3322317666288728
0.6267692281499415 0.3327329607534056
0.627207858282713 0.333234670799964
0.6276461306180205 0.3337368849240063
0.6280840509104373 0.3342395914471375
0.6285216248469068 0.3347427788546558
0.6289588580477324 0.33524643579313573
0.6293957560675505 0.33575055106804785
0.6298323243962858 0.3362551136414179
0.6302685684600908 0.33676011262951805
0.630704493622268 0.33726553730059705
0.6311401051841767 0.3377713770726423
0.6315754083861247 0.3382776215111794
0.6320104084082432 0.3387842603271022
0.6324451103713482 0.3392912833745388
0.6328795193377862 0.3397986806487486
0.6333136403122659 0.34030644228405327
0.6337474782426754 0.34081455855179804
0.6341810380208861 0.34132301985834357
0.6346143244835424 0.3418318167430917
0.6350473424128379 0.3423409398765385
0.6354800965372801 0.342850380058358
0.6359125915324404 0.34336012821551637
0.6363448320216919 0.3438701754004128
0.6367768225769359 0.34438051278905213
0.6372085677193154 0.3448911316792406
0.6376400719199178 0.34540202348881494
0.6380713396004634 0.34591317975389413
0.6385023751339866 0.3464245921271595
0.6389331828455019 0.3469362523761614
0.6393637670126618 0.34744815238165117
0.6397941318664022 0.34796028413593927
0.640224281591578 0.3484726397412772
0.6406542203275888 0.34898521140826577
0.6410839521689932 0.349497991454286
0.6415134811661145 0.3500109723019552
0.6419428113256354 0.35052414647760594
0.642371946611184 0.35103750660978855
0.6428008909439101 0.35155104542779564
0.6432296482030531 0.35206475576021024
0.6436582222264975 0.35257863053347466
0.644086616811325 0.3530926627704831
0.6445148357143532 0.3536068455891925
0.6449428826526676 0.35412117220125805
0.6453707613041458 0.3546356359106869
0.6457984753079713 0.3551502301125128
0.6462260282651422 0.35566494829149137
0.6466534237389688 0.35617978402081524
0.6470806652555661 0.3566947309608475
0.6475077563043368 0.35720978285787547
0.6479347003384475 0.3577249335428826
0.6483615007752975 0.3582401769303396
0.6487881609969807 0.3587555070170128
0.6492146843507388 0.35927091788079113
0.6496410741494101 0.3597864036795317
0.6500673336718692 0.36030195864992065
0.6504934661634603 0.36081757710635237
0.6509194748364251 0.36133325343982653
0.6513453628703236 0.36184898211685895
0.6517711334124471 0.3623647576784126
0.6521967895782274 0.3628805747388409
0.6526223344516373 0.3633964279848492
0.6530477710855875 0.363912312174471
0.653473102502316 0.36442822213606024
0.6538983316937712 0.3649441527672973
0.6543234616219907 0.36546009903421106
0.6547484952194741 0.3659760559702153
0.655173435389549 0.36649201867515896
0.6555982850067331 0.3670079823143915
0.6560230469170905 0.36752394211784106
0.6564477239385815 0.36803989337910764
0.6568723188614098 0.3685558314545686
0.6572968344483618 0.369071751762498
0.6577212734351428 0.3695876497821992
0.658145638530707 0.37010352105314986
0.6585699324175845 0.37061936117416033
0.6589941577522015 0.3711351658025434
0.6594183171651967 0.3716509306532979
0.6598424132617334 0.37216665149830214
0.6602664486218066 0.37268232416552227
0.6606904258005464 0.37319794453822946
0.6611143473285159 0.37371350855423036
0.6615382157120053 0.37422901220510857
0.6619620334333227 0.37474445153547686
0.6623858029510794 0.37525982264224067
0.6628095267004709 0.3757751216738721
0.6632332070935569 0.3762903448296962
0.6636568465195329 0.3768054883591848
0.664080447345001 0.3773205485612637
0.6645040119142365 0.37783552178362795
0.6649275425494489 0.37835040442206763
0.6653510415510422 0.37886519291980475
0.665774511197869 0.3793798837668378
0.6661979537474825 0.3798944734992976
0.6666213714363833 0.3804089586988115
0.6670447664802662 0.3809233359918773
0.6674681410742586 0.3814376020492458
0.6678914973931599 0.3819517535853138
0.6683148375916763 0.3824657873575238
0.6687381638046511 0.38297970016577365
0.6691614781472928 0.383493488851835
0.6695847827154005 0.3840071502987794
0.6700080795855853 0.3845206814304131
0.6704313708154899 0.38503407921072014
0.6708546584440038 0.3855473406433138
0.6712779444914756 0.3860604627708941
0.6717012309599246 0.3865734426747161
0.672124519833246 0.38708627747406354
0.6725478130774172 0.3875989643257311
0.6729711126406974 0.38811150042351356
0.6733944204538285 0.38862388299770273
0.6738177384302297 0.38913610931459186
0.6742410684661917 0.3896481766759859
0.6746644124410677 0.3901600824187205
0.6750877722174617 0.39067182391418653
0.6755111496414147 0.39118339856786216
0.6759345465425876 0.39169480381885086
0.6763579647344427 0.3922060371394276
0.6767814060144222 0.3927170960345891
0.677204872164124 0.39322797804161286
0.677628364949477 0.393738680729621
0.678051886120911 0.39424920169915045
0.6784754374135273 0.39475953858173035
0.6788990205472653 0.39526968903946347
0.6793226372270678 0.39577965076461596
0.6797462891430439 0.39628942147921076
0.6801699779706296 0.39679899893462806
0.6805937053707467 0.39730838091121085
0.6810174729899586 0.39781756521787637
0.681441282460626 0.39832654969173276
0.6818651354010588 0.39883533219770134
0.6822890334156665 0.3993439106281442
0.6827129780951082 0.39985228290249664
0.6831369710164376 0.40036044696690515
0.683561013743249 0.4008684007938703
0.6839851078258202 0.40137614238189523
0.684409254801254 0.40188366975513806
0.6848334561936167 0.4023909809630701
0.6852577135140768 0.4028980740801372
0.6856820282610407 0.4034049472054294
0.6861064019202865 0.40391159846235014
0.686530835965097 0.40441802599829446
0.6869553318563901 0.40492422798432975
0.687379891042849 0.40543020261488105
0.6878045149610486 0.4059359481074202
0.688229205035582 0.40644146270216097
0.6886539626791854 0.40694674466175695
0.6890787892928606 0.4074517922710041
0.6895036862659963 0.4079566038365476
0.6899286549764878 0.408461177686592
0.6903536967908563 0.4089655121706168
0.6907788130643648 0.40946960565909424
0.6912040051411342 0.40997345654321227
0.6916292743542571 0.41047706323460076
0.6920546220259105 0.4109804241650621
0.6924800494674673 0.41148353778630414
0.6929055579796062 0.4119864025696781
0.6933311488524201 0.4124890170059201
0.6937568233655235 0.412991379604895
0.6941825827881587 0.413493488895345
0.6946084283792999 0.4139953434246409
0.6950343613877576 0.41449694175853746
0.6954603830522794 0.4149982824809317
0.6958864946016526 0.4154993641936236
0.6963126972548027 0.41600018551608237
0.6967389922208923 0.4165007450852136
0.6971653806994189 0.4170010415551303
0.6975918638803102 0.4175010735969277
0.69801844294402 0.4180008398984607
0.6984451190616221 0.41850033916412377
0.6988718933949024 0.4189995701146351
0.6992987670964511 0.4194985314868216
0.6997257413097536 0.4199972220334092
0.7001528171692796 0.4204956405228148
0.7005799958005715 0.42099378573894036
0.7010072783203326 0.4214916564809713
0.7014346658365128 0.42198925156317674
0.7018621594483943 0.4224865698147116
0.7022897602466762 0.4229836100794234
0.7027174693135574 0.42348037121566
0.7031452877228199 0.4239768520960803
0.7035732165399098 0.4244730516074681
0.7040012568220178 0.4249689686505474
0.7044294096181588 0.4254646021398009
0.7048576759692513 0.4259599510032912
0.7052860569081945 0.42645501418248316
0.7057145534599452 0.42694979063207034
0.7061431666415943 0.4274442793198016
0.706571897462442 0.4279384792263127
0.7070007469240714 0.428432389344957
0.7074297160204225 0.4289260086816418
0.7078588057378647 0.4294193362546639
0.7082880170552693 0.42991237109454883
0.7087173509440785 0.430405112243892
0.7091468083683778 0.4308975587572023
0.7095763902849644 0.4313897097007468
0.7100060976434154 0.431881564152398
0.7104359313861563 0.43237312120148375
0.7108658924485278 0.4328643799486379
0.7112959817588523 0.433355339505654
0.7117262002384992 0.4338459989953401
0.7121565488019492 0.4343363575513765
0.7125870283568602 0.4348264143181738
0.7130176398041289 0.43531616845073456
0.7134483840379537 0.43580561911451526
0.7138792619458981 0.43629476548529117
0.7143102744089501 0.4367836067490225
0.7147414223015841 0.4372721421017223
0.7151727064918207 0.437760370749326
0.7156041278412857 0.43824829190756265
0.7160356872052687 0.4387359048018289
0.716467385432781 0.4392232086670623
0.7168992233666138 0.4397102027476189
0.7173312018433943 0.44019688629715015
0.7177633216936413 0.44068325857848334
0.7181955837418219 0.4411693188635021
0.7186279888064055 0.4416550664330289
0.7190605376999182 0.44214050057670984
0.719493231228997 0.4426256205928996
0.7199260701944428 0.44311042578854937
0.7203590553912725 0.4435949154790942
0.7207921876087715 0.4440790889883443
0.7212254676305446 0.44456294564837534
0.7216588962345678 0.44504648479942255
0.7220924741932374 0.4455297057897734
0.7225262022734211 0.44601260797566455
0.7229600812365065 0.44649519072117766
0.7233941118384495 0.44697745339813844
0.7238282948298235 0.4474593953860154
0.7242626309558666 0.44794101607182163
0.7246971209565287 0.44842231485001594
0.7251317655665183 0.4489032911224066
0.7255665655153485 0.4493839442980559
0.7260015215273836 0.44986427379318583
0.7264366343218831 0.4503442790310852
0.7268719046130473 0.45082395944201775
0.7273073331100613 0.45130331446313143
0.7277429205171394 0.45178234353836877
0.7281786675335671 0.4522610461183784
0.728614574853745 0.45273942166042863
0.7290506431672321 0.45321746962832016
0.729486873158786 0.4536951894923019
0.7299232655084057 0.45417258072898614
0.7303598208913722 0.45464964282126646
0.7307965399782895 0.45512637525823507
0.7312334234351257 0.4556027775351028
0.7316704719232507 0.4560788491531187
0.7321076860994784 0.4565545896194911
0.7325450666161037 0.4570299984473101
0.732982614120942 0.4575050751554709
0.7334203292573678 0.45797981926859715
0.7338582126643518 0.45845423031696714
0.734296264976499 0.4589283078364384
0.7347344868240858 0.4594020513683759
0.7351728788330965 0.45987546045957917
0.7356114416252595 0.4603485346622114
0.736050175818084 0.46082127353372876
0.736489082024895 0.46129367663681126
0.7369281608548686 0.4617657435392936
0.7373674129130674 0.46223747381409824
0.7378068388004748 0.46270886703916747
0.7382464391140289 0.46317992279739817
0.7386862144466568 0.46365064067657613
0.7391261653873085 0.4641210202693117
0.7395662925209887 0.46459106117297605
0.7400065964287912 0.46506076298963817
0.7404470776879307 0.46553012532600346
0.7408877368717754 0.4659991477933516
0.7413285745498783 0.4664678300074764
0.741769591288009 0.4669361715886255
0.7422107876481858 0.4674041721614423
0.742652164188705 0.4678718313549068
0.7430937214641735 0.46833914880227795
0.7435354600255376 0.46880612414103695
0.7439773804201137 0.46927275701283166
0.7444194831916181 0.4697390470634197
0.7448617688801961 0.4702049939426148
0.7453042380224515 0.4706705973042319
0.7457468911514757 0.47113585680603426
0.7461897287968761 0.4716007721096802
0.7466327514848036 0.472065342880671
0.7470759597379821 0.472529568788299
0.7475193540757352 0.4729934495055976
0.7479629350140146 0.4734569847092897
0.7484067030654264 0.47392017407973935
0.7488506587392585 0.47438301730090143
0.7492948025415078 0.4748455140602741
0.749739134974906 0.47530766404884994
0.7501836565389455 0.4757694669610695
0.7506283677299067 0.47623092249477467
0.7510732690408827 0.4766920303511615
0.7515183609618044 0.4771527902347353
0.7519636439794671 0.4776132018532656
0.7524091185775539 0.47807326491774144
0.7528547852366617 0.47853297914232756
0.7533006444343251 0.47899234424432047
0.7537466966450407 0.4794513599441064
0.7541929423402911 0.4799100259651183
0.754639381988569 0.4803683420337937
0.7550860160554006 0.48082630787953407
0.7555328450033689 0.4812839232346638
0.755979869292137 0.4817411878343891
0.7564270893784709 0.4821981014167586
0.7568745057162624 0.4826546637226246
0.7573221187565512 0.4831108744956026
0.7577699289475476 0.4835667334820342
0.7582179367346545 0.4840222404309485
0.7586661425604895 0.4844773950940245
0.7591145468649053 0.484932197225554
0.7595631500850131 0.485386646582405
0.7600119526552025 0.4858407429239859
0.7604609550071633 0.4862944860122089
0.7609101575699057 0.48674787561145544
0.7613595607697812 0.48720091148854017
0.7618091650305037 0.48765359341267783
0.7622589707731692 0.48810592115544815
0.7627089784162757 0.48855789449076237
0.763159188375744 0.4890095131948301
0.7636096010649367 0.4894607770461262
0.7640602168946777 0.4899116858253586
0.7645110362732725 0.4903622393154355
0.7649620596065262 0.49081243730143437
0.7654132872977633 0.49126227957057034
0.7658647197478465 0.4917117659121651
0.7663163573551953 0.4921608961176159
0.7667682005158042 0.4926096699803662
0.7672202496232617 0.493058087295875
0.7676725050687678 0.4935061478615876
0.7681249672411529 0.49395385147690624
0.7685776365268941 0.49440119794316145
0.769030513310135 0.49484818706358336
0.7694835979727014 0.49529481864327346
0.7699368908941198 0.4957410924891768
0.770390392451634 0.49618700841005486
0.7708441030202227 0.49663256621645785
0.7712980229726158 0.49707776572069784
0.7717521526793117 0.49752260673682214
0.7722064925085936 0.4979670890805878
0.7726610428265462 0.49841121256943494
0.7731158039970719 0.4988549770224613
0.7735707763819066 0.49929838226039663
0.774025960340637 0.4997414281055783
0.7744813562307142 0.5001841143819259
0.7749369644074721 0.5006264409149173
0.7753927852241415 0.5010684075315639
0.7758488190318653 0.5015100140603874
0.7763050661797147 0.5019512603313961
0.7767615270147044 0.5023921461760606
0.7772182018818068 0.502832671427292
0.7776750911239675 0.5032728359194185
0.7781321950821206 0.5037126394881632
0.7785895140952024 0.5041520819706211
0.7790470485001666 0.504591163205238
0.7795047986319983 0.5050298830317878
0.7799627648237286 0.5054682412913527
0.7804209474064491 0.5059062378262995
0.780879346709325 0.5063438724802608
0.7813379630596098 0.5067811450981131
0.7817967967826589 0.5072180555259561
0.7822558482019432 0.5076546036110935
0.7827151176390624 0.5080907892020122
0.7831746054137597 0.5085266121483625
0.7836343118439333 0.5089620723009385
0.7840942372456509 0.5093971695116591
0.7845543819331624 0.5098319036335485
0.7850147462189131 0.5102662745207176
0.785475330413556 0.5107002820283452
0.7859361348259657 0.5111339260126591
0.7863971597632498 0.5115672063309185
0.7868584055307619 0.5120001228413956
0.7873198724321149 0.5124326754033582
0.7877815607691918 0.512864863877051
0.7882434708421594 0.5132966881236795
0.7887056029494791 0.5137281480053913
0.7891679573879208 0.5141592433852609
0.7896305344525723 0.5145899741272708
0.7900933344368533 0.5150203400962965
0.7905563576325261 0.5154503411580896
0.7910196043297075 0.5158799771792609
0.7914830748168804 0.516309248027265
0.7919467693809048 0.5167381535703839
0.79241068830703 0.5171666936777117
0.7928748318789046 0.5175948682191395
0.7933392003785893 0.5180226770653386
0.7938037940865661 0.5184501200877465
0.7942686132817508 0.5188771971585519
0.794733658241503 0.519303908150679
0.7951989292416374 0.5197302529377734
0.7956644265564342 0.5201562313941883
0.7961301504586495 0.5205818433949688
0.7965961012195266 0.5210070888158382
0.7970622791088054 0.5214319675331843
0.7975286843947338 0.5218564794240458
0.797995317344077 0.5222806243660975
0.7984621782221283 0.5227044022376379
0.7989292672927191 0.5231278129175755
0.7993965848182285 0.5235508562854148
0.799864131059594 0.5239735322212443
0.8003319062763207 0.524395840605723
0.8007999107264914 0.524817781320068
0.8012681446667757 0.5252393542460408
0.8017366083524405 0.5256605592659364
0.8022053020373592 0.5260813962625697
0.8026742259740209 0.5265018651192634
0.8031433804135395 0.5269219657198368
0.8036127656056644 0.5273416979485931
0.804082381798788 0.5277610616903073
0.8045522292399553 0.5281800568302154
0.8050223081748744 0.5285986832540024
0.8054926188479236 0.5290169408477906
0.8059631615021611 0.5294348294981288
0.8064339363793345 0.529852349091981
0.8069049437198882 0.5302694995167151
0.8073761837629735 0.5306862806600925
0.8078476567464562 0.5311026924102566
0.808319362906926 0.5315187346557231
0.8087913024797042 0.5319344072853682
0.8092634756988533 0.5323497101884195
0.8097358827971833 0.5327646432544445
0.8102085240062629 0.5331792063733415
0.8106813995564253 0.5335933994353284
0.8111545096767775 0.534007222330934
0.811627854595208 0.5344206749509863
0.8121014345383955 0.5348337571866051
0.8125752497318159 0.5352464689291903
0.8130493003997509 0.5356588100704137
0.8135235867652959 0.5360707805022089
0.8139981090503675 0.5364823801167622
0.8144728674757112 0.5368936088065033
0.8149478622609092 0.537304466464096
0.815423093624388 0.5377149529824298
0.8158985617834265 0.5381250682546105
0.8163742669541624 0.5385348121739514
0.8168502093516001 0.5389441846339647
0.817326389189619 0.5393531855283527
0.8178028066809789 0.5397618147509996
0.8182794620373295 0.5401700721959631
0.8187563554692154 0.5405779577574654
0.8192334871860856 0.5409854713298856
0.8197108573962981 0.5413926128077517
0.8201884663071287 0.5417993820857316
0.8206663141247779 0.5422057790586262
0.8211444010543765 0.5426118036213607
0.8216227272999941 0.5430174556689776
0.822101293064645 0.5434227350966281
0.822580098550295 0.543827641799565
0.8230591439578686 0.5442321756731352
0.8235384294872552 0.544636336612772
0.824017955337316 0.5450401245139879
0.8244977217058905 0.5454435392723673
0.8249777287898028 0.545846580783559
0.8254579767848682 0.5462492489432694
0.8259384658859 0.5466515436472553
0.8264191962867155 0.547053464791317
0.826900168180142 0.5474550122712913
0.827381381758024 0.5478561859830446
0.8278628372112282 0.5482569858224665
0.8283445347296511 0.5486574116854626
0.8288264745022238 0.5490574634679484
0.8293086567169189 0.5494571410658422
0.8297910815607566 0.5498564443750594
0.83027374921981 0.5502553732915058
0.8307566598792113 0.5506539277110701
0.8312398137231584 0.5510521075296201
0.83172321093492 0.5514499126429938
0.8322068516968415 0.551847342946996
0.8326907361903512 0.5522443983373896
0.8331748645959655 0.5526410787098914
0.8329611559641977 0.5525742871164556
0.8324087793687505 0.5522821360163285
0.8318573757325453 0.5519899099799587
0.8313069428851988 0.5516976098591729
0.8307574786617259 0.5514052365018399
0.8302089809025276 0.551112790751882
0.8296614474533796 0.5508202734492882
0.8291148761654217 0.5505276854301263
0.8285692648951464 0.5502350275265557
0.8280246115043862 0.5499423005668396
0.8274809138603043 0.5496495053753573
0.8269381698353814 0.5493566427726172
0.8263963773074048 0.549063713575269
0.8258555341594569 0.548770718596116
0.8253156382799041 0.5484776586441286
0.8247766875623854 0.548184534524455
0.8242386799057998 0.5478913470384355
0.8237016132142958 0.5475980969836143
0.8231654853972602 0.5473047851537518
0.8226302943693051 0.5470114123388373
0.822096038050258 0.5467179793251022
0.8215627143651489 0.5464244868950311
0.8210303212442003 0.5461309358273759
0.8204988566228137 0.5458373268971676
0.8199683184415597 0.5455436608757278
0.8194387046461655 0.5452499385306835
0.818910013187504 0.5449561606259776
0.8183822420215809 0.5446623279218826
0.8178553891095248 0.5443684411750125
0.8173294524175749 0.5440745011383351
0.8168044299170688 0.5437805085611858
0.8162803195844315 0.5434864641892783
0.8157571194011637 0.5431923687647181
0.8152348273538306 0.5428982230260154
0.8147134414340496 0.5426040277080965
0.8141929596384787 0.5423097835423165
0.8136733799688058 0.542015491256473
0.8131547004317355 0.5417211515748164
0.8126369190389794 0.5414267652180639
0.8121200338072427 0.5411323329034113
0.811604042758214 0.5408378553445463
0.8110889439185525 0.5405433332516587
0.810574735319877 0.5402487673314555
0.8100614149987545 0.5399541582871716
0.8095489809966887 0.5396595068185821
0.8090374313601068 0.5393648136220154
0.8085267641403503 0.5390700793903651
0.8080169773936616 0.5387753048131023
0.8075080691811731 0.538480490576288
0.8070000375688954 0.5381856373625851
0.8064928806277059 0.5378907458512708
0.8059865964333371 0.5375958167182492
0.8054811830663648 0.5373008506360628
0.8049766386121971 0.5370058482739051
0.8044729611610624 0.5367108102976327
0.8039701488079977 0.536415737369778
0.8034681996528373 0.5361206301495598
0.8029671118002015 0.5358254892928975
0.8024668833594845 0.5355303154524212
0.8019675124448431 0.5352351092774854
0.8014689971751849 0.5349398714141796
0.8009713356741575 0.5346446025053416
0.8004745260701365 0.5343493031905687
0.7999785664962137 0.53405397410623
0.7994834550901861 0.5337586158854785
0.7989891899945443 0.5334632291582622
0.7984957693564609 0.5331678145513374
0.798003191327779 0.5328723726882795
0.797511454065001 0.532576904189495
0.7970205557292771 0.5322814096722339
0.7965304944863929 0.5319858897506009
0.7960412685067599 0.5316903450355677
0.7955528759654024 0.531394776134984
0.7950653150419462 0.5310991836535903
0.7945785839206088 0.5308035681930288
0.7940926807901859 0.5305079303518553
0.7936076038440417 0.5302122707255512
0.7931233512800966 0.5299165899065347
0.7926399213008154 0.5296208884841722
0.792157312113198 0.529325167044791
0.7916755219287659 0.5290294261716896
0.7911945489635519 0.5287336664451495
0.7907143914380883 0.5284378884424478
0.7902350475773966 0.5281420927378668
0.789756515610975 0.527846279902707
0.7892787937727881 0.5275504505052981
0.7888018803012551 0.5272546051110097
0.7883257734392388 0.5269587442822639
0.7878504714340344 0.5266628685785453
0.7873759725373581 0.5263669785564135
0.786902275005336 0.5260710747695134
0.7864293770984933 0.5257751577685871
0.7859572770817422 0.525479228101485
0.7854859732243724 0.5251832863131763
0.785015463800038 0.5248873329457616
0.7845457470867476 0.5245913685384824
0.7840768213668533 0.5242953936277336
0.783608684927039 0.5239994087470725
0.7831413360583097 0.5237034144272336
0.7826747730559804 0.5234074111961352
0.7822089942196648 0.5231113995788931
0.7817439978532654 0.5228153800978314
0.7812797822649604 0.5225193532724921
0.7808163457671949 0.5222233196196471
0.7803536866766687 0.5219272796533088
0.7798918033143258 0.5216312338847406
0.7794306940053428 0.5213351828224683
0.7789703570791195 0.5210391269722899
0.7785107908692662 0.5207430668372874
0.7780519937135941 0.5204470029178371
0.7775939639541041 0.5201509357116194
0.7771366999369753 0.519854865713631
0.7766802000125558 0.5195587934161946
0.7762244625353498 0.5192627193089691
0.7757694858640085 0.518966643878961
0.7753152683613185 0.5186705676105341
0.7748618083941916 0.5183744909854207
0.7744091043336532 0.5180784144827321
0.7739571545548326 0.5177823385789676
0.7735059574369514 0.5174862637480265
0.7730555113633143 0.5171901904612183
0.7726058147212961 0.5168941191872716
0.7721568659023332 0.5165980503923457
0.7717086633019123 0.5163019845400408
0.7712612053195593 0.5160059220914075
0.7708144903588295 0.5157098635049575
0.770368516827296 0.5154138092366736
0.7699232831365408 0.5151177597400196
0.7694787877021425 0.5148217154659507
0.7690350289436673 0.5145256768629239
0.7685920052846573 0.5142296443769071
0.7681497151526212 0.5139336184513896
0.7677081569790227 0.5136375995273923
0.7672673291992711 0.5133415880434766
0.7668272302527104 0.5130455844357562
0.7663878585826086 0.5127495891379045
0.7659492126361487 0.5124536025811663
0.7655112908644162 0.5121576251943675
0.7650740917223907 0.5118616574039229
0.764637613668935 0.5115656996338489
0.7642018551667846 0.5112697523057704
0.7637668146825374 0.5109738158389324
0.7633324906866439 0.5106778906502087
0.762898881653397 0.5103819771541119
0.7624659860609209 0.5100860757628021
0.7620338023911624 0.5097901868860979
0.7616023291298792 0.5094943109314845
0.7611715647666315 0.509198448304124
0.7607415077947698 0.5089025994068643
0.7603121567114268 0.5086067646402492
0.7598835100175061 0.5083109444025269
0.7594555662176729 0.5080151390896597
0.7590283238203431 0.5077193490953331
0.7586017813376749 0.5074235748109666
0.7581759372855565 0.5071278166257198
0.757750790183598 0.5068320749265046
0.7573263385551214 0.5065363500979927
0.7569025809271492 0.5062406425226252
0.7564795158303964 0.505944952580622
0.756057141799259 0.50564928064999
0.7556354573718055 0.5053536271065334
0.7552144610897659 0.5050579923238614
0.7547941514985227 0.504762376673398
0.7543745271471011 0.5044667805243903
0.7539555865881588 0.5041712042439185
0.7535373283779764 0.5038756481969034
0.7531197510764479 0.5035801127461165
0.752702853247071 0.5032845982521877
0.752286633456937 0.5029891050736144
0.7518710902767218 0.502693633566771
0.7514562222806758 0.5023981840859164
0.751042028046614 0.5021027569832041
0.7506285061559077 0.5018073526086889
0.7502156551934733 0.5015119713103375
0.7498034737477638 0.5012166134340359
0.7493919604107594 0.5009212793235984
0.748981113777957 0.500625969320776
0.7485709324483616 0.500330683765264
0.7481614150244771 0.5000354229947128
0.7477525601122956 0.49974018734473385
0.7473443663212893 0.49944497714890884
0.7469368322644002 0.4991497927387988
0.7465299565580314 0.49885463444395145
0.7461237378220374 0.49855950259191023
0.7457181746797149 0.4982643975082217
0.7453132657577932 0.4979693195164445
0.744909009686426 0.49767426893815764
0.74450540509918 0.49737924609296796
0.7441024506330283 0.49708425129851874
0.7437001449283391 0.49678928487049795
0.7432984866288681 0.49649434712264545
0.7428974743817474 0.4961994383667625
0.7424971068374784 0.49590455891271795
0.7420973826499215 0.4956097090684583
0.7416983004762874 0.49531488914001354
0.7412998589771279 0.4950200994315066
0.7409020568163265 0.49472534024516046
0.7405048926610905 0.49443061188130666
0.7401083651819402 0.49413591463839196
0.7397124730527024 0.4938412488129877
0.7393172149504985 0.493546614699796
0.7389225895557375 0.49325201259165885
0.7385285955521071 0.4929574427795648
0.7381352316265639 0.49266290555265685
0.7377424964693247 0.49236840119824066
0.7373503887738585 0.4920739300017915
0.7369589072368765 0.4917794922469624
0.7365680505583241 0.4914850882155907
0.736177817441372 0.4911907181877069
0.7357882065924071 0.49089638244154127
0.7353992167210236 0.4906020812535316
0.7350108465400156 0.49030781489833036
0.7346230947653661 0.49001358364881226
0.734235960116241 0.48971938777608204
0.733849441314978 0.4894252275494811
0.7334635370870795 0.489131103236595
0.7330782461612038 0.4888370151032612
0.7326935672691556 0.48854296341357595
0.732309499145879 0.4882489484299013
0.731926040529447 0.487954970412873
0.7315431901610548 0.48766102962140645
0.7311609467850102 0.4873671263127052
0.7307793091487256 0.48707326074226737
0.730398276002709 0.48677943316389244
0.7300178461005563 0.4864856438296892
0.7296380181989424 0.4861918929900816
0.7292587910576128 0.48589818089381664
0.7288801634393758 0.4856045077879711
0.7285021341100928 0.48531087391795824
0.728124701838672 0.48501727952753526
0.7277478653970584 0.48472372485880943
0.7273716235602256 0.48443021015224524
0.7269959751061692 0.48413673564667165
0.7266209188158963 0.48384330157928823
0.7262464534734188 0.48354990818567223
0.7258725778657448 0.4832565556997854
0.7254992907828701 0.4829632443539803
0.725126591017771 0.4826699743790077
0.7247544773663945 0.48237674600402225
0.7243829486276518 0.4820835594565902
0.7240120036034099 0.4817904149626951
0.7236416410984823 0.48149731274674473
0.7232718599206224 0.4812042530315776
0.7229026588805154 0.4809112360384695
0.7225340367917686 0.4806182619871403
0.7221659924709061 0.4803253310957594
0.7217985247373582 0.4800324435809536
0.7214316324134553 0.47973959965781177
0.7210653143244189 0.47944679953989305
0.7206995692983547 0.4791540434392321
0.7203343961662432 0.4788613315663452
0.719969793761934 0.47856866413023785
0.7196057609221359 0.4782760413384094
0.7192422964864099 0.4779834633968606
0.718879399297162 0.47769093051009925
0.7185170681996343 0.4773984428811462
0.7181553020418983 0.47710600071154174
0.717794099674846 0.47681360420135227
0.7174334599521837 0.4765212535491753
0.7170733817304226 0.4762289489521464
0.7167138638688727 0.4759366906059451
0.7163549052296342 0.4756444787048004
0.7159965046775898 0.475352313441498
0.7156386610803984 0.47506019500738467
0.7152813733084853 0.4747681235923751
0.7149246402350365 0.47447609938495866
0.7145684607359907 0.4741841225722031
0.7142128336900311 0.47389219333976257
0.7138577579785788 0.47360031187188223
0.7135032324857843 0.4733084783514047
0.7131492560985213 0.47301669295977555
0.7127958277063785 0.4727249558770494
0.7124429462016518 0.4724332672818947
0.7120906104793381 0.4721416273516012
0.7117388194371264 0.4718500362620841
0.7113875719753914 0.4715584941878902
0.7110368669971868 0.4712670013022039
0.7106867034082363 0.47097555777685246
0.7103370801169271 0.4706841637823117
0.7099879960343032 0.4703928194877119
0.709639450074057 0.4701015250608423
0.7092914411525237 0.4698102806681582
0.7089439681886719 0.4695190864747852
0.708597030104098 0.46922794264452516
0.7082506258230188 0.46893684933986196
0.7079047542722638 0.4686458067219664
0.7075594143812685 0.4683548149507015
0.7072146050820671 0.46806387418462897
0.7068703253092856 0.4677729845810131
0.7065265740001341 0.46748214629582735
0.7061833500944006 0.4671913594837587
0.7058406525344432 0.46690062429821366
0.7054984802651841 0.4666099408913234
0.7051568322341011 0.46631930941394834
0.7048157073912218 0.4660287300156843
0.7044751046891164 0.4657382028448675
0.7041350230828904 0.4654477280485789
0.703795461530178 0.4651573057726508
0.703456418991135 0.46486693616167046
0.7031178944284322 0.46457661935898614
0.7027798868072481 0.4642863555067123
0.7024423950952622 0.4639961447457339
0.7021054182626485 0.46370598721571193
0.7017689552820686 0.46341588305508863
0.7014330051286642 0.46312583240109206
0.701097566780051 0.4628358353897411
0.7007626392163122 0.4625458921558508
0.7004282214199915 0.46225600283303697
0.7000943123760852 0.4619661675537211
0.699760911072038 0.4616763864491353
0.6994280164977338 0.4613866596493275
0.6990956276454905 0.4610969872831656
0.6987637435100531 0.46080736947834283
0.698432363088587 0.4605178063613823
0.698101485380671 0.460228298057642
0.6977711093882912 0.4599388446913192
0.6974412341158347 0.4596494463854556
0.6971118585700825 0.45936010326194177
0.6967829817602026 0.4590708154415222
0.6964546026977447 0.458781583043799
0.6961267203966327 0.45849240618723797
0.695799333873159 0.458203284989172
0.6954724421459767 0.4579142195658065
0.6951460442360948 0.4576252100322234
0.6948201391668709 0.457336256502386
0.694494725964005 0.45704735908914385
0.6941698036555328 0.4567585179042364
0.6938453712718196 0.45646973305829813
0.6935214278455543 0.45618100466086337
0.6931979724117425 0.4558923328203696
0.6928750040077004 0.4556037176441633
0.6925525216730486 0.455315159238503
0.6922305244497058 0.45502665770856504
0.6919090113818823 0.45473821315844654
0.6915879815160739 0.45444982569117104
0.691267433901056 0.454161495408692
0.690947367587877 0.45387322241189754
0.6906277816298521 0.45358500680061464
0.6903086750825573 0.4532968486736129
0.6899900470038237 0.45300874812861014
0.6896718964537302 0.452720705262275
0.6893542224945983 0.45243272017023256
0.6890370241909862 0.4521447929470675
0.6887203006096817 0.4518569236863288
0.6884040508196968 0.4515691124805339
0.688088273892262 0.45128135942117276
0.6877729689008195 0.45099366459871204
0.6874581349210178 0.4507060281025989
0.6871437710307052 0.45041845002126546
0.6868298763099238 0.45013093044213287
0.6865164498409048 0.44984346945161524
0.6862034907080604 0.4495560671351236
0.6858909979979801 0.44926872357706993
0.6855789707994231 0.448981438860871
0.685267408203313 0.44869421306895285
0.6849563093027322 0.44840704628275435
0.6846456731929158 0.44811993858273125
0.684335498971246 0.4478328900483601
0.6840257857372454 0.4475459007581418
0.6837165325925721 0.44725897078960614
0.6834077386410142 0.4469721002193151
0.6830994029884829 0.44668528912286726
0.6827915247430073 0.4463985375749008
0.6824841030147291 0.4461118456490981
0.6821771369158961 0.44582521341818926
0.6818706255608572 0.4455386409539557
0.6815645680660554 0.4452521283272338
0.6812589635500244 0.4449656756079195
0.6809538111333807 0.4446792828649707
0.6806491099388194 0.4443929501664121
0.6803448590911075 0.44410667757933847
0.6800410577170795 0.44382046516991797
0.6797377049456306 0.4435343130033964
0.6794347999077117 0.44324822114410034
0.6791323417363245 0.44296218965544143
0.6788303295665146 0.4426762185999188
0.6785287625353665 0.44239030803912377
0.678227639781999 0.44210445803374304
0.6779269604475577 0.4418186686435619
0.677626723675212 0.4415329399274684
0.6773269286101479 0.4412472719434564
0.6770275743995626 0.440961664748629
0.6767286601926602 0.44067611839920245
0.6764301851406452 0.44039063295050906
0.6761321483967172 0.4401052084570012
0.6758345491160667 0.43981984497225457
0.6755373864558676 0.439534542548971
0.675240659575274 0.43924930123898276
0.6749443676354134 0.4389641210932552
0.6746485097993822 0.43867900216189115
0.67435308523224 0.43839394449413244
0.6740580931010042 0.43810894813836526
0.6737635325746449 0.43782401314212205
0.6734694028240804 0.4375391395520857
0.6731757030221699 0.4372543274140921
0.6728824323437106 0.4369695767731334
0.672589589965431 0.4366848876733628
0.6722971750659863 0.4364002601580952
0.6720051868259529 0.4361156942698126
0.6717136244278236 0.43583119005016585
0.6714224870560019 0.4355467475399793
0.6711317738967976 0.4352623667792525
0.6708414841384209 0.4349780478071641
0.6705516169709778 0.43469379066207475
0.6702621715864647 0.43440959538153096
0.669973147178764 0.43412546200226687
0.6696845429436376 0.4338413905602085
0.6693963580787232 0.4335573810904763
0.6691085917835291 0.433273433627388
0.6688212432594286 0.4329895482044626
0.6685343117096548 0.4327057248544217
0.6682477963392971 0.4324219636091948
0.6679616963552941 0.43213826449992027
0.6676760109664305 0.4318546275569494
0.6673907393833309 0.43157105280984887
0.6671058808184558 0.43128754028740424
0.6668214344860955 0.4310040900176224
0.6665373996023667 0.4307207020277348
0.6662537753852062 0.43043737634420015
0.6659705610543671 0.43015411299270717
0.6656877558314132 0.42987091199817845
0.665405358939714 0.42958777338477155
0.6651233696044412 0.42930469717588393
0.6648417870525621 0.42902168339415375
0.6645606105128362 0.42873873206146434
0.6642798392158095 0.4284558431989459
0.6639994723938101 0.4281730168269794
0.6637195092809437 0.4278902529651979
0.663439949113088 0.4276075516324905
0.6631607911278892 0.4273249128470048
0.6628820345647557 0.42704233662614927
0.6626036786648549 0.4267598229865966
0.6623257226711079 0.4264773719442857
0.6620481658281842 0.4261949835144248
0.6617710073824982 0.42591265771149417
0.6614942465822037 0.4256303945492487
0.661217882677189 0.42534819404072066
0.6609419149190738 0.42506605619822196
0.6606663425612027 0.42478398103334714
0.6603911648586421 0.4245019685569761
0.6601163810681744 0.4242200187792764
0.6598419904482942 0.4239381317097057
0.6595679922592035 0.4236563073570146
0.6592943857628069 0.42337454572924954
0.6590211702227081 0.4230928468337545
0.6587483449042036 0.4228112106771743
0.65847590907428 0.4225296372654567
0.6582038620016082 0.4222481266038551
0.6579322029565398 0.4219666786969309
0.6576609312111016 0.421685293548556
0.6573900460389923 0.4214039711619152
0.6571195467155779 0.421122711539509
0.6568494325178859 0.4208415146831558
0.6565797027246026 0.4205603805939939
0.6563103566160677 0.4202793092724848
0.6560413934742704 0.41999830071841493
0.6557728125828441 0.4197173549308983
0.6555046132270641 0.4194364719083787
0.6552367946938404 0.4191556516486319
0.6549693562717158 0.418874894148769
0.6547022972508602 0.41859419940523773
0.6544356169230664 0.4183135674138247
0.6541693145817469 0.41803299816965855
0.6539033895219281 0.41775249166721135
0.6536378410402468 0.41747204790030207
0.6533726684349461 0.4171916668620973
0.6531078710058706 0.416911348545115
0.6528434480544627 0.4166310929412255
0.6525793988837577 0.4163509000416544
0.6523157227983802 0.416070769836985
0.6520524191045398 0.41579070231716037
0.6517894871100269 0.4155106974714847
0.651526926124208 0.4152307552886269
0.6512647354580223 0.41495087575662143
0.6510029144239766 0.41467105886287187
0.6507414623361426 0.4143913045941514
0.6504803785101513 0.41411161293660637
0.6502196622631893 0.413831983875758
0.6499593129139956 0.413552417396504
0.6496993297828558 0.4132729134831212
0.6494397121916001 0.4129934721192675
0.6491804594635971 0.41271409328798425
0.6489215709237517 0.41243477697169756
0.6486630458984991 0.4121555231522212
0.6484048837158026 0.4118763318107581
0.648147083705148 0.4115972029279022
0.6478896451975411 0.41131813648364157
0.6476325675255024 0.4110391324573588
0.6473758500230634 0.4107601908278347
0.6471194920257637 0.41048131157324896
0.6468634928706455 0.4102024946711828
0.64660785189625 0.4099237400986206
0.6463525684426151 0.40964504783195194
0.6460976418512688 0.40936641784697414
0.6458430714652272 0.4090878501188931
0.6455888566289905 0.40880934462232577
0.645334996688537 0.4085309013313026
0.6450814909913227 0.4082525202192685
0.6448283388862746 0.40797420125908485
0.6445755397237877 0.40769594442303236
0.6443230928557215 0.4074177496828119
0.6440709976353958 0.40713961700954615
0.6438192534175872 0.40686154637378297
0.6435678595585246 0.40658353774549555
0.6433168154158859 0.406305591094085
0.6430661203487946 0.40602770638838226
0.642815773717815 0.4057498835966496
0.642565774884949 0.4054721226865824
0.642316123213633 0.40519442362531133
0.642066818068732 0.40491678637940337
0.6418178588165389 0.40463921091486466
0.6415692448247682 0.40436169719714077
0.6413209754625533 0.4040842451911199
0.6410730501004431 0.4038068548611341
0.6408254681103979 0.40352952617096005
0.6405782288657852 0.40325225908382234
0.6403313317413772 0.402975053562394
0.6400847761133461 0.402697909568799
0.6398385613592611 0.4024208270646126
0.6395926868580842 0.4021438060108647
0.6393471519901671 0.40186684636804043
0.6391019561372472 0.40158994809608206
0.6388570986824441 0.4013131111543904
0.6386125790102558 0.40103633550182666
0.6383683965065562 0.4007596210967147
0.6381245505585895 0.400482967896841
0.6378810405549681 0.40020637585945756
0.6376378658856693 0.3999298449412835
0.6373950259420301 0.3996533750985056
0.6371525201167456 0.3993769662867811
0.6369103478038641 0.3991006184612379
0.6366685083987843 0.3988243315764778
0.6364270012982511 0.3985481055865761
0.636185825900353 0.398271940445085
0.6359449816045178 0.3979958361050333
0.6357044678115096 0.39771979251892975
0.6354642839234252 0.39744380963876264
0.6352244293436906 0.39716788741600256
0.6349849034770574 0.396892025801604
0.6347457057295998 0.3966162247460057
0.6345068355087107 0.39634048419913287
0.6342682922230984 0.3960648041103987
0.6340300752827839 0.3957891844287054
0.6337921840990959 0.3955136251024458
0.6335546180846685 0.3952381260795047
0.6333173766534388 0.3949626873072605
0.6330804592206409 0.39468730873258634
0.6328438652028053 0.39441199030185115
0.6326075940177536 0.3941367319609221
0.6323716450845956 0.39386153365516485
0.6321360178237272 0.39358639532944545
0.6319007116568252 0.39331131692813154
0.6316657260068453 0.3930362983950935
0.6314310602980181 0.3927613396737062
0.6311967139558466 0.39248644070685024
0.6309626864071018 0.3922116014369127
0.6307289770798206 0.3919368218057889
0.630495585403301 0.3916621017548842
0.6302625108081009 0.3913874412251137
0.6300297527260332 0.39111284015690545
0.6297973105901629 0.39083829849020013
0.6295651838348049 0.39056381616445324
0.629333371895519 0.39028939311863603
0.6291018742091081 0.3900150292912364
0.6288706902136145 0.38974072462026066
0.6286398193483169 0.3894664790432347
0.6284092610537266 0.3891922924972047
0.6281790147715854 0.38891816491873865
0.6279490799448616 0.3886440962439279
0.627719456017747 0.38837008640838777
0.6274901424356537 0.3880961353472584
0.6272611386452114 0.3878222429952073
0.6270324440942637 0.3875484092864287
0.6268040582318656 0.38727463415464647
0.6265759805082795 0.3870009175331137
0.6263482103749731 0.38672725935461466
0.6261207472846156 0.38645365955146593
0.6258935906910751 0.3861801180555172
0.6256667400494149 0.3859066347981523
0.625440194815891 0.38563320971029086
0.6252139544479492 0.3853598427223889
0.624988018404221 0.38508653376443935
0.6247623861445218 0.3848132827659748
0.6245370571298476 0.3845400896560667
0.6243120308223709 0.3842669543633273
0.6240873066854388 0.3839938768159111
0.6238628841835702 0.38372085694151464
0.6236387627824518 0.38344789466737883
0.6234149419489357 0.38317498992028887
0.6231914211510361 0.3829021426265762
0.6229681998579274 0.38262935271211823
0.6227452775399398 0.3823566201023413
0.6225226536685564 0.38208394472221935
0.622300327716412 0.38181132649627697
0.6220782991572882 0.3815387653485882
0.6218565674661114 0.38126626120277984
0.6216351321189498 0.3809938139820305
0.6214139925930102 0.38072142360907224
0.6211931483666354 0.3804490900061918
0.6209725989193017 0.3801768130952311
0.6207523437316145 0.37990459279758787
0.6205323822853075 0.3796324290342174
0.6203127140632383 0.37936032172563283
0.6200933385493856 0.3790882707919059
0.6198742552288475 0.3788162761526681
0.6196554635878377 0.37854433772711177
0.6194369631136826 0.3782724554339904
0.619218753294819 0.37800062919161964
0.6190008336207911 0.3777288589178786
0.6187832035822473 0.3774571445302102
0.6185658626709379 0.3771854859456217
0.6183488103797121 0.3769138830806863
0.6181320462025154 0.37664233585154366
0.6179155696343862 0.37637084417390004
0.6176993801714543 0.37609940796303065
0.617483477310936 0.3758280271337783
0.617267860551134 0.3755567016005557
0.6170525293914324 0.3752854312773461
0.6168374833322954 0.37501421607770336
0.6166227218752635 0.3747430559147533
0.6164082445229517 0.3744719507011942
0.6161940507790464 0.37420090034929726
0.6159801401483023 0.3739299047709078
0.6157665121365407 0.37365896387744635
0.6155531662506452 0.3733880775799076
0.6153401019985609 0.3731172457888636
0.6151273188892906 0.37284646841446206
0.6149148164328921 0.3725757453664285
0.6147025941404756 0.3723050765540667
0.6144906515242018 0.37203446188625894
0.6142789880972783 0.37176390127146675
0.6140676033739573 0.3714933946177325
0.6138564968695331 0.3712229418326781
0.6136456681003392 0.3709525428235076
0.613435116583746 0.37068219749700665
0.6132248418381583 0.37041190575954386
0.6130148433830116 0.3701416675170703
0.612805120738771 0.3698714826751215
0.6125956734269283 0.3696013511388169
0.6123865009699979 0.3693312728128614
0.6121776028915162 0.3690612476015446
0.6119689787160382 0.36879127540874285
0.6117606279691346 0.3685213561379189
0.6115525501773899 0.36825148969212257
0.6113447448683993 0.3679816759739919
0.6111372115707667 0.36771191488575267
0.6109299498141018 0.3674422063292194
0.6107229591290174 0.3671725502057971
0.6105162390471277 0.36690294641647886
0.6103097891010445 0.36663339486184937
0.6101036088243762 0.36636389544208353
0.6098976977517238 0.366094448056948
0.6096920554186798 0.3658250526058011
0.6094866813618244 0.365555708987593
0.6092815751187244 0.3652864171008674
0.6090767362279297 0.36501717684376034
0.6088721642289708 0.3647479881140026
0.6086678586623574 0.3644788508089178
0.6084638190695749 0.36420976482542494
0.6082600449930823 0.36394073006003785
0.6080565359763097 0.3636717464088654
0.6078532915636562 0.36340281376761246
0.6076503113004871 0.3631339320315802
0.6074475947331319 0.3628651010956661
0.6072451414088811 0.3625963208543649
0.6070429508759847 0.36232759120176816
0.6068410226836496 0.362058912031566
0.6066393563820366 0.3617902832370459
0.6064379515222587 0.36152170471109385
0.6062368076563787 0.361253176346195
0.606035924337406 0.36098469803443334
0.6058353011192958 0.3607162696674924
0.6056349375569452 0.36044789113665526
0.6054348332061915 0.3601795623328057
0.6052349876238101 0.3599112831464271
0.6050354003675118 0.35964305346760417
0.6048360709959403 0.3593748731860222
0.6046369990686706 0.3591067421909685
0.6044381841462062 0.3588386603713306
0.6042396257899766 0.35857062761559927
0.6040413235623354 0.3583026438118665
0.6038432770265578 0.35803470884782707
0.6036454857468385 0.35776682261077825
0.6034479492882892 0.35749898498761984
0.6032506672169363 0.3572311958648552
0.603053639099719 0.3569634551285906
0.6028568645044865 0.35669576266453606
0.6026603429999965 0.35642811835800536
0.6024640741559119 0.3561605220939158
0.6022680575427994 0.3558929737567893
0.6020722927321271 0.35562547323075155
0.6018767792962623 0.3553580203995334
0.6016815168084687 0.3550906151464695
0.6014865048429051 0.35482325735450015
0.6012917429746223 0.3545559469061702
0.601097230779562 0.3542886836836295
0.6009029678345531 0.35402146756863323
0.6007089537173109 0.3537542984425419
0.6005151880064341 0.35348717618632197
0.6003216702814028 0.35322010068054494
0.6001284001225772 0.3529530718053883
0.599935377111193 0.35268608944063523
0.5997426008293627 0.3524191534656752
0.5995500708600703 0.352152263759503
0.5993577867871711 0.3518854202007203
0.5991657481953885 0.35161862266753424
0.5989739546703129 0.3513518710377584
0.5987824057983981 0.3510851651888132
0.598591101166961 0.3508185049977242
0.5984000403641776 0.3505518903411241
0.5982092229790823 0.3502853210952519
0.5980186486015653 0.35001879713595313
0.5978283168223701 0.34975231833867904
0.5976382272330922 0.3494858845784881
0.5974483794261767 0.349219495730045
0.5972587729949153 0.34895315166762053
0.597069407533446 0.3486868522650921
0.5968802826367495 0.3484205973959433
0.5966913979006477 0.3481543869332645
0.596502752921802 0.34788822074975156
0.5963143472977105 0.3476220987177076
0.5961261806267066 0.34735602070904137
0.5959382525079565 0.3470899865952674
0.5957505625414573 0.3468239962475072
0.5955631103280351 0.3465580495364874
0.5953758954693431 0.3462921463325411
0.5951889175678591 0.3460262865056066
0.5950021762268837 0.34576046992522885
0.5948156710505385 0.345494696460557
0.5946294016437638 0.3452289659803469
0.5944433676123168 0.34496327835295915
0.5942575685627697 0.3446976334463597
0.5940720041025073 0.3444320311281194
0.5938866738397255 0.3441664712654144
0.5937015773834287 0.34390095372502466
0.5935167143434288 0.34363547837333625
0.5933320843303422 0.34337004507633845
0.5931476869555884 0.34310465369962473
0.5929635218313881 0.3428393041083935
0.592779588570761 0.3425739961674458
0.5925958867875237 0.34230872974118753
0.5924124160962885 0.3420435046936272
0.5922291761124603 0.3417783208883765
0.5920461664522362 0.3415131781886505
0.591863386732602 0.34124807645726685
0.5916808365713313 0.34098301555664556
0.5914985155869834 0.34071799534880876
0.591316423398901 0.340453015695381
0.591134559627209 0.34018807645758786
0.5909529238928116 0.3399231774962569
0.5907715158173915 0.33965831867181623
0.5905903350234074 0.3393934998442954
0.590409381134092 0.339128720873324
0.5902286537734507 0.3388639816181317
0.5900481525662591 0.33859928193754896
0.5898678771380613 0.3383346216900045
0.5896878271151689 0.33807000073352755
0.5895080021246575 0.3378054189257453
0.5893284017943663 0.33754087612388356
0.5891490257528956 0.33727637218476675
0.5889698736296048 0.3370119069648167
0.5887909450546114 0.3367474803200525
0.5886122396587882 0.33648309210609095
0.5884337570737614 0.33621874217814457
0.5882554969319107 0.3359544303910229
0.5880774588663644 0.3356901565991308
0.5878996425110006 0.3354259206564685
0.587722047500443 0.33516172241663167
0.5875446734700607 0.3348975617328099
0.5873675200559658 0.33463343845778726
0.5871905868950115 0.3343693524439416
0.5870138736247905 0.334105303543243
0.5868373798836333 0.33384129160725545
0.586661105310606 0.3335773164871344
0.5864850495455094 0.33331337803362693
0.5863092122288759 0.3330494760970719
0.5861335930019694 0.33278561052739875
0.5859581915067819 0.3325217811741264
0.5857830073860328 0.33225798788636457
0.5856080402831674 0.3319942305128116
0.5854332898423533 0.33173050890175393
0.5852587557084815 0.3314668229010668
0.5850844375271621 0.33120317235821284
0.5849103349447238 0.3309395571202413
0.5847364476082125 0.3306759770337879
0.5845627751653888 0.3304124319450745
0.5843893172647261 0.33014892169990745
0.5842160735554102 0.32988544614367865
0.5840430436873363 0.32962200512136275
0.5838702273111076 0.3293585984775188
0.5836976240780343 0.32909522605628805
0.5835252336401308 0.3288318877013942
0.583353055650115 0.3285685832561417
0.5831810897614063 0.3283053125634168
0.5830093356281231 0.3280420754656847
0.5828377929050828 0.32777887180499116
0.5826664612477988 0.32751570142296
0.5824953403124788 0.3272525641607931
0.5823244297560246 0.32698945985927025
0.5821537292360286 0.32672638835874757
0.581983238410773 0.32646334949915684
0.5818129569392287 0.3262003431200056
0.5816428844810525 0.32593736906037574
0.5814730206965866 0.3256744271589224
0.5813033652468558 0.3254115172538741
0.581133917793567 0.3251486391830316
0.580964677999107 0.3248857927837671
0.580795645526541 0.32462297789302297
0.5806268200396106 0.3243601943473124
0.5804582012027328 0.32409744198271667
0.5802897886809983 0.3238347206348853
0.5801215821401696 0.32357203013903635
0.5799535812466795 0.32330937032995327
0.5797857856676294 0.3230467410419858
0.5796181950707884 0.3227841421090485
0.5794508091245903 0.32252157336461984
0.5792836274981339 0.32225903464174144
0.5791166498611796 0.3219965257730172
0.5789498758841495 0.3217340465906129
0.578783305238124 0.32147159692625393
0.5786169375948422 0.3212091766112262
0.5784507726266986 0.32094678547637345
0.5782848100067429 0.3206844233520976
0.5781190494086774 0.3204220900683573
0.5779534905068564 0.320159785454667
0.5777881329762837 0.3198975093400959
0.5776229764926123 0.3196352615532675
0.5774580207321411 0.31937304192235777
0.5772932653718152 0.31911085027509467
0.5771287100892233 0.31884868643875763
0.5769643545625964 0.3185865502401756
0.5768001984708064 0.3183244415057262
0.5766362414933647 0.3180623600613353
0.5764724833104201 0.3178003057324755
0.5763089236027582 0.3175382783441655
0.576145562051799 0.3172762777209681
0.575982398339596 0.3170143036869901
0.5758194321488348 0.31675235606588104
0.5756566631628306 0.31649043468083154
0.5754940910655285 0.3162285393545727
0.5753317155414999 0.31596666990937516
0.575169536275943 0.3157048261670477
0.5750075529546799 0.3154430079489354
0.5748457652641557 0.31518121507592
0.5746841728914374 0.3149194473684175
0.5745227755242117 0.3146577046463779
0.5743615728507838 0.3143959867292825
0.5742005645600764 0.3141342934361447
0.5740397503416277 0.31387262458550785
0.57387912988559 0.3136109799954434
0.5737187028827284 0.3133493594835507
0.57355846902442 0.31308776286695567
0.5733984280026512 0.3128261899623086
0.5732385795100169 0.3125646405857841
0.5730789232397193 0.312303114553079
0.5729194588855663 0.31204161167941136
0.5727601861419699 0.3117801317795195
0.5726011047039452 0.31151867466765976
0.5724422142671084 0.3112572401576065
0.5722835145276758 0.3109958280626496
0.5721250051824626 0.31073443819559343
0.5719666859288808 0.3104730703687564
0.5718085564649386 0.31021172439396816
0.5716506164892383 0.3099504000825697
0.5714928657009755 0.3096890972454098
0.5713353037999375 0.30942781569284633
0.5711779304865016 0.30916655523474346
0.5710207454616344 0.3089053156804696
0.5708637484268897 0.30864409683889726
0.5707069390844075 0.30838289851840084
0.5705503171369132 0.308121720526855
0.5703938822877145 0.3078605626716345
0.5702376342407023 0.30759942475961083
0.5700815727003476 0.30733830659715244
0.5699256973717011 0.3070772079901215
0.5697700079603913 0.30681612874387426
0.5696145041726237 0.30655506866325805
0.5694591857151786 0.30629402755261037
0.5693040522954111 0.3060330052157579
0.5691491036212486 0.30577200145601346
0.5689943394011893 0.30551101607617526
0.5688397593443024 0.30525004887852536
0.5686853631602254 0.3049890996648288
0.5685311505591631 0.30472816823633037
0.5683771212518866 0.3044672543937534
0.5682232749497312 0.3042063579372996
0.5680696113645967 0.3039454786666457
0.5679161302089438 0.30368461638094213
0.5677628311957952 0.30342377087881167
0.5676097140387324 0.3031629419583484
0.5674567784518956 0.3029021294171143
0.5673040241499818 0.3026413330521389
0.5671514508482436 0.302380552659917
0.5669990582624881 0.30211978803640666
0.5668468461090754 0.3018590389770286
0.5666948141049178 0.30159830527666315
0.566542961967478 0.30133758672964894
0.5663912894147678 0.3010768831297804
0.566239796165347 0.30081619427030787
0.5660884819383227 0.3005555199439336
0.565937346453347 0.30029485994281085
0.5657863894306165 0.30003421405854286
0.5656356105908708 0.2997735820821783
0.565485009655391 0.2995129638042127
0.5653345863459988 0.29925235901458436
0.5651843403850554 0.2989917675026731
0.5650342714954601 0.2987311890572984
0.5648843794006485 0.29847062346671716
0.564734663824592 0.2982100705186214
0.5645851244917965 0.29794953000013785
0.5644357611273005 0.29768900169782425
0.5642865734566753 0.29742848539766786
0.5641375612060219 0.29716798088508356
0.5639887241019711 0.2969074879449117
0.5638400618716819 0.29664700636141633
0.5636915742428402 0.29638653591828273
0.5635432609436581 0.29612607639861555
0.5633951217028719 0.2958656275849367
0.5632471562497413 0.2956051892591826
0.5630993643140484 0.29534476120270337
0.5629517456260962 0.29508434319626003
0.5628042999167074 0.29482393502002097
0.5626570269172237 0.2945635364535622
0.5625099263595037 0.2943031472758635
0.5623629979759227 0.2940427672653066
0.5622162414993707 0.2937823961996731
0.5620696566632518 0.29352203385614223
0.5619232432014829 0.2932616800112879
0.5617770008484925 0.29300133444107784
0.561630929339219 0.29274099692086986
0.5614850284091105 0.29248066722540983
0.5613392977941231 0.29222034512883055
0.5611937372307194 0.29196003040464763
0.5610483464558687 0.2916997228257576
0.5609031252070436 0.29143942216443774
0.5607580732222212 0.2911791281923396
0.56061319023988 0.29091884068049007
0.5604684759990006 0.29065855939928725
0.5603239302390632 0.2903982841184986
0.5601795527000466 0.29013801460725774
0.5600353431224276 0.2898777506340633
0.5598913012471798 0.2896174919667749
0.5597474268157716 0.289357238372611
0.5596037195701669 0.28909698961814817
0.5594601792528215 0.28883674546931526
0.5593168056066847 0.28857650569139365
0.5591735983751953 0.2883162700490128
0.5590305573022837 0.2880560383061491
0.5588876821323672 0.28779581022612183
0.5587449726103524 0.28753558557159214
0.5586024284816316 0.28727536410455806
0.5584600494920824 0.287015145586354
0.5583178353880677 0.28675492977764705
0.5581757859164327 0.2864947164384344
0.5580339008245052 0.2862345053280401
0.5578921798600941 0.28597429620511333
0.5577506227714883 0.28571408882762467
0.5576092293074553 0.2854538829528635
0.5574679992172409 0.2851936783374358
0.5573269322505671 0.28493347473725983
0.5571860281576322 0.284673271907565
0.5570452866891087 0.2844130696028877
0.5569047075961426 0.284152867577069
0.5567642906303527 0.2838926655832519
0.5566240355438286 0.2836324633738767
0.5564839420891309 0.2833722607006807
0.556344010019289 0.2831120573146931
0.5562042390878008 0.2828518529662333
0.5560646290486312 0.28259164740490633
0.555925179656211 0.282331440379601
0.5557858906654367 0.2820712316384867
0.5556467618316682 0.28181102092901017
0.5555077929107287 0.2815508079978922
0.555368983658903 0.2812905925911239
0.5552303338329373 0.28103037445396495
0.5550918431900369 0.2807701533309389
0.5549535114878669 0.28050992896583155
0.5548153384845494 0.28024970110168584
0.5546773239386635 0.2799894694808
0.5545394676092443 0.27972923384472365
0.5544017692557812 0.2794689939342546
0.5542642286382176 0.2792087494894355
0.5541268455169492 0.27894850024955115
0.5539896196528243 0.2786882459531228
0.5538525508071406 0.2784279863379081
0.5537156387416463 0.2781677211408949
0.5535788832185378 0.277907450098299
0.5534422840004595 0.277647172945561
0.5533058408505022 0.2773868894173416
0.5531695535322024 0.2771265992475191
0.5530334218095413 0.27686630216918545
0.5528974454469436 0.2766059979146422
0.5527616242092768 0.27634568621539785
0.5526259578618499 0.27608536680216367
0.5524904461704128 0.2758250394048501
0.5523550889011549 0.27556470375256265
0.5522198858207046 0.2753043595735989
0.5520848366961276 0.2750440065954441
0.5519499412949267 0.2747836445447685
0.5518151993850405 0.27452327314742164
0.5516806107348422 0.2742628921284304
0.5515461751131391 0.2740025012119944
0.551411892289171 0.27374210012148154
0.5512777620326101 0.2734816885794251
0.5511437841135594 0.2732212663075195
0.5510099583025516 0.27296083302661595
0.5508762843705488 0.2727003884567184
0.5507427620889411 0.27243993231698055
0.5506093912295458 0.2721794643257004
0.550476171564606 0.2719189842003169
0.5503431028667909 0.27165849165740646
0.5502101849091929 0.2713979864126775
0.5500774174653288 0.27113746818096707
0.5499448003091368 0.270876936676236
0.5498123332149778 0.27061639161156664
0.5496800159576322 0.270355832699155
0.5495478483123004 0.27009525965031084
0.5494158300546016 0.2698346721754494
0.5492839609605726 0.2695740699840895
0.5491522408066672 0.2693134527848481
0.549020669369755 0.26905282028543637
0.5488892464271206 0.26879217219265555
0.5487579717564626 0.26853150821239075
0.5486268451358931 0.26827082804960933
0.5484958663439359 0.26801013140835284
0.5483650351595266 0.26774941799173624
0.5482343513620112 0.26748868750193977
0.548103814731145 0.2672279396402071
0.5479734250470918 0.26696717410683835
0.5478431820904238 0.26670639060118756
0.5477130856421193 0.26644558882165637
0.5475831354835627 0.2661847684656902
0.547453331396544 0.26592392922977226
0.5473236731632563 0.2656630708094195
0.5471941605662968 0.2654021928991789
0.5470647933886648 0.2651412951926198
0.5469355714137609 0.26488037738233156
0.5468064944253864 0.26461943915991676
0.5466775622077427 0.26435848021598757
0.5465487745454292 0.2640975002401595
0.5464201312234441 0.26383649892104716
0.546291632027182 0.26357547594625896
0.5461632767424344 0.2633144310023911
0.5460350651553876 0.26305336377502403
0.5459069970526222 0.2627922739487151
0.5457790722211134 0.2625311612069956
0.5456512904482278 0.2622700252323635
0.545523651521725 0.26200886570627896
0.5453961552297549 0.26174768230915857
0.5452688013608581 0.2614864747203708
0.5451415897039641 0.2612252426182294
0.5450145200483909 0.2609639856799879
0.5448875921838443 0.26070270358183567
0.5447608059004169 0.26044139599889005
0.544634160988587 0.26018006260519255
0.544507657239218 0.2599187030737017
0.5443812944435577 0.25965731707628825
0.5442550723932369 0.25939590428372983
0.5441289908802693 0.2591344643657038
0.5440030496970506 0.2588729969907825
0.5438772486363566 0.2586115018264265
0.5437515874913437 0.25834997853897934
0.5436260660555473 0.2580884267936616
0.5435006841228813 0.2578268462545641
0.5433754414876374 0.2575652365846425
0.5432503379444832 0.2573035974457111
0.5431253732884633 0.2570419284984366
0.5430005473149967 0.2567802294023318
0.5428758598198771 0.25651849981574937
0.5427513105992713 0.25625673939587545
0.5426268994497189 0.2559949477987235
0.5425026261681314 0.2557331246791287
0.5423784905517914 0.25547126969073874
0.5422544923983516 0.25520938248601155
0.5421306315058343 0.25494746271620433
0.5420069076726302 0.25468551003137035
0.5418833206974979 0.2544235240803511
0.5417598703795632 0.2541615045107685
0.5416365565183181 0.2538994509690206
0.5415133789136194 0.25363736310027163
0.5413903373656899 0.2533752405484491
0.5412674316751148 0.2531130829562328
0.5411446616428434 0.2528508899650505
0.5410220270701868 0.2525886612150709
0.5408995277588173 0.25232639634519477
0.540777163510769 0.2520640949930498
0.5406549341284345 0.2518017567949824
0.5405328394145668 0.2515393813860502
0.5404108791722766 0.2512769684000167
0.5402890532050323 0.25101451746934045
0.5401673613166591 0.25075202822517184
0.5400458033113388 0.2504895002973428
0.5399243789936075 0.2502269333143593
0.5398030881683565 0.24996432690339632
0.5396819306408309 0.24970168069028695
0.5395609062166283 0.24943899429951716
0.5394400147016991 0.2491762673542171
0.5393192559023448 0.2489134994761532
0.5391986296252176 0.24865069028572132
0.53907813567732 0.2483878394019371
0.5389577738660032 0.24812494644242966
0.5388375439989672 0.24786201102343267
0.53871744588426 0.24759903275977663
0.5385974793302757 0.24733601126488067
0.5384776441457552 0.2470729461507444
0.5383579401397849 0.24680983702793877
0.5382383671217955 0.2465466835055997
0.5381189249015623 0.24628348519141738
0.5379996132892033 0.24602024169162917
0.5378804320951791 0.24575695261101096
0.5377613811302924 0.24549361755286844
0.5376424602056862 0.2452302361190279
0.5375236691328447 0.24496680790982828
0.5374050077235913 0.24470333252411255
0.537286475790088 0.24443980955921707
0.5371680731448352 0.24417623861096477
0.5370497996006705 0.24391261927365562
0.5369316549707682 0.24364895114005605
0.5368136390686389 0.2433852338013915
0.536695751708128 0.24312146684733704
0.5365779927034158 0.24285764986600716
0.5364603618690156 0.24259378244394658
0.5363428590197747 0.24232986416612232
0.5362254839708726 0.24206589461591083
0.5361082365378199 0.24180187337509287
0.5359911165364586 0.24153780002384007
0.5358741237829611 0.2412736741407066
0.535757258093829 0.24100949530261964
0.5356405192858926 0.24074526308486935
0.5355239071763107 0.24048097706109828
0.5354074215825695 0.24021663680329156
0.5352910623224818 0.23995224188176728
0.5351748292141865 0.2396877918651654
0.5350587220761478 0.2394232863204384
0.5349427407271543 0.23915872481283962
0.5348268849863194 0.23889410690591406
0.5347111546730786 0.23862943216148724
0.5345955496071909 0.2383647001396545
0.5344800696087371 0.2380999103987698
0.5343647144981185 0.23783506249543632
0.5342494840960577 0.23757015598449366
0.5341343782235969 0.23730519041900908
0.5340193967020973 0.23704016535026345
0.5339045393532388 0.23677508032774294
0.5337898059990188 0.2365099348991264
0.5336751964617525 0.23624472861027335
0.5335607105640708 0.23597946100521444
0.533446348128921 0.23571413162613802
0.5333321089795648 0.23544874001337926
0.5332179929395795 0.23518328570540842
0.5331039998328551 0.234917768238819
0.532990129483595 0.23465218714831557
0.5328763817163155 0.2343865419667024
0.5327627563558441 0.23412083222486932
0.53264925322732 0.23385505745178295
0.5325358721561924 0.23358921717447045
0.5324226129682207 0.2333233109180106
0.5323094754894733 0.23305733820551874
0.5321964595463273 0.23279129855813505
0.532083564965467 0.23252519149501152
0.5319707915738849 0.23225901653329933
0.5318581391988794 0.23199277318813621
0.5317456076680549 0.2317264609726328
0.5316331968093215 0.23146007939785912
0.5315209064508932 0.23119362797283233
0.5314087364212888 0.23092710620450227
0.5312966865493297 0.23066051359773843
0.5311847566641406 0.23039384965531615
0.531072946595148 0.23012711387790308
0.5309612561720797 0.2298603057640454
0.5308496852249645 0.22959342481015232
0.5307382335841314 0.22932647051048438
0.5306269010802089 0.2290594423571376
0.5305156875441243 0.2287923398400295
0.5304045928071032 0.22852516244688398
0.530293616700669 0.22825790966321854
0.5301827590566419 0.22799058097232683
0.5300720197071386 0.22772317585526655
0.5299613984845717 0.2274556937908422
0.5298508952216489 0.22718813425559145
0.5297405097513723 0.22692049672376916
0.5296302419070379 0.22665278066733177
0.5295200915222354 0.22638498555592296
0.5294100584308467 0.2261171108568558
0.529300142467046 0.22584915603509986
0.529190343465299 0.2255811205532626
0.5290806612603622 0.22531300387157496
0.5289710956872823 0.22504480544787409
0.5288616465813958 0.22477652473758755
0.5287523137783278 0.22450816119371744
0.5286430971139924 0.22423971426682213
0.5285339964245914 0.2239711834050007
0.5284250115466133 0.22370256805387526
0.5283161423168339 0.2234338676565748
0.5282073885723145 0.22316508165371682
0.5280987501504024 0.22289620948339084
0.527990226888729 0.2226272505811398
0.5278818186252106 0.22235820437994389
0.5277735251980467 0.22208907031020086
0.5276653464457199 0.22181984779970895
0.5275572822069958 0.22155053627364962
0.5274493323209211 0.2212811351545666
0.5273414966268243 0.22101164386235
0.5272337749643143 0.2207420618142159
0.5271261671732803 0.22047238842468836
0.5270186730938912 0.22020262310557998
0.5269112925665942 0.2199327652659733
0.5268040254321156 0.2196628143121992
0.5266968715314593 0.21939276964782142
0.5265898307059058 0.21912263067361265
0.5264829027970133 0.2188523967875369
0.5263760876466154 0.21858206738472882
0.526269385096821 0.21831164185747357
0.5261627949900145 0.21804111959518607
0.5260563171688544 0.21777049998439008
0.5259499514762727 0.2174997824086978
0.5258436977554749 0.21722896624878943
0.5257375558499393 0.21695805088239006
0.525631525603416 0.21668703568425005
0.5255256068599266 0.21641592002612214
0.5254197994637638 0.21614470327674065
0.5253141032594906 0.21587338480179785
0.5252085180919399 0.2156019639639242
0.5251030438062141 0.21533044012266317
0.5249976802476837 0.2150588126344498
0.5248924272619879 0.2147870808525882
0.5247872846950333 0.2145152441272273
0.5246822523929936 0.21424330180533907
0.5245773302023089 0.21397125323069338
0.5244725179696855 0.21369909774383478
0.5243678155420949 0.2134268346820587
0.5242632227667734 0.21315446337938754
0.5241587394912219 0.21288198316654477
0.5240543655632046 0.2126093933709319
0.5239501008307494 0.21233669331660263
0.5238459451421469 0.21206388232423773
0.5237418983459492 0.21179095971111947
0.5236379602909703 0.21151792479110648
0.5235341308262859 0.2112447768746073
0.5234304098012311 0.21097151526855437
0.5233267970654022 0.2106981392763784
0.5232232924686536 0.21042464819797924
0.5231198958611001 0.21015104132970203
0.5230166070931135 0.20987731796430775
0.5229134260153243 0.20960347739094728
0.5228103524786203 0.2093295188951316
0.5227073863341454 0.20905544175870572
0.5226045274333005 0.2087812452598203
0.5225017756277421 0.208506928672901
0.5223991307693819 0.20823249126862275
0.5222965927103859 0.2079579323138771
0.5221941613031746 0.20768325107174582
0.5220918364004222 0.20740844680146908
0.5219896178550563 0.207133518758417
0.5218875055202561 0.2068584661940578
0.521785499249454 0.2065832883559281
0.5216835988963334 0.20630798448760163
0.5215818043148289 0.20603255382865837
0.5214801153591258 0.20575699561465244
0.521378531883659 0.20548130907708045
0.5212770537431134 0.20520549344334887
0.5211756807924225 0.20492954793674242
0.521074412886769 0.20465347177639015
0.5209732498815827 0.20437726417723304
0.5208721916325415 0.20410092434998953
0.52077123799557 0.20382445150112224
0.5206703888268395 0.2035478448328038
0.520569643982767 0.20327110354288255
0.5204690033200154 0.20299422682484541
0.5203684666954922 0.20271721386778632
0.5202680339663495 0.20244006385636631
0.5201677049899833 0.20216277597078122
0.5200674796240334 0.2018853493867225
0.5199673577263821 0.201607783275342
0.5198673391551548 0.20133007680321388
0.5197674237687184 0.2010522291322975
0.5196676114256811 0.20077423941989836
0.519567901984893 0.20049610681863253
0.5194682953054439 0.2002178304763838
0.5193687912466641 0.19993940953626807
0.5192693896681234 0.19966084313659102
0.5191700904296301 0.1993821304108102
0.519070893391232 0.19910327048749282
0.5189717984132145 0.19882426249027602
0.5188728053561004 0.19854510553782498
0.51877391408065 0.1982657987437909
0.51867512444786 0.19798634121676936
0.5185764363189637 0.19770673206025782
0.5184778495554294 0.1974269703726108
0.5183793640189613 0.1971470552469984
0.518280979571498 0.19686698577136078
0.5181826960752122 0.19658676102836375
0.5180845133925107 0.196306380095354
0.5179864313860334 0.19602584204431403
0.5178884499186533 0.19574514594181477
0.5177905688534756 0.19546429084897052
0.5176927880538372 0.19518327582138997
0.5175951073833069 0.1949020999091305
0.5174975267056839 0.19462076215664903
0.5174000458849987 0.19433926160275344
0.5173026647855108 0.19405759728055347
0.5172053832717102 0.19377576821741144
0.5171082012083154 0.1934937734348903
0.5170111184602738 0.19321161194870531
0.5169141348927612 0.19292928276866975
0.5168172503711804 0.19264678489864526
0.5167204647611623 0.1923641173364882
0.5166237779285642 0.1920812790739958
0.5165271897394696 0.19179826909685338
0.5164307000601884 0.1915150863845804
0.5163343087572555 0.19123172991047308
0.5162380156974308 0.19094819864155044
0.5161418207476989 0.19066449153849888
0.5160457237752687 0.19038060755561345
0.5159497246475718 0.1900965456407395
0.5158538232322645 0.1898123047352185
0.5157580193972244 0.18952788377382385
0.5156623130105524 0.18924328168470417
0.5155667039405704 0.18895849738932324
0.5154711920558225 0.18867352980239738
0.515375777225073 0.1883883778318354
0.5152804593173073 0.18810304037867387
0.5151852382017307 0.18781751633701615
0.5150901137477679 0.18753180459396726
0.5149950858250631 0.18724590402956884
0.5149001543034792 0.18695981351673557
0.514805319053097 0.1866735319211855
0.5147105799442158 0.18638705810137723
0.5146159368473519 0.18610039090843802
0.5145213896332386 0.18581352918609798
0.514426938172826 0.1855264717706194
0.5143325823372805 0.18523921749072575
0.5142383219979837 0.18495176516753298
0.5141441570265326 0.1846641136144737
0.5140500872947393 0.18437626163722845
0.5139561126746304 0.1840882080336485
0.5138622330384457 0.18379995159368276
0.5137684482586397 0.18351149109930218
0.5136747582078791 0.18322282532442244
0.5135811627590435 0.18293395303482785
0.5134876617852255 0.18264487298809134
0.5133942551597284 0.182355583933495
0.5133009427560681 0.18206608461195234
0.5132077244479705 0.18177637375592387
0.5131146001093729 0.18148645008933523
0.513021569614422 0.18119631232749603
0.5129286328374754 0.180905959177012
0.5128357896530984 0.18061538933570145
0.5127430399360671 0.18032460149251067
0.5126503835613645 0.1800335943274211
0.5125578204041827 0.17974236651136405
0.5124653503399212 0.17945091670613086
0.5123729732441866 0.17915924356428062
0.5122806889927927 0.17886734572904814
0.5121884974617592 0.17857522183425079
0.5120963985273124 0.17828287050419403
0.5120043920658841 0.17799029035357458
0.5119124779541111 0.17769747998738514
0.5118206560688352 0.17740443800081376
0.5117289262871025 0.17711116297914645
0.5116372884861634 0.17681765349766468
0.5115457425434715 0.17652390812154362
0.5114542883366839 0.17622992540574878
0.5113629257436602 0.17593570389493152
0.5112716546424627 0.17564124212332088
0.5111804749113557 0.17534653861461794
0.5110893864288049 0.175051591881886
0.510998389073477 0.17475640042743845
0.5109074827242402 0.17446096274273054
0.5108166672601624 0.17416527730824033
0.510725942560512 0.1738693425933592
0.5106353085047565 0.17357315705627044
0.5105447649725632 0.1732767191438352
0.5104543118437979 0.17298002729146927
0.5103639489985246 0.17268307992302276
0.510273676317006 0.1723858754506591
0.510183493679702 0.17208841227472557
0.5100934009672697 0.17179068878363232
0.5100033980605633 0.17149270335372044
0.5099134848406336 0.17119445434913264
0.509823661188727 0.17089594012168235
0.5097339269862861 0.17059715901071923
0.5096442821149487 0.17029810934299516
0.5095547264565474 0.16999878943252433
0.5094652598931095 0.16969919758044633
0.5093758823068564 0.1693993320748837
0.5092865935802036 0.16909919119080044
0.5091973935957594 0.1687987731898522
0.5091082822363259 0.1684980763202461
0.5090192593848971 0.16819709881658454
0.5089303249246598 0.16789583889971843
0.5088414787389927 0.16759429477659013
0.5087527207114657 0.16729246464008016
0.5086640507258401 0.1669903466688488
0.5085754686660678 0.16668793902717274
0.5084869744162915 0.16638523986478637
0.5083985678608436 0.16608224731671462
0.5083102488842458 0.1657789595031051
0.50822201737121 0.16547537452905914
0.5081338732066362 0.1651714904844599
0.5080458162756135 0.16486730544379516
0.5079578464634188 0.16456281746598223
0.5078699636555171 0.16425802459418617
0.5077821677375605 0.163952924855638
0.5076944585953885 0.16364751626144808
0.5076068361150272 0.16334179680641944
0.5075193001826892 0.16303576446885448
0.5074318506847728 0.16272941721036194
0.507344487507862 0.16242275297566072
0.5072572105387261 0.1621157696923787
0.5071700196643194 0.16180846527085072
0.5070829147717807 0.16150083760391185
0.5069958957484328 0.16119288456668748
0.5069089624817826 0.16088460401638327
0.5068221148595202 0.16057599379206647
0.506735352769519 0.16026705171444966
0.5066486760998351 0.1599577755856656
0.5065620847387069 0.1596481631890435
0.5064755785745549 0.15933821228887912
0.5063891574959811 0.15902792063019977
0.5063028213917695 0.15871728593853163
0.5062165701508843 0.15840630591965402
0.5061304036624704 0.15809497825936092
0.5060443218158537 0.15778330062320875
0.5059583245005391 0.1574712706562645
0.5058724116062118 0.15715888598285235
0.5057865830227357 0.15684614420629148
0.505700838640154 0.15653304290863165
0.5056151783486882 0.15621957965038488
0.5055296020387381 0.15590575197025297
0.5054441096008809 0.15559155738484795
0.5053587009258722 0.1552769933884142
0.5052733759046439 0.15496205745253674
0.5051881344283053 0.1546467470258542
0.5051029763881416 0.15433105953375895
0.5050179016756147 0.1540149923780993
0.504932910182362 0.15369854293687218
0.5048480018001962 0.15338170856391045
0.5047631764211055 0.1530644865885685
0.5046784339372523 0.15274687431539985
0.5045937742409743 0.15242886902382977
0.5045091972247825 0.15211046796782324
0.5044247027813618 0.15179166837554472
0.5043402908035708 0.15147246744901705
0.5042559611844412 0.15115286236376793
0.5041717138171771 0.15083285026847695
0.5040875485951553 0.15051242828461084
0.5040034654119246 0.15019159350605724
0.5039194641612057 0.14987034299874796
0.5038355447368905 0.14954867380027795
0.503751707033042 0.14922658291951738
0.5036679509438942 0.14890406733621742
0.5035842763638514 0.14858112400060697
0.503500683187488 0.14825774983298295
0.5034171713095482 0.14793394172329644
0.5033337406249456 0.14760969653072695
0.5032503910287631 0.14728501108325046
0.5031671224162522 0.1469598821772022
0.5030839346828331 0.1466343065768283
0.5030008277240938 0.14630828101382926
0.5029178014357905 0.14598180218689893
0.5028348557138469 0.14565486676124983
0.5027519904543536 0.14532747136813437
0.5026692055535683 0.14499961260435384
0.5025865009079152 0.1446712870317605
0.5025038764139848 0.14434249117674883
0.5024213319685333 0.14401322152973858
0.5023388674684828 0.14368347454464753
0.5022564828109204 0.14335324663835272
0.5021741778930982 0.14302253419014593
0.5020919526124332 0.14269133354117314
0.5020098068665064 0.14235964099386805
0.5019277405530631 0.14202745281137205
0.501845753570012 0.14169476521694357
0.5017638458154258 0.14136157439335606
0.501682017187539 0.14102787648228435
0.5016002675847505 0.14069366758368135
0.5015185969056206 0.14035894375513602
0.5014370050488718 0.14002370101122655
0.5013554919133889 0.13968793532285637
0.5012740573982177 0.13935164261657726
0.5011927014025659 0.13901481877389926
0.5011114238258012 0.13867745963058775
0.5010302245674526 0.13833956097594646
0.5009491035272094 0.13800111855208333
0.5008680606049205 0.13766212805316394
0.5007870957005945 0.13732258512465115
0.5007062087143999 0.136982485362524
0.5006253995466636 0.13664182431248675
0.5005446680978719 0.13630059746915638
0.5004640142686692 0.1359588002752364
0.5003834379598578 0.13561642812067198
0.5003029390723989 0.13527347634178977
0.5002225175074101 0.13492994022041427
0.5001421731661669 0.1345858149829722
0.5000619059501018 0.1342410957995741
0.5000182842391964 0.1338957777830742
0.5000983974999821 0.1335498559881161
0.5001784339303538 0.13320332541015334
0.5002583936282545 0.13285618098445032
0.5003382766914712 0.13250841758506082
0.5004180832176359 0.13216003002378426
0.5004978133042257 0.1318110130491004
0.5005774670485635 0.13146136134507933
0.5006570445478171 0.13111106953026716
0.500736545899001 0.1307601321565475
0.5008159711989755 0.13040854370797775
0.5008953205444475 0.13005629859959583
0.500974594031971 0.12970339117620758
0.5010537917579472 0.1293498157111373
0.5011329138186242 0.12899556640495646
0.5012119603100983 0.12864063738418136
0.5012909313283136 0.1282850226999397
0.5013698269690628 0.12792871632660582
0.5014486473279867 0.12757171216040636
0.5015273925005752 0.1272140040179927
0.5016060625821674 0.12685558563497898
0.5016846576679518 0.12649645066444384
0.5017631778529665 0.1261365926754007
0.5018416232320999 0.12577600515122864
0.5019199939000905 0.12541468148806453
0.501998289951527 0.12505261499316056
0.5020765114808496 0.12468979888319558
0.5021546585823494 0.12432622628255266
0.5022327313501687 0.12396189022154615
0.5023107298783016 0.12359678363461266
0.5023886542605942 0.12323089935845138
0.5024665045907452 0.12286423013012031
0.5025442809623049 0.122496768585087
0.5026219834686774 0.12212850725522423
0.5026996122031193 0.12175943856675928
0.5027771672587409 0.12138955483816889
0.5028546487285056 0.12101884827802491
0.5029320567052314 0.12064731098277467
0.5030093912815898 0.12027493493447147
0.5030866525501075 0.11990171199844538
0.5031638406031653 0.11952763392090879
0.5032409555329991 0.11915269232650152
0.5033179974317002 0.11877687871577056
0.5033949663912156 0.11840018446258112
0.5034718625033479 0.11802260081145831
0.5035486858597558 0.11764411887485988
0.5036254365519542 0.11726472963036817
0.503702114671315 0.1168844239178114
0.5037787203090667 0.11650319243630439
0.5038552535562951 0.11612102574120331
0.5039317145039436 0.1157379142409806
0.5040081032428125 0.11535384819400664
0.5040844198635611 0.11496881770524826
0.5041606644567063 0.11458281272286445
0.5042368371126237 0.11419582303471182
0.5043129379215472 0.11380783826474397
0.5043889669735706 0.11341884786931275
0.5044649243586463 0.11302884113335464
0.5045408101665864 0.11263780716646973
0.5046166244870628 0.11224573489888502
0.5046923674096077 0.11185261307729483
0.5047680390236131 0.11145843026057901
0.5048436394183322 0.11106317481538956
0.5049191686828786 0.1106668349116092
0.5049946269062271 0.11026939851766274
0.505070014177214 0.10987085339569133
0.5051453305845371 0.10947118709657559
0.5052205762167564 0.10907038695479941
0.5052957511622935 0.1086684400831576
0.5053708555094326 0.10826533336729598
0.5054458893463208 0.10786105346007367
0.5055208527609678 0.10745558677575001
0.5055957458412468 0.1070489194839764
0.5056705686748938 0.10664103750360325
0.505745321349509 0.10623192649627293
0.5058200039525566 0.10582157185981077
0.5058946165713645 0.1054099587213899
0.5059691592931254 0.10499707193046832
0.5060436322048963 0.1045828960514927
0.5061180353935999 0.1041674153563482
0.506192368946023 0.10375061381655121
0.5062666329488188 0.10333247509517623
0.5063408274885055 0.10291298253849744
0.5064149526514676 0.10249211916733922
0.5064890085239556 0.10206986766812387
0.5065629951920866 0.10164621038359492
0.5066369127418442 0.10122112930321388
0.5067107612590789 0.10079460605320537
0.5067845408295084 0.10036662188624175
0.5068582515387181 0.09993715767074587
0.5069318934721605 0.09950619387980296
0.5070054667151566 0.09907371057965289
0.5070789713528947 0.09863968741775035
0.5071524074704326 0.09820410361037281
0.507225775152696 0.09776693792975559
0.5072990744844794 0.09732816869072329
0.5073723055504468 0.0968877737368071
0.5074454684351313 0.09644573042581395
0.5075185632229358 0.09600201561482404
0.5075915899981327 0.09555660564458505
0.5076645488448649 0.09510947632328394
0.5077374398471453 0.09466060290964731
0.5078102630888576 0.09420996009535962
0.507883018653756 0.09375752198674168
0.5079557066254659 0.09330326208566694
0.5080283270874838 0.0928471532696762
0.5081008801231781 0.09238916777123264
0.5081733658157885 0.09192927715609482
0.5082457842484273 0.09146745230074893
0.508318135504078 0.09100366336883754
0.5083904196655973 0.09053787978656326
0.5084626368157145 0.09007007021697917
0.5085347870370316 0.08960020253311883
0.508606870412024 0.08912824378990067
0.5086788870230403 0.08865416019473692
0.5087508369523026 0.08817791707677279
0.5088227202819072 0.08769947885467692
0.5088945370938243 0.08721880900289829
0.5089662874698981 0.08673587001630068
0.509037971491848 0.08625062337308113
0.5091095892412676 0.08576302949585947
0.5091811407996254 0.08527304771084225
0.5092526262482661 0.08478063620493552
0.5093240456684084 0.0842857519806668
0.509395399141148 0.08378835080880934
0.5094666867474557 0.08328838717853163
0.5095379085681786 0.08278581424493052
0.5096090646840404 0.08228058377377398
0.5096801551756412 0.08177264608326781
0.509751180123458 0.08126194998265202
0.5098221396078447 0.08074844270741498
0.5098930337090327 0.08023206985087886
0.5099638625071307 0.07971277529193374
0.5100346260821249 0.07919050111862377
0.51010532451388 0.07866518754731147
0.5101759578821382 0.07813677283708667
0.5102465262665208 0.077605193199095
0.5103170297465272 0.07707038270038206
0.5103874684015355 0.07653227316187752
0.5104578423108036 0.07599079405005157
0.5105281515534675 0.07544587236175966
0.5105983962085439 0.07489743250177151
0.5106685763549282 0.07434539615236192
0.5107386920713963 0.0737896821343711
0.5108087434366043 0.0732302062590174
0.5108787305290883 0.07266688116969944
0.5109486534272651 0.07209961617296501
0.5110185122094323 0.07152831705770919
0.5110883069537684 0.07095288590159375
0.5111580377383336 0.07037322086356487
0.5112277046410687 0.06978921596122702
0.5112973077397973 0.06920076083170844
0.5113668471122237 0.06860774047448423
0.5114363228359349 0.06801003497448109
0.5115057349884001 0.06740751920357084
0.5115750836469711 0.06680006249836633
0.5116443688888823 0.06618752831197212
0.5117135907912512 0.06556977383707543
0.511782749431078 0.06494664959743868
0.5118518448852469 0.06431799900450119
0.5119208772305254 0.0636836578753726
0.5119898465435643 0.06304345390802825
0.5120587529008993 0.062397206108982535
0.5121275963789494 0.06174472416805497
0.512196377054019 0.061085807774147884
0.5122650950022961 0.060420245865073136
0.5123337502998542 0.059747815803506375
0.5124023430226516 0.05906828246996524
0.5124708732465321 0.058381397262385115
0.5125393410472243 0.05768689699024711
0.5126077465003435 0.056984502649371924
0.5126760896813896 0.056273918061242385
0.5127443706657497 0.055554828358095776
0.5128125895286966 0.054826898291871304
0.5128807463453896 0.05408977034133015
0.5129488411908749 0.05334306258709141
0.5130168741400856 0.052586366318866526
0.5130848452678414 0.051819243332429744
0.51315275464885 0.051041222865740615
0.5132206023577064 0.05025179811350264
0.5132883884688927 0.04945042224709382
0.5133561130567798 0.048636503851251574
0.5134237761956261 0.04780940166956952
0.5134913779595786 0.04696841852639578
0.5135589184226728 0.04611279426168016
0.5136263976588326 0.045241697475528114
0.513693815741871 0.04435421582785738
0.5137611727454905 0.04344934457156149
0.5138284687432824 0.04252597290940597
0.5138957038087276 0.04158286764763342
0.5139628780151969 0.040618653461400776
0.5140299914359507 0.039631788872165896
0.5140970441441399 0.03862053674035619
0.5141640362128053 0.03758292766068628
0.5142309677148783 0.03651671405539247
0.5142978387231814 0.03541931190243249
0.5143646493104274 0.034287725767429576
0.5144313995492206 0.0331184508921758
0.5144980895120561 0.031907343126827116
0.5145647192713212 0.030649442773235867
0.5146312888992942 0.02933873065628298
0.5146977984681456 0.027967781543366748
0.5147642480499379 0.02652725659765785
0.5148306377166257 0.025005132823060154
0.5148969675400564 0.02338548087572916
0.5149632375919696 0.02164641827579441
0.515029447943998 0.019756435139450947
0.5150955986676672 0.017667160733519947
0.5151616898343959 0.01529715261042158
0.5152277215154967 0.012487577636285357
0.515293693782175 0.008828287328759316
0.5153596067055308 9.68589805533732e-07


==> curve_data/new.dat <==
0.6546536707079771 5.268356063861754e-09
0.6542001947468848 0.024362548400492956
0.6537450010663572 0.03448046044032864
0.6532880896663942 0.04226228190078966
0.6528294605469956 0.048837731451686774
0.6523691137081618 0.0546440120329394
0.6519070491498923 0.05990515704101168
0.6514432668721875 0.06475413977747108
0.6509777668750473 0.06927752597924543
0.6505105491584716 0.07353539287290273
0.6500416137224605 0.07757144449169412
0.6495709605670139 0.08141864503585974
0.6490985896921319 0.08510258181226817
0.6486245010978144 0.08864358491757694
0.6481486947840616 0.09205812305899896
0.6476711707508733 0.09535975644695
0.6471919289982495 0.0985598072794035
0.6467109695261903 0.10166784381466594
0.6462282923346957 0.10469203769920361
0.6457438974237657 0.10763943288309202
0.6452577847934001 0.11051615146639181
0.6447699544435992 0.11332755365853155
0.6442804063743629 0.11607836376135872
0.643789140585691 0.11877277059732898
0.6432961570775838 0.1214145084437648
0.6428014558500411 0.12400692290552187
0.642305036903063 0.12655302501474736
0.6418069002366494 0.1290555360302374
0.6413070458508005 0.13151692481786414
0.640805473745516 0.13393943925973842
0.6403021839207962 0.13632513281742062
0.6397971763766408 0.1386758871322116
0.6392904511130502 0.14099343136154016
0.638782008130024 0.1432793588092941
0.6382718474275623 0.14553514129870837
0.6377599690056652 0.14776214165110516
0.6372463728643327 0.14996162456668755
0.6367310590035649 0.15213476615036828
0.6362140274233614 0.1542826622831439
0.6356952781237226 0.156406336005391
0.6351748111046485 0.15850674405085288
0.6346526263661387 0.1605847826476427
0.6341287239081936 0.1626412926842206
0.6336031037308131 0.1646770643232047
0.6330757658339972 0.16669284113340468
0.6325467102177457 0.168689323800102
0.6320159368820588 0.17066717346496912
0.6314834458269365 0.17262701473977624
0.6309492370523788 0.1745694384319591
0.6304133105583856 0.17649500401497165
0.629875666344957 0.17840424187200482
0.629336304412093 0.1802976553379381
0.6287952247597934 0.1821757225612381
0.6282524273880585 0.18403889820481054
0.6277079122968882 0.18588761500248077
0.6271616794862824 0.18772228518578726
0.6266137289562411 0.18954330179402998
0.6260640607067645 0.19135103987902735
0.6255126747378523 0.193145857614721
0.6249595710495048 0.19492809732064623
0.6244047496417219 0.19669808640728328
0.6238482105145035 0.19845613825044617
0.6232899536678496 0.20020255300110024
0.6227299791017603 0.20193761833633087
0.6221682868162356 0.2036616101565999
0.6216048768112754 0.20537479323390104
0.6210397490868798 0.20707742181496705
0.6204729036430487 0.20876974018327552
0.6199043404797823 0.21045198318323022
0.6193340595970803 0.21212437670958165
0.618762060994943 0.21378713816485523
0.6181883446733702 0.21544047688729917
0.617612910632362 0.21708459455164128
0.6170357588719183 0.2187196855447272
0.6164568893920392 0.22034593731793561
0.6158763021927247 0.22196353071809824
0.6152939972739747 0.2235726402985
0.6147099746357892 0.22517343461140277
0.6141242342781684 0.22676607648341435
0.6135367762011121 0.22835072327491077
0.6129476004046204 0.22992752712462716
0.6123567068886933 0.23149663518043517
0.6117640956533307 0.2330581898172449
0.6111697666985326 0.23461232884290129
0.6105737200242991 0.23615918569286512
0.6099759556306302 0.23769888961441915
0.6093764735175259 0.23923156584107483
0.6087752736849861 0.24075733575780964
0.6081723561330109 0.2422763170577154
0.6075677208616002 0.24378862389059308
0.6069613678707542 0.24529436700399698
0.6063532971604726 0.24679365387718558
0.6057435087307557 0.24828658884841415
0.6051320025816032 0.24977327323596285
0.6045187787130153 0.2512538054532762
0.6039038371249921 0.2527282811185552
0.6032871778175334 0.25419679315912763
0.6026688007906392 0.2556594319108945
0.6020487060443096 0.2571162852131325
0.6014268935785446 0.25856743849891556
0.6008033633933441 0.2600129748813965
0.6001781154887083 0.26145297523618144
0.5995511498646369 0.26288751828000545
0.5989224665211301 0.26431668064591435
0.5982920654581879 0.2657405369551358
0.5976599466758102 0.2671591598858182
0.5970261101739971 0.2685726202388
0.5963905559527486 0.26998098700056616
0.5957532840120646 0.27138432740353435
0.5951142943519452 0.27278270698380913
0.5944735869723904 0.2741761896365333
0.5938311618734001 0.27556483766895246
0.5931870190549744 0.27694871185131353
0.5925411585171132 0.27832787146569726
0.5918935802598166 0.27970237435289036
0.5912442842830846 0.28107227695738946
0.5905932705869171 0.28243763437062863
0.5899405391713143 0.2837985003725133
0.589286090036276 0.2851549274713424
0.5886299231818022 0.2865069669421918
0.5879720386078929 0.28785466886383276
0.5873124363145483 0.28919808215425313
0.5866511163017682 0.2905372546048401
0.5859880785695527 0.2918722329132941
0.5853233231179017 0.2932030627153217
0.5846568499468153 0.2945297886151678
0.5839886590562935 0.2958524542150371
0.5833187504463362 0.2971711021434508
0.5826471241169435 0.2984857740825908
0.5819737800681153 0.2997965107946677
0.5812987182998517 0.3011033521473615
0.5806219388121527 0.3024063371383694
0.5799434416050183 0.30370550391910117
0.5792632266784484 0.30500088981755596
0.5785812940324431 0.30629253136041706
0.5778976436670022 0.3075804642943938
0.5772122755821261 0.30886472360684386
0.5765251897778144 0.3101453435457051
0.5758363862540674 0.31142235763876186
0.5751458650108848 0.31269579871227793
0.5744536260482669 0.31396569890901516
0.5737596693662135 0.31523208970566724
0.5730639949647247 0.31649500192972785
0.5723666028438004 0.3177544657758183
0.5716674930034408 0.31901051082149234
0.5709666654436456 0.32026316604254157
0.570264120164415 0.32151245982781773
0.569559857165749 0.3227584199935921
0.5688538764476475 0.3240010737974691
0.5681461780101107 0.3252404479518685
0.5674367618531383 0.3264765686370971
0.5667256279767305 0.3277094615140198
0.5660127763808873 0.3289391517363477
0.5652982070656087 0.3301656639625578
0.5645819200308947 0.331389022367454
0.5638639152767452 0.3326092506533876
0.5631441928031602 0.3338263720611444
0.5624227526101397 0.33504040938051327
0.5616995946976839 0.33625138496054696
0.5609747190657927 0.3374593207195252
0.560248125714466 0.33866423815463054
0.5595198146437039 0.33986615835134826
0.5587897858535062 0.3410651019925976
0.5580580393438733 0.34226108936760596
0.5573245751148048 0.3434541403805327
0.556589393166301 0.3446442745588518
0.5558524934983616 0.3458315110615026
0.5551138761109868 0.3470158686868143
0.5543735410041767 0.34819736588021283
0.5536314881779311 0.34937602074171864
0.55288771763225 0.3505518510332384
0.5521422293671335 0.3517248741856626
0.5513950233825815 0.3528951073057698
0.5506460996785941 0.35406256718294893
0.5498954582551714 0.35522727029574114
0.5491430991123131 0.3563892328182106
0.5483890222500194 0.3575484706261462
0.5476332276682903 0.3587049993031028
0.5468757153671256 0.35985883414628433
0.5461164853465257 0.36100999017227536
0.5453555376064902 0.362158482122626
0.5445928721470195 0.363304324469292
0.5438284889681131 0.3644475314199389
0.5430623880697714 0.36558811692311005
0.5422945694519942 0.3667260946732653
0.5415250331147815 0.367861478115694
0.5407537790581335 0.3689942804513042
0.53998080728205 0.3701245146412949
0.539206117786531 0.37125219341171056
0.5384297105715766 0.3723773292578869
0.5376515856371868 0.3734999344487857
0.5368717429833616 0.3746200210312253
0.5360901826101009 0.375737600834009
0.5353069045174048 0.3768526854719528
0.5345219087052732 0.3779652863498182
0.5337351951737062 0.37907541466615086
0.5329467639227038 0.3801830814170277
0.532156614952266 0.3812882973997159
0.5313647482623925 0.3823910732162462
0.5305711638530838 0.3834914192769018
0.5297758617243395 0.384589345803627
0.5289788418761601 0.3856848628333564
0.528180104308545 0.3867779802212672
0.5273796490214945 0.38786870764395737
0.5265774760150086 0.3889570546025507
0.5257735852890871 0.3900430304257307
0.5249679768437303 0.3911266442727074
0.5241606506789381 0.39220790513611614
0.5233516067947105 0.3932868218448506
0.5225408451910474 0.3943634030668343
0.5217283658679488 0.39543765731172886
0.5209141688254147 0.3965095929335831
0.5200982540634453 0.39757921813342345
0.5192806215820405 0.39864654096178737
0.5184612713812002 0.3997115693212019
0.5176402034609244 0.40077431096860633
0.5168174178212133 0.40183477351772584
0.5159929144620666 0.40289296444138956
0.5151666933834846 0.403948891073803
0.5143387545854672 0.40500256061276835
0.5135090980680141 0.40605398012185895
0.5126777238311258 0.4071031565325481
0.511844631874802 0.40815009664629115
0.5110098221990428 0.4091948071365657
0.5101732948038481 0.4102372945508664
0.509335049689218 0.4112775653126611
0.5084950868551524 0.4123156257233037
0.5076534063016513 0.4133514819639078
0.506810008028715 0.41438514009718336
0.5059648920363432 0.41541660606923264
0.5051180583245358 0.416445885711312
0.5042695068932931 0.417472984741556
0.503419237742615 0.4184979087666664
0.5025672508725013 0.41952066328356785
0.5017135462829524 0.42054125368102985
0.5008581239739678 0.4215596852412548
0.5000009839455479 0.4225759631414362
0.5008578738023075 0.4235900924552831
0.5017184492695983 0.424602078154517
0.5025807424563244 0.425611925110337
0.5034447533624862 0.4266196380948564
0.5043104819880833 0.4276252217825115
0.5051779283331157 0.4286286807514418
0.5060470923975837 0.429630019484844
0.5069179741814871 0.43062924237229866
0.507790573684826 0.4316263537110725
0.5086648909076004 0.4326213577073932
0.50954092584981 0.4336142584777016
0.5104186785114553 0.43460506004987876
0.5112981488925359 0.4355937663644493
0.5121793369930518 0.4365803812757623
0.5130622428130034 0.43756490855314945
0.5139468663523903 0.43854735188205995
0.5148332076112125 0.4395277148651764
0.5157212665894704 0.44050600102350673
0.5166110432871636 0.44148221379745767
0.5175025377042923 0.4424563565478866
0.5183957498408565 0.44342843255713493
0.5192906796968559 0.44439844503004033
0.520187327272291 0.4453663970949323
0.5210856925671614 0.4463322918046072
0.5219857755814672 0.4472961321372867
0.5228875763152083 0.44825792099755746
0.5237910947683853 0.4492176612172939
0.5246963309409973 0.4501753555565638
0.525603284833045 0.4511310067045175
0.526511956444528 0.4520846172802609
0.5274223457754463 0.45303618983371163
0.5283344528258003 0.45398572684644106
0.5292482775955898 0.45493323073249947
0.5301638200848144 0.4558787038392274
0.5310810802934747 0.4568221484480518
0.5320000582215703 0.4577635667752677
0.5329207538691014 0.4587029609728065
0.533843167236068 0.4596403331289891
0.53476729832247 0.460575685269267
0.5356931471283073 0.4615090193569492
0.5366207136535801 0.4624403372939164
0.5375499978982885 0.4633696409213227
0.5384809998624323 0.464296932020284
0.5394137195460114 0.46522221231255534
0.540348156949026 0.46614548346119505
0.5412843120714761 0.4670667470712184
0.5422221849133615 0.4679860046902385
0.5431617754746825 0.4689032578090965
0.5441030837554388 0.46981850786248086
0.5450461097556305 0.4707317562295354
0.5459908534752578 0.47164300423445654
0.5469373149143204 0.4725522531470808
0.5478854940728184 0.47345950418346133
0.548835390950752 0.4743647585064343
0.5497870055481211 0.4752680172261762
0.5507403378649254 0.4761692814007505
0.5516953879011652 0.4770685520366457
0.5526521556568404 0.4779658300893033
0.5536106411319512 0.4788611164636369
0.5545708443264974 0.47975441201454216
0.5555327652404789 0.4806457175473982
0.556496403873896 0.4815350338185604
0.5574617602267484 0.48242236153584395
0.5584288342990362 0.48330770135900025
0.5593976260907596 0.4841910539001836
0.5603681356019186 0.48507241972441123
0.5613403628325127 0.4859517993500146
0.5623143077825423 0.48682919324908336
0.5632899704520073 0.48770460184790126
0.564267350840908 0.4885780255273747
0.5652464489492439 0.48944946462345434
0.5662272647770152 0.49031891942754857
0.5672097983242219 0.4911863901869309
0.5681940495908644 0.49205187710513976
0.569180018576942 0.49291538034237126
0.5701677052824552 0.4937769000158657
0.5711571097074037 0.4946364362002872
0.5721482318517879 0.4954939889280969
0.5731410717156071 0.4963495581899193
0.5741356292988622 0.49720314393490345
0.5751319046015524 0.4980547460710762
0.5761298976236784 0.49890436446569103
0.5771296083652395 0.49975199894556976
0.578131036826236 0.5005976492974392
0.5791341830066681 0.5014413152682613
0.5801390469065357 0.502282996565558
0.5811456285258387 0.50312269285773
0.5821539278645771 0.5039604037743713
0.5831639449227508 0.5047961289065765
0.5841756797003601 0.505629867807244
0.5851891321974048 0.5064616199913735
0.586204302413885 0.5072913849363588
0.5872211903498006 0.5081191620822747
0.5882397960051515 0.5089449508321595
0.589260119379938 0.5097687505522928
0.5902821604741599 0.5105905605724673
0.5913059192878172 0.5114103801862574
0.59233139582091 0.5122282086512817
0.5933585900734382 0.5130440451894617
0.5943875020454017 0.5138578889872759
0.5954181317368008 0.5146697391960089
0.5964504791476355 0.5154795949319967
0.5974845442779053 0.516287455276867
0.5985203271276107 0.5170933192777758
0.5995578276967515 0.5178971859476396
0.6005970459853278 0.5186990542653631
0.6016379819933395 0.5194989231760635
0.6026806357207866 0.5202967915912899
0.6037250071676692 0.5210926583892396
0.6047710963339872 0.5218865224149691
0.6058189032197405 0.5226783824806037
0.6068684278249294 0.5234682373655405
0.607919670149554 0.5242560858166492
0.6089726301936136 0.5250419265484692
0.6100273079571088 0.5258257582434023
0.6110837034400394 0.5266075795519024
0.6121418166424055 0.5273873890926623
0.613201647564207 0.5281651854527942
0.6142631962054439 0.5289409671880112
0.6153264625661163 0.5297147328228006
0.6163914466462241 0.5304864808505979
0.6174581484457673 0.531256209733955
0.618526567964746 0.5320239179047057
0.6195967052031603 0.5327896037641285
0.6206685601610098 0.533553265683106
0.6217421328382948 0.5343149020022802
0.6228174232350152 0.5350745110322065
0.6238944313511712 0.535832091053503
0.6249731571867625 0.5365876403169977
0.6260536007417892 0.5373411570438722
0.6271357620162514 0.5380926394258028
0.6282196410101488 0.5388420856250985
0.629305237723482 0.5395894937748364
0.6303925521562506 0.540334861978994
0.6314815843084545 0.5410781883125781
0.6325723341800937 0.5418194708217524
0.6336648017711686 0.5425587075239613
0.6347589870816788 0.5432958964080506
0.6358548901116245 0.5440310354343872
0.6369525108610057 0.5447641225349742
0.6380518493298224 0.5454951556135644
0.6391529055180742 0.5462241325457716
0.6402556794257617 0.5469510511791783
0.6413601710528845 0.5476759093334417
0.6424663803994428 0.5483987048003967
0.6435743074654365 0.5491194353441566
0.6446839522508658 0.5498380987012118
0.6457953147557305 0.550554692580525
0.6469083949800305 0.5512692146636254
0.6480231929237661 0.5519816626046993
0.649139708586937 0.5526920340306788
0.6502579419695433 0.5534003265413286
0.651377893071585 0.5541065377093302
0.6524995618930625 0.5548106650803631
0.6536229484339751 0.5555127061731854
0.6547480526943232 0.5562126584797101
0.6558748746741065 0.5569105194650813
0.6570034143733257 0.5576062865677466
0.6581336717919801 0.5582999571995282
0.65926564693007 0.558991528745691
0.6603993397875954 0.5596809985650105
0.6615347503645561 0.5603683639898358
0.6626718786609522 0.5610536223261526
0.6638107246767839 0.5617367708536439
0.6649512884120508 0.5624178068257475
0.6660935698667534 0.5630967274697126
0.6672375690408914 0.5637735299866542
0.6683832859344645 0.564448211551605
0.6695307205474734 0.5651207693135658
0.6706798728799177 0.5657912003955535
0.6718307429317973 0.5664595018946478
0.6729833307031126 0.5671256708820352
0.6741376361938629 0.5677897044030521
0.6752936594040491 0.5684515994772243
0.6764514003336703 0.5691113530983068
0.6776108589827272 0.5697689622343196
0.6787720353512197 0.5704244238275833
0.6799349294391472 0.5710777347947518
0.6810995412465104 0.5717288920268438
0.6822658707733091 0.572377892389272
0.683433918019543 0.5730247327218705
0.6846036829852127 0.5736694098389212
0.6857751656703175 0.5743119205291773
0.6869483660748579 0.5749522615558854
0.6881232841988336 0.5755904296568065
0.6892999200422449 0.5762264215442339
0.6904782736050916 0.576860233905011
0.6916583448873737 0.5774918634005459
0.6928401338890913 0.578121306666825
0.6940236406102442 0.5787485603144249
0.6952088650508326 0.5793736209285223
0.6963958072108565 0.579996485068902
0.6975844670903157 0.5806171492699644
0.6987748446892106 0.5812356100407298
0.6999669400075406 0.5818518638648413
0.7011607530453063 0.5824659072005675
0.7023562838025073 0.5830777364808014
0.7035535322791437 0.5836873481130594
0.7047524984752158 0.5842947384794775
0.705953182390723 0.5848999039368062
0.7071555840256658 0.5855028408164042
0.7083597033800442 0.5861035454242302
0.7095655404538577 0.5867020140408321
0.7107730952471067 0.5872982429213367
0.7119823677597914 0.5878922282954354
0.7131933579919114 0.5884839663673707
0.7144060659434668 0.5890734533159181
0.7156204916144575 0.5896606852943698
0.7168366350048838 0.5902456584305141
0.7180544961147457 0.5908283688266149
0.7192740749440427 0.5914088125593882
0.7204953714927753 0.5919869856799783
0.7217183857609435 0.5925628842139317
0.7229431177485468 0.5931365041611694
0.7241695674555859 0.5937078414959582
0.7253977348820602 0.5942768921668797
0.72662762002797 0.594843652096798
0.7278592228933152 0.5954081171828263
0.7290925434780957 0.5959702832962908
0.7303275817823118 0.5965301462826945
0.7315643378059635 0.597087701961678
0.7328028115490504 0.5976429461269799
0.7340430030115728 0.5981958745463949
0.7352849121935305 0.5987464829617304
0.7365285390949239 0.599294767088762
0.7377738837157526 0.5998407226171868
0.7390209460560169 0.6003843452105759
0.7402697261157163 0.6009256305063244
0.7415202238948515 0.6014645741156006
0.7427724393934219 0.6020011716232931
0.7440263726114278 0.6025354185879572
0.7452820235488691 0.6030673105417583
0.7465393922057459 0.6035968429904152
0.7477984785820582 0.6041240114131402
0.7490592826778057 0.60464881126258
0.7503218044929889 0.6051712379647526
0.7515860440276074 0.6056912869189838
0.7528520012816613 0.6062089534978419
0.7541196762551508 0.6067242330470711
0.7553890689480756 0.6072371208855228
0.756660179360436 0.6077476123050861
0.7579330074922317 0.608255702570615
0.7592075533434628 0.6087613869198565
0.7604838169141293 0.6092646605633747
0.7617617982042313 0.6097655186844753
0.7630414972137687 0.6102639564391266
0.7643229139427417 0.6107599689558806
0.76560604839115 0.6112535513357911
0.7668909005589939 0.6117446986523313
0.7681774704462729 0.6122334059513086
0.7694657580529876 0.6127196682507792
0.7707557633791378 0.6132034805409593
0.7720474864247233 0.6136848377841364
0.7733409271897442 0.6141637349145778
0.7746360856742007 0.6146401668384375
0.7759329618780924 0.6151141284336624
0.7772315558014198 0.6155856145498955
0.7785318674441823 0.6160546200083783
0.7798338968063805 0.616521139601851
0.7811376438880142 0.6169851680944517
0.7824431086890833 0.617446700221613
0.7837502912095875 0.6179057306899576
0.7850591914495275 0.6183622541771916
0.7853401912015674 0.6180060301396509
0.7845942029743929 0.6168400498260082
0.7838511363748402 0.6156755422426752
0.7831109761662471 0.6145125023869021
0.7823737072111491 0.6133509252489187
0.781639314470504 0.6121908058120805
0.780907783002927 0.6110321390530107
0.7801790979639283 0.6098749199417367
0.7794532446051615 0.608719143441827
0.778730208273678 0.6075648045105204
0.7780099744111854 0.6064118980988543
0.7772925285533163 0.6052604191517887
0.7765778563289016 0.6041103626083264
0.775865943459251 0.6029617234016309
0.7751567757574394 0.6018144964591402
0.7744503391276001 0.6006686767026771
0.7737466195642247 0.5995242590485571
0.7730456031514696 0.5983812384076928
0.7723472760624661 0.5972396096856937
0.7716516245586401 0.5960993677829658
0.7709586349890363 0.5949605075948057
0.770268293789648 0.5938230240114916
0.7695805874827537 0.5926869119183735
0.7688955026762592 0.5915521661959576
0.7682130260630454 0.5904187817199901
0.7675331444203223 0.5892867533615365
0.7668558446089881 0.5881560759870579
0.7661811135729959 0.5870267444584869
0.7655089383387225 0.5858987536332966
0.7648393060143455 0.5847720983645711
0.764172203789226 0.5836467735010694
0.7635076189332951 0.5825227738872901
0.762845538796446 0.5814000943635295
0.7621859508079336 0.5802787297659409
0.7615288424757765 0.5791586749265882
0.7608742013861658 0.5780399246734992
0.7602220152028792 0.5769224738307136
0.7595722716666995 0.5758063172183315
0.7589249585948388 0.5746914496525574
0.7582800638803668 0.573577865945741
0.7576375754916453 0.5724655609064179
0.7569974814717668 0.571354529339346
0.7563597699379985 0.5702447660455396
0.7557244290812298 0.5691362658223016
0.7550914471654274 0.5680290234632527
0.7544608125270913 0.5669230337583583
0.753832513574719 0.5658182914939545
0.7532065387882719 0.5647147914527678
0.752582876718648 0.563612528413938
0.7519615159871578 0.5625114971530338
0.7513424452850055 0.5614116924420685
0.7507256533727749 0.5603131090495135
0.7501111290799181 0.5592157417403085
0.7494988613042509 0.5581195852758702
0.748888839011451 0.557024634414098
0.7482810512345606 0.5559308839093785
0.7476754870734934 0.5548383285125869
0.7470721356945467 0.5537469629710866
0.7464709863299155 0.5526567820287263
0.7458720282772136 0.5515677804258355
0.7452752508989957 0.550479952899217
0.7446806436222873 0.549393294182138
0.7440881959381132 0.5483077990043186
0.7434978974010363 0.5472234620919182
0.7429097376286953 0.5461402781675205
0.7423237063013491 0.545058241950115
0.7417397931614231 0.5439773481550773
0.7411579880130618 0.5428975914941475
0.7405782807216822 0.5418189666754061
0.7400006612135336 0.5407414684032477
0.7394251194752595 0.5396650913783533
0.7388516455534634 0.5385898302976591
0.738280229554279 0.5375156798543254
0.7377108616429432 0.5364426347377017
0.7371435320433725 0.5353706896332906
0.7365782310377442 0.5342998392227085
0.7360149489660798 0.5332300781836469
0.7354536762258319 0.5321614011898279
0.7348944032714763 0.5310938029109619
0.7343371206141038 0.5300272780126987
0.7337818188210208 0.5289618211565814
0.733228488515347 0.5278974269999943
0.7326771203756223 0.5268340901961108
0.732127705135412 0.5257718053938393
0.731580233582919 0.524710567237766
0.731034696560597 0.5236503703680969
0.7304910849647673 0.5225912094205973
0.7299493897452399 0.5215330790265287
0.7294096019049361 0.5204759738125851
0.7288717124995148 0.5194198884008258
0.7283357126370025 0.518364817408607
0.7278015934774257 0.5173107554485118
0.7272693462324463 0.5162576971282772
0.7267389621649996 0.5152056370507193
0.7262104325889366 0.5141545698136577
0.725683748868668 0.5131044900098362
0.7251589024188118 0.5120553922268422
0.7246358847038422 0.5110072710470247
0.7241146872377441 0.5099601210474091
0.723595301583668 0.508913936799611
0.7230777193535891 0.5078687128697474
0.7225619322079676 0.5068244438183453
0.7220479318554145 0.5057811242002507
0.7215357100523564 0.5047387485645313
0.7210252586027066 0.5036973114543822
0.7205165693575363 0.5026568074070253
0.7200096342147497 0.5016172309536087
0.7195044451187613 0.5005785766191038
0.7190009940601764 0.49954083892219997
0.7184992730754722 0.49850401237519704
0.7179992742466847 0.4974680914838967
0.7175009897010951 0.49643307074748944
0.7170044116109202 0.49539894465844264
0.7165095321930051 0.49436570770238364
0.7160163437085179 0.4933333543579818
0.7155248384626478 0.49230187909682893
0.7150350088043042 0.49127127638331664
0.7145468471258195 0.49024154067451153
0.7140603458626534 0.48921266642002903
0.7135754974930999 0.4881846480619036
0.7130922945379969 0.4871574800344584
0.7126107295604371 0.48613115676417146
0.7121307951654825 0.48510567266953913
0.7116524839998798 0.4840810221609394
0.7111757887517798 0.48305719964049093
0.7107007021504569 0.48203419950190945
0.7102272169660326 0.48101201613036443
0.7097553260091998 0.4799906439023303
0.7092850221309505 0.4789700771854371
0.7088162982223045 0.4779503103383184
0.7083491472140415 0.4769313377104564
0.7078835620764335 0.4759131536420249
0.7074195358189816 0.47489575246373006
0.7069570614901521 0.47387912849664704
0.7064961321771176 0.4728632760520575
0.7060367410054977 0.47184818943128043
0.705578881139103 0.47083386292550383
0.7051225457796813 0.4698202908156114
0.7046677281666642 0.46880746737200857
0.7042144215769175 0.4677953868544437
0.7037626193244925 0.4667840435118289
0.7033123147603793 0.46577343158205636
0.7028635012722626 0.46476354529181296
0.7024161722842786 0.4637543788563916
0.701970321256774 0.46274592647949947
0.7015259416860676 0.4617381823530653
0.7010830271042123 0.4607311406570402
0.7006415710787606 0.45972479555920004
0.7002015672125306 0.458719141214941
0.6997630091433739 0.45771417176707435
0.6993258905439463 0.45670988134561774
0.6988902051214791 0.4557062640675829
0.6984559466175532 0.4547033140367614
0.6980231088078734 0.45370102534350587
0.6975916855020462 0.45269939206450893
0.6971616705433581 0.45169840826257923
0.6967330578085563 0.4506980679864138
0.6963058412076301 0.4496983652703662
0.6958800146835948 0.44869929413421356
0.6954555722122774 0.44770084858291764
0.6950325078021031 0.4467030226063849
0.6946108154938844 0.4457058101792217
0.6941904893606106 0.4447092052604857
0.6937715235072393 0.4437132017934349
0.6933539120704909 0.4427177937052724
0.6929376492186426 0.4417229749068872
0.6925227291513247 0.4407287392925921
0.6921091460993194 0.43973508073985723
0.6916968943243587 0.4387419931090394
0.6912859681189273 0.4377494702431092
0.6908763618060633 0.4367575059673719
0.6904680697391635 0.4357660940891865
0.6900610863017879 0.4347752283976789
0.6896554059074669 0.4337849026634525
0.6892510229995094 0.4327951106382933
0.6888479320508132 0.43180584605487243
0.6884461275636747 0.43081710262644163
0.6880456040696031 0.42982887404652786
0.6876463561291336 0.428841153988621
0.6872483783316419 0.42785393610585715
0.6868516652951626 0.4268672140306992
0.6864562116662056 0.4258809813746103
0.686062012119577 0.42489523172772453
0.6856690613581984 0.4239099586585118
0.6852773541129294 0.4229251557134381
0.6848868851423923 0.42194081641662096
0.6844976492327944 0.42095693426947933
0.6841096411977559 0.4199735027503795
0.6837228558781357 0.4189905153142742
0.6833372881418617 0.41800796539233787
0.6829529328837582 0.41702584639159546
0.6825697850253793 0.4160441516945467
0.6821878395148393 0.4150628746587841
0.6818070913266474 0.4140820086166056
0.6814275354615416 0.4131015468746212
0.6810491669463247 0.41212148271335414
0.680671980833702 0.4111418093868361
0.680295972202119 0.41016252012219523
0.6799211361556011 0.4091836081192404
0.6795474678235939 0.40820506655003685
0.6791749623608052 0.40722688855847566
0.6788036149470487 0.40624906725983895
0.6784334207870862 0.40527159574035554
0.6780643751104749 0.40429446705675204
0.6776964731714121 0.40331767423579606
0.6773297102485836 0.4023412102738322
0.6769640816450115 0.401365068136312
0.6765995826879049 0.400389240757316
0.6762362087285092 0.39941372103906775
0.6758739551419588 0.3984385018514417
0.6755128173271301 0.39746357603146315
0.6751527907064945 0.396488936382799
0.6747938707259741 0.39551457567524195
0.6744360528547974 0.394540486644187
0.6740793325853567 0.3935666619900982
0.6737237054330649 0.3925930943779679
0.6733691669362167 0.39161977643676765
0.6730157126558465 0.3906467007588898
0.6726633381755908 0.38967385989958075
0.6723120391015492 0.38870124637636444
0.6719618110621491 0.3877288526684576
0.6716126497080078 0.38675667121617435
0.6712645507117986 0.3857846944203231
0.6709175097681163 0.3848129146415911
0.6705715225933444 0.38384132419992123
0.6702265849255225 0.38286991537387743
0.6698826925242154 0.38189868040000013
0.6695398411703828 0.3809276114721514
0.6691980266662494 0.3799567007408483
0.6688572448351768 0.37898594031258637
0.6685174915215363 0.3780153222491509
0.668178762590581 0.37704483856691823
0.6678410539283213 0.3760744812361426
0.6675043614413997 0.3751042421802347
0.6671686810569659 0.37413411327502477
0.6668340087225546 0.3731640863480152
0.6665003404059627 0.37219415317761945
0.6661676720951282 0.3712243054923885
0.665835999798009 0.37025453497022454
0.6655053195424641 0.36928483323757955
0.6651756273761334 0.3683151918686415
0.6648469193663208 0.3673456023845063
0.6645191915998765 0.36637605625233516
0.6641924401830799 0.3654065448844961
0.6638666612415248 0.36443705963769296
0.6635418509200044 0.3634675918120763
0.6632180053823971 0.3624981326503412
0.6628951208115529 0.3615286733368068
0.6625731934091813 0.36055920499648064
0.6622522193957401 0.3595897186941066
0.6619321950103232 0.3586202054331944
0.6616131165105514 0.35765065615503283
0.6612949801724631 0.3566810617376852
0.6609777822904046 0.3557114129949649
0.6606615191769234 0.35474170067539473
0.6603461871626601 0.3537719154611448
0.6600317825962427 0.35280204796695236
0.6597183018441807 0.3518320887390216
0.6594057412907592 0.3508620282539017
0.6590940973379366 0.3498918569173459
0.6587833664052387 0.3489215650631476
0.6584735449296577 0.34795114295195506
0.6581646293655493 0.34698058077006494
0.6578566161845313 0.3460098686281906
0.657549501875383 0.34503899656020914
0.6572432829439449 0.3440679545218829
0.6569379559130193 0.34309673238955724
0.6566335173222724 0.34212531995883344
0.6563299637281347 0.3411537069432145
0.6560272917037051 0.3401818829727263
0.6557254978386536 0.3392098375925108
0.6554245787391249 0.3382375602613908
0.6551245310276438 0.337265040350409
0.6548253513430193 0.3362922671413347
0.6545270363402517 0.33531922982514395
0.6542295826904382 0.33434591750046666
0.6539329870806806 0.33337231917200383
0.6536372462139923 0.33239842374891315
0.653342356809208 0.33142422004316097
0.6530483156008912 0.3304496967678407
0.6527551193392446 0.3294748425354575
0.6524627647900203 0.328499645856177
0.6521712487344306 0.3275240951360378
0.6518805679690589 0.32654817867512764
0.6515907193057724 0.3255718846657207
0.6513016995716343 0.32459520119037577
0.6510135056088171 0.3236181162199953
0.650726134274516 0.3226406176118417
0.650439582440864 0.3216626931075135
0.6501538469948457 0.3206843303308764
0.6498689248382137 0.31970551678595094
0.6495848128874042 0.31872623985475484
0.6493015080734534 0.3177464867950959
0.6490190073419151 0.31676624473832143
0.6487373076527783 0.31578550068701433
0.6484564059803845 0.31480424151263947
0.6481762993133476 0.3138224539531395
0.6478969846544732 0.3128401246104753
0.6476184590206775 0.31185723994811193
0.647340719442908 0.310873786288449
0.6470637629660649 0.3098897498101919
0.646787586648922 0.3089051165456637
0.6465121875640486 0.3079198723780566
0.6462375627977325 0.30693400303861784
0.6459637094499016 0.30594749410377364
0.6456906246340491 0.30496033099218545
0.6454183054771563 0.30397249896173667
0.645146749119617 0.3029839831064496
0.6448759527151631 0.3019947683533299
0.6446059134307892 0.30100483945913603
0.6443366284466797 0.30001418100707244
0.6440680949561337 0.29902277740340216
0.6438003101654929 0.29803061287397986
0.6435332712940685 0.29703767146069965
0.6432669755740693 0.2960439370178562
0.64300142025053 0.29504939320841883
0.6427366025812391 0.29405402350021204
0.6424725198366698 0.29305781116200275
0.6422091692999077 0.29206073925948894
0.6419465482665823 0.29106279065119006
0.6416846540447974 0.29006394798423196
0.6414234839550611 0.2890641936900264
0.6411630353302187 0.28806350997984137
0.6409033055153839 0.28706187884025675
0.640644291867871 0.2860592820285028
0.6403859917571276 0.28505570106768
0.6401284025646683 0.28405111724185333
0.6398715216840084 0.28304551159101754
0.639615346520597 0.2820388649059314
0.6393598744917529 0.281031157722814
0.6391051030265982 0.28002237031789956
0.6388510295659942 0.2790124827018475
0.6385976515624774 0.2780014746140018
0.6383449664801952 0.2769893255164927
0.6380929717948427 0.27597601458818005
0.6378416649935992 0.27496152071842767
0.6375910435750665 0.27394582250070976
0.6373411050492055 0.2729288982260343
0.6370918469372755 0.2719107258761879
0.6368432667717717 0.27089128311678645
0.6365953620963648 0.26987054729013094
0.6363481304658398 0.2688484954078596
0.6361015694460367 0.2678251041433894
0.6358556766137893 0.26680034982413864
0.6356104495568666 0.2657742084235244
0.6353658858739131 0.26474665555272503
0.6351219831743903 0.2637176664522028
0.6348787390785181 0.2626872159829714
0.6346361512172173 0.2616552786176073
0.6343942172320509 0.26062182843098824
0.6341529347751677 0.25958683909075353
0.6339123015092449 0.2585502838474736
0.6336723151074314 0.2575121355245184
0.6334329732532921 0.2564723665076149
0.6331942736407513 0.25543094873407735
0.6329562139740378 0.25438785368170436
0.632718791967629 0.25334305235732374
0.6324820053461968 0.25229651528497604
0.6322458518445523 0.25124821249372015
0.6320103292075927 0.2501981135050476
0.631775435190246 0.24914618731988727
0.6315411675574191 0.24809240240518984
0.6313075240839432 0.24703672668006763
0.6310745025545216 0.24597912750147866
0.6308421007636777 0.24491957164943368
0.6306103165157022 0.24385802531170367
0.6303791476246008 0.24279445406801287
0.6301485919140435 0.2417288228736915
0.6299186472173134 0.24066109604276853
0.6296893113772549 0.23959123723047698
0.629460582246224 0.23851920941515142
0.629232457686038 0.2374449748794892
0.6290049355679244 0.23636849519114542
0.6287780137724726 0.2352897311826384
0.6285516901895841 0.23420864293053176
0.628325962718423 0.23312518973385807
0.6281008292673679 0.2320393300917589
0.627876287753963 0.2309510216802969
0.6276523361048699 0.22986022132840667
0.6274289722558204 0.22876688499294714
0.6272061941515681 0.22767096773280907
0.6269839997458415 0.2265724236820359
0.6267623870012973 0.22547120602191398
0.6265413538894727 0.22436726695197992
0.6263208983907405 0.22326055765989528
0.6261010184942616 0.22215102829013408
0.6258817121979399 0.22103862791142379
0.6256629775083765 0.21992330448288216
0.6254448124408242 0.21880500481878148
0.625227215019143 0.2176836745518755
0.6250101832757549 0.21655925809521334
0.6247937152515993 0.21543169860236666
0.6245778089960895 0.21430093792598653
0.6243624625670681 0.2131669165746055
0.6241476740307635 0.21202957366759012
0.6239334414617466 0.21088884688815138
0.6237197629428873 0.2097446724343054
0.6235066365653124 0.20859698496767576
0.6232940604283621 0.20744571756002186
0.6230820326395478 0.20629080163736482
0.6228705513145104 0.20513216692158326
0.6226596145769784 0.20396974136933424
0.6224492205587256 0.20280345110814724
0.6222393673995306 0.2016332203695339
0.622030053247135 0.2004589714189386
0.6218212762572027 0.1992806244823445
0.62161303459328 0.19809809766934597
0.621405326426754 0.19691130689246392
0.621198149936813 0.19572016578249252
0.6209915033104073 0.19452458559962543
0.6207853847422082 0.1933244751401058
0.6205797924345698 0.19211974063812534
0.6203747245974888 0.19091028566266546
0.620170179448566 0.18969601100896794
0.619966155212968 0.188476814584283
0.619762650123388 0.18725259128752583
0.6195596624200079 0.1860232328824374
0.6193571903504598 0.18478862786382108
0.6191552321697891 0.18354866131638264
0.6189537861404155 0.18230321476567296
0.6187528505320976 0.18105216602058416
0.6185524236218934 0.17979538900680614
0.6183525036941255 0.1785327535906112
0.6181530890403432 0.17726412539225914
0.6179541779592858 0.17598936558827472
0.6177557687568472 0.17470833070177835
0.6175578597460396 0.17342087237996814
0.6173604492469567 0.1721268371577893
0.6171635355867396 0.17082606620672294
0.6169671170995401 0.16951839506753416
0.6167711921264859 0.1682036533657164
0.6165757590156459 0.16688166450824016
0.6163808161219949 0.165552245360084
0.6161863618073787 0.16421520589888067
0.615992394440481 0.16287034884584298
0.615798912396788 0.16151746927094565
0.6156059140585542 0.16015635417014096
0.6154133978147697 0.15878678201214944
0.6152213620611258 0.15740852225211088
0.6150298051999815 0.1560213348090837
0.6148387256403313 0.15462496950406393
0.6146481217977703 0.15321916545481262
0.6144579920944632 0.15180365042337318
0.6142683349591106 0.15037814011168363
0.6140791488269173 0.14894233740014642
0.6138904321395585 0.1474959315234188
0.6137021833451501 0.14603859717698262
0.6135144008982143 0.14456999354726113
0.6133270832596497 0.14308976325714054
0.6131402288966987 0.1415975312177069
0.6129538362829172 0.14009290337581284
0.6127679038981418 0.13857546534568813
0.6125824302284607 0.13704478091122466
0.6123974137661814 0.13550039038367118
0.6122128530098007 0.13394180879733772
0.6120287464639742 0.13236852392334902
0.6118450926394863 0.13077999407852997
0.611661890053219 0.12917564570301315
0.6114791372281234 0.12755487067604204
0.611296832693189 0.12591702333456248
0.611114974983414 0.12426141715339682
0.610933562639777 0.12258732103887922
0.6107525942092061 0.12089395517951323
0.610572068244551 0.11918048638724374
0.6103919833045539 0.11744602285080499
0.6102123379538201 0.11568960820792523
0.6100331307627903 0.11391021482516088
0.6098543603077112 0.11210673615203383
0.6096760251706084 0.11027797798879421
0.609498123939257 0.10842264847311811
0.6093206552071543 0.1065393465484184
0.6091436175734921 0.10462654862271625
0.6089670096431293 0.10268259305869364
0.6087908300265633 0.10070566204806676
0.6086150773399037 0.09869376031039598
0.608439750204845 0.09664468990908406
0.6082648472486389 0.09455602028335379
0.6080903671040685 0.09242505233690074
0.6079163084094206 0.09024877507664147
0.6077426698084598 0.08802381282184148
0.6075694499504014 0.08574636035057981
0.607396647489886 0.08341210243512644
0.6072242610869526 0.08101611291427423
0.6070522894070132 0.07855272656152604
0.6068807311208264 0.07601537421563764
0.6067095849044722 0.0733963674216635
0.6065388494393266 0.0706866123000729
0.6063685234120351 0.06787522196818978
0.606198605514489 0.06494897976874114
0.6060290944437992 0.06189157649410408
0.6058599889022711 0.05868249317546875
0.6056912875973813 0.055295304678253304
0.6055229892417506 0.05169498859524031
0.6053550925531215 0.04783341777384377
0.6051875962543327 0.043641267512149154
0.6050204990732945 0.03901208091902092
0.6048537997429657 0.033766552043055176
0.6046874970013292 0.02755486299947492
0.6045215895913676 0.019473348138230696
0.60435607626104 0.0


==> curve_data/prev_bach.dat <==
0.5999999999999999 0.4898979485566356
0.6043194063688071 0.4963028028024205
0.6087275903277335 0.5027169133628592
0.6132270810085274 0.5091412015742791
0.6178205065341953 0.5155765437485345
0.6225105988869081 0.522023771462454
0.6273001990663261 0.5284836715499202
0.6321922625587647 0.5349569857949975
0.6371898651392609 0.5414444103216011
0.6422962090304245 0.5479465946722762
0.6475146294439279 0.5544641405656761
0.6528486015326556 0.5609976003192327
0.6583017477839028 0.5675474749202922
0.6638778458866081 0.5741142117255464
0.669580837108465 0.5806982017649392
0.6754148352218712 0.5872997766222424
0.6813841360211343 0.5939192048601875
0.6874932274771237 0.6005566879532835
0.6937468005797415 0.6072123556862263
0.7001497609231784 0.6138862609699716
0.7067072410940061 0.6205783740210803
0.7134246139277594 0.6272885758426652
0.7203075067058878 0.6340166509371145
0.7273618163718178 0.6407622791715641
0.7345937258525044 0.6475250267066756
0.7420097215803204 0.654304335887475
0.7496166123195414 0.6610995139815826
0.7427224785479719 0.6549477811150157
0.7351779119189155 0.6480647109743887
0.7277477205689744 0.6411270103424076
0.7204296042284654 0.6341346833497791
0.7132213201659134 0.6270876086347325
0.7061206814695612 0.6199855378311597
0.699125555388464 0.6128280934911594
0.6922338617308158 0.605614766405799
0.685443571317268 0.5983449122809886
0.6787527044870851 0.5910177477174675
0.672159329655094 0.5836323454349195
0.6656615619174513 0.5761876286698248
0.659257561704364 0.5686823646646582
0.6529455334779511 0.5611151571520147
0.6467237244735367 0.5534844377208583
0.6405904234827193 0.5457884559327743
0.6345439596766479 0.5380252680332729
0.6285827014679845 0.5301927240760376
0.6227050554101136 0.5222884532455767
0.6169094651322109 0.5143098471247839
0.6111944103088374 0.5062540406068862
0.6055584056627927 0.4981178900942197
0.5999999999999999 0.4898979485566356


==> curve_data/ratio_120deg.dat <==
0.5773502691896258 7.450580596923828e-09
0.5768610787936559 0.023761925560718593
0.5763705523936812 0.03362022704766046
0.575878689989702 0.04119548214401829
0.5753854915817183 0.04759064414985252
0.5748909571697299 0.053232703273506474
0.574395086753737 0.05834053176394955
0.5738978803337395 0.06304408205196019
0.5733993379097374 0.06742798097235485
0.5728994594817307 0.07155097944035613
0.5723982450497195 0.07545583077095336
0.5718956946137037 0.0791747928045469
0.5713918081736833 0.08273291295090644
0.5708865857296582 0.08615009905546844
0.5703800272816287 0.08944248325903079
0.5698721328295946 0.0926233531976814
0.5693629023735558 0.09570380731242752
0.5688523359135125 0.09869322803046707
0.5683404334494646 0.10159963110074834
0.5678271949814122 0.10442992853044963
0.567312620509355 0.10719012988210194
0.5667967100332935 0.10988549871920335
0.5662794635532273 0.11252067583872158
0.5657608810691565 0.11509977752013771
0.5652409625810811 0.11762647471443811
0.5647197080890012 0.1201040575051765
0.5641971175929167 0.12253548805622826
0.5636731910928275 0.12492344446324792
0.5631479285887339 0.12727035734825207
0.5626213300806356 0.12957844061274215
0.5620933955685328 0.13184971744971805
0.5615641250524253 0.13408604247809489
0.5610335185323133 0.13628912068314888
0.5605015760081967 0.13846052370860487
0.5599682974800756 0.14060170393917387
0.5594336829479498 0.14271400672893408
0.5588977324118195 0.14479868106533178
0.5583604458716845 0.14685688890653742
0.5578218233275452 0.14888971338835524
0.557281864779401 0.15089816606349737
0.5567405702272524 0.1528831933090335
0.5561979396710992 0.15484568201586343
0.5556539731109413 0.1567864646561008
0.5551086705467789 0.15870632380948474
0.554562031978612 0.1606059962177203
0.5540140574064405 0.16248617642552493
0.5534647468302644 0.16434752005870037
0.5529141002500837 0.1661906467824648
0.5523621176658984 0.16801614297732773
0.5518087990777085 0.1698245641647599
0.551254144485514 0.1716164372106515
0.550698153889315 0.17339226233091784
0.5501408272891114 0.17515251492052752
0.5495821646849032 0.17689764722457277
0.5490221660766904 0.1786280898677259
0.5484608314644731 0.18034425325646605
0.5478981608482512 0.18204652886676354
0.5473341542280247 0.18373529042844874
0.5467688116037936 0.18541089501620114
0.5462021329755579 0.18707368405600075
0.5456341183433177 0.18872398425490025
0.5450647677070728 0.19036210846113294
0.5444940810668234 0.19198835646082538
0.5439220584225695 0.1936030157169264
0.5433486997743109 0.19520636205538805
0.5427740051220478 0.19679866030312515
0.54219797446578 0.19838016488182197
0.5416206078055077 0.19995112036126703
0.5410419051412307 0.20151176197552553
0.5404618664729494 0.2030623161049568
0.5398804918006633 0.2046030007267913
0.5392977811243727 0.20613402583673954
0.5387137344440776 0.20765559384386806
0.5381283517597777 0.2091678999407855
0.5375416330714733 0.21067113245100053
0.5369535783791644 0.21216547315513906
0.5363641876828509 0.21365109759757628
0.5357734609825328 0.21512817537489595
0.5351813982782101 0.21659687040747716
0.5345879995698828 0.21805734119539413
0.5339932648575509 0.2195097410597238
0.5333971941412146 0.22095421837026089
0.5327997874208734 0.22239091676056708
0.532201044696528 0.22381997533119719
0.5316009659681777 0.22524152884189394
0.530999551235823 0.22665570789346562
0.5303968004994637 0.22806263910001917
0.5297927137590998 0.22946244525216325
0.5291872910147313 0.23085524547175343
0.5285805322663583 0.23224115535870668
0.5279724375139806 0.23362028713037614
0.5273630067575983 0.2349927497539418
0.5267522399972115 0.23635864907223814
0.5261401372328202 0.23771808792341131
0.5255266984644242 0.2390711662547694
0.5249119236920237 0.24041798123117275
0.5242958129156186 0.24175862733826933
0.5236783661352088 0.2430931964808798
0.5230595833507945 0.2444217780768044
0.5224394645623757 0.24574445914630852
0.5218180097699523 0.24706132439752576
0.5211952189735242 0.24837245630800855
0.5205710921730916 0.2496779352026288
0.5199456293686544 0.2509778393280316
0.5193188305602127 0.2522722449238256
0.5186906957477664 0.25356122629067646
0.5180612249313155 0.2548448558554764
0.5174304181108599 0.2561232042337324
0.5167982752863998 0.2573963402893211
0.5161647964579351 0.25866433119174326
0.5155299816254659 0.2599272424710045
0.5148938307889921 0.2611851380702401
0.5142563439485136 0.2624380803961984
0.5136175211040306 0.26368613036768557
0.5129773622555431 0.26492934746207103
0.5123358674030509 0.26616778975994987
0.5116930365465543 0.26740151398804796
0.5110488696860529 0.26863057556045455
0.5104033668215471 0.2698550286182616
0.5097565279530366 0.2710749260676807
0.5091083530805216 0.2722903196167145
0.508458842204002 0.27350125981044304
0.5078079953234778 0.27470779606499046
0.5071558124389489 0.27590997670023304
0.5065022935504155 0.2771078489713025
0.5058474386578776 0.27830145909893855
0.5051912477613351 0.27949085229874493
0.5045337208607881 0.28067607280938994
0.5038748579562363 0.2818571639198056
0.50321465904768 0.28303416799542175
0.5025531241351192 0.28420712650347985
0.5018902532185537 0.2853760800374647
0.5012260462979837 0.2865410683406916
0.5005605033734092 0.28770213032908315
0.50010637555517 0.28885930411316973
0.5007745904877537 0.290012627019348
0.5014441414243421 0.2911621356104225
0.5021150283649349 0.2923078657054646
0.5027872513095325 0.29344985239901455
0.5034608102581345 0.2945881300796505
0.5041357052107411 0.2957227324479544
0.5048119361673524 0.29685369253389304
0.5054895031279683 0.2979810427136425
0.5061684060925886 0.29910481472587325
0.5068486450612135 0.3002250396875192
0.5075302200338431 0.30134174810905046
0.5082131310104773 0.3024549699092667
0.5088973779911159 0.3035647344296312
0.5095829609757592 0.3046710704481634
0.5102698799644071 0.3057740061929025
0.5109581349570596 0.3068735693549638
0.5116477259537165 0.30796978710119777
0.5123386529543782 0.3090626860864686
0.5130309159590443 0.31015229246556614
0.5137245149677151 0.3112386319047645
0.5144194499803905 0.3123217295930382
0.5151157209970704 0.3134016102529509
0.5158133280177548 0.3144782981512257
0.5165122710424439 0.3155518171090102
0.5172125500711376 0.3166221905118459
0.5179141651038359 0.3176894413193518
0.5186171161405387 0.3187535920746335
0.5193214031812461 0.31981466491342647
0.5200270262259581 0.320872681572982
0.5207339852746746 0.3219276634007051
0.5214422803273958 0.322979631362553
0.5221519113841215 0.3240286060512019
0.5228628784448518 0.3250746076939895
0.5235751815095867 0.3261176561606412
0.524288820578326 0.3271577709707862
0.5250037956510701 0.3281949713012725
0.5257201067278189 0.32922927599328394
0.526437753808572 0.33026070355926807
0.5271567368933298 0.3312892721896827
0.5278770559820922 0.33231499975956086
0.5285987110748591 0.33333790383490636
0.5293217021716307 0.33435800167892243
0.5300460292724067 0.33537531025807765
0.5307716923771875 0.33638984624801715
0.5314986914859727 0.3374016260393208
0.5322270265987625 0.33841066574311546
0.5329566977155569 0.33941698119654495
0.533687704836356 0.34042058796810154
0.5344200479611596 0.3414215013628235
0.5351537270899677 0.3424197364273636
0.5358887422227805 0.3434153079549319
0.5366250933595978 0.34440823049011476
0.5373627805004197 0.3453985183335774
0.5381018036452462 0.3463861855466507
0.5388421627940774 0.3473712459558061
0.5395838579469129 0.34835371315702224
0.5403268891037531 0.3493336005200475
0.5410712562645981 0.35031092119255886
0.5418169594294473 0.35128568810422195
0.5425639985983013 0.35225791397065664
0.5433123737711598 0.3532276112973058
0.544062084948023 0.35419479238321616
0.5448131321288906 0.35515946932472825
0.5455655153137628 0.3561216540190832
0.5463192345026398 0.3570813581679428
0.5470742896955212 0.3580385932808316
0.5478306808924073 0.3589933706784979
0.5485884080932979 0.35994570149619853
0.549347471298193 0.36089559668690946
0.5501078705070928 0.3618430670244639
0.5508696057199972 0.36278812310661807
0.551632676936906 0.3637307753580505
0.5523970841578196 0.3646710340332934
0.5531628273827377 0.36560890921959815
0.5539299066116603 0.36654441083973893
0.5546983218445876 0.36747754865475374
0.5554680730815195 0.36840833226662517
0.5562391603224558 0.3693367711209031
0.5570115835673968 0.3702628745092707
0.5577853428163424 0.37118665157205427
0.5585604380692926 0.37210811130067895
0.5593368693262473 0.373027262540073
0.5601146365872065 0.3739441139910188
0.5608937398521704 0.3748586742124557
0.5616741791211389 0.3757709516237332
0.5624559543941119 0.37668095450681593
0.5632390656710895 0.37758869100844444
0.5640235129520718 0.3784941691422486
0.5648092962370586 0.37939739679081763
0.5655964155260499 0.38029838170772845
0.5663848708190458 0.3811971315195299
0.5671746621160464 0.3820936537276886
0.5679657894170514 0.38298795571049216
0.568758252722061 0.3838800447249162
0.5695520520310754 0.38476992790845205
0.5703471873440943 0.3856576122808969
0.5711436586611176 0.38654310474610903
0.5719414659821457 0.38742641209372763
0.5727406093071783 0.3883075410008569
0.5735410886362153 0.3891864980337179
0.5743429039692571 0.3900632896492675
0.5751460553063035 0.3909379221967842
0.5759505426473543 0.39181040191942357
0.5767563659924099 0.39268073495574307
0.5775635253414699 0.3935489273411967
0.5783720206945345 0.39441498500960054
0.5791818520516039 0.3952789137945701
0.5799930194126777 0.39614071943092904
0.580805522777756 0.3970004075560918
0.5816193621468391 0.3978579837114188
0.5824345375199266 0.39871345334354574
0.5832510488970186 0.3995668218056878
0.5840688962781153 0.40041809435891906
0.5848880796632165 0.4012672761734271
0.5857085990523225 0.4021143723297442
0.5865304544454328 0.4029593878199553
0.587353645842548 0.40380232754888395
0.5881781732436675 0.4046431963352538
0.5890040366487916 0.4054819989128317
0.5898312360579204 0.4063187399315469
0.5906597714710539 0.40715342395859033
0.5914896428881917 0.40798605547949346
0.5923208503093342 0.4088166388991881
0.5931533937344813 0.4096451785430453
0.593987273163633 0.410471678657896
0.5948224885967892 0.41129614341303333
0.5956590400339501 0.4121185769011956
0.5964969274751154 0.41293898313953253
0.5973361509202855 0.41375736607055386
0.5981767103694601 0.4145737295630593
0.5990186058226391 0.415388077413054
0.599861837279823 0.4162004133446464
0.6007064047410112 0.4170107410109292
0.601552308206204 0.4178190639948465
0.6023995476754015 0.4186253858100439
0.6032481231486037 0.41942970990170436
0.6040980346258102 0.4202320396473682
0.6049492821070215 0.42103237835774066
0.6058018655922373 0.4218307292774826
0.6066557850814576 0.4226270955859893
0.6075110405746824 0.42342148039815464
0.608367632071912 0.42421388676512245
0.6092255595731462 0.425004317675024
0.6100848230783847 0.425792776053703
0.6109454225876281 0.42657926476542923
0.6118073581008758 0.4273637866135967
0.6126706296181283 0.4281463443414136
0.6135352371393854 0.4289269406325771
0.614401180664647 0.4297055781119384
0.615268460193913 0.4304822593461556
0.6161370757271838 0.43125698684433583
0.6170070272644592 0.43202976305866553
0.617878314805739 0.43280059038503116
0.6187509383510236 0.4335694711636284
0.6196248979003126 0.434336407679561
0.6205001934536062 0.4351014021634303
0.6213768250109044 0.4358644567919138
0.6222547925722073 0.4366255736883346
0.6231340961375147 0.43738475492322015
0.6240147357068266 0.4381420025148536
0.6248967112801432 0.4388973184298136
0.6257800228574643 0.43965070458350625
0.6266646704387899 0.4404021628406883
0.6275506540241202 0.4411516950159807
0.6284379736134551 0.4418993028743742
0.6293266292067946 0.44264498813172654
0.6302166208041386 0.44338875245525033
0.6311079484054871 0.44413059746399447
0.6320006120108402 0.4448705247293164
0.6328946116201982 0.44560853577534654
0.6337899472335604 0.44634463207944486
0.6346866188509273 0.4470788150726511
0.635584626472299 0.4478110861401262
0.636483970097675 0.44854144662158635
0.6373846497270556 0.44926989781173104
0.6382866653604409 0.44999644096066327
0.6391900169978307 0.4507210772743025
0.6400947046392251 0.45144380791479105
0.6410007282846241 0.45216463400089474
0.6419080879340278 0.4528835566083951
0.6428167835874358 0.45360057677047627
0.6437268152448485 0.45431569547810596
0.6446381829062657 0.4550289136804087
0.6455508865716877 0.4557402322850341
0.6464649262411142 0.45644965215851857
0.6473803019145452 0.4571571741266412
0.6482970135919808 0.4578627989747738
0.6492150612734211 0.458566527448225
0.6501344449588659 0.4592683602525789
0.6510551646483151 0.45996829805402784
0.6519772203417692 0.4606663414797004
0.6529006120392278 0.4613624911179828
0.6538253397406908 0.46205674751883585
0.6547514034461583 0.4627491111941071
0.6556788031556308 0.4634395826178366
0.6566075388691075 0.46412816222655784
0.6575376105865889 0.46481485041959514
0.658469018308075 0.46549964755935475
0.6594017620335655 0.46618255397161046
0.6603358417630607 0.4668635699457871
0.6612712574965605 0.46754269573523655
0.6622080092340648 0.46821993155751046
0.6631460969755736 0.46889527759462857
0.6640855207210872 0.46956873399334226
0.6650262804706052 0.4702403008653935
0.6659683762241279 0.4709099782877696
0.6669118079816551 0.47157776630295406
0.6678565757431869 0.4722436649191729
0.6688026795087232 0.47290767411063644
0.6697501192782642 0.4735697938177779
0.6706988950518098 0.47423002394748737
0.6716490068293599 0.4748883643733416
0.6726004546109146 0.4755448149358309
0.673553238396474 0.4761993754425808
0.6745073581860377 0.47685204566857115
0.6754628139796062 0.47750282535635086
0.6764196057771792 0.4781517142162489
0.6773777335787567 0.47879871192658174
0.678337197384339 0.4794438181338578
0.6792979971939259 0.48008703245297746
0.6802601330075171 0.48072835446742973
0.681223604825113 0.4813677837294865
0.6821884126467135 0.482005319760392
0.6831545564723187 0.48264096205054985
0.6841220363019282 0.4832747100597062
0.6850908521355425 0.4839065632171305
0.6860610039731613 0.4845365209217918
0.6870324918147848 0.4851645825425333
0.6880053156604128 0.4857907474182426
0.6889794755100452 0.486415014858019
0.6899549713636823 0.4870373841413392
0.6909318032213241 0.48765785451821764
0.6919099710829704 0.4882764252093657
0.6928894749486212 0.4888930954063474
0.6938703148182768 0.48950786427173204
0.6948524906919369 0.49012073093924413
0.6958360025696013 0.4907316945139104
0.6968208504512706 0.49134075407220457
0.6978070343369445 0.4919479086621883
0.6987945542266227 0.49255315730365035
0.6997834101203058 0.49315649898824293
0.7007736020179932 0.4937579326796149
0.7017651299196854 0.4943574573135428
0.7027579938253821 0.49495507179805903
0.7037521937350832 0.49555077501357797
0.7047477296487891 0.49614456581301875
0.7057446015664997 0.4967364430219262
0.7067428094882147 0.497326405438589
0.7077423534139341 0.49791445183415556
0.7087432333436583 0.4985005809527475
0.7097454492773871 0.49908479151157026
0.7107490012151203 0.49966708220102213
0.7117538891568582 0.5002474516848003
0.7127601131026009 0.5008258986000053
0.7137676730523478 0.5014024215572416
0.7147765690060994 0.5019770191407182
0.7157868009638556 0.5025496899083457
0.7167983689256165 0.5031204323918302
0.7178112728913818 0.5036892450967673
0.7188255128611518 0.5042561265027319
0.7198410888349265 0.5048210750633672
0.7208580008127055 0.5053840892064706
0.7218762487944892 0.5059451673340783
0.7228958327802775 0.506504307822547
0.7239167527700703 0.5070615090226341
0.7249390087638677 0.5076167692595762
0.7259626007616697 0.508170086833164
0.7269875287634763 0.5087214600178174
0.7280137927692876 0.5092708870626569
0.7290413927791033 0.5098183661915735
0.7300703287929236 0.510363895603297
0.7311006008107486 0.5109074734714625
0.7321322088325781 0.5114490979446732
0.7331651528584121 0.5119887671465643
0.7341994328882508 0.5125264791758626
0.7352350489220941 0.5130622321064449
0.7362720009599419 0.5135960239873947
0.7373102890017942 0.5141278528430574
0.7383499130476514 0.5146577166730931
0.7393908730975128 0.5151856134525272
0.7404331691513789 0.5157115411318005
0.7414768012092497 0.5162354976368165
0.742521769271125 0.5167574808689872
0.7435680733370048 0.5172774887052767
0.7446157134068894 0.5177955189982445
0.7456646894807784 0.5183115695760847
0.746715001558672 0.5188256382426661
0.7477666496405702 0.5193377227775684
0.748819633726473 0.519847820936118
0.7498739538163802 0.5203559304494214
0.7509296099102922 0.5208620490243979
0.7519866020082089 0.5213661743438088
0.7530449301101299 0.5218683040662871
0.7541045942160556 0.5223684358263646
0.7551655943259858 0.522866567234496
0.7562279304399206 0.5233626958770842
0.75729160255786 0.5238568193165014
0.7583566106798042 0.5243489350911106
0.7594229548057527 0.524839040715283
0.7604906349357059 0.5253271336794171
0.7615596510696636 0.5258132114499529
0.7626300032076259 0.5262972714693871
0.7637016913495929 0.5267793111562852
0.7647747154955643 0.5272593279052925
0.7658490756455403 0.5277373190871435
0.7669247717995209 0.5282132820486702
0.7680018039575063 0.528687214112808
0.769080172119496 0.5291591125786004
0.7701598762854902 0.5296289747212026
0.7712409164554894 0.5300967977918835
0.772323292629493 0.5305625790180248
0.7734070048075009 0.5310263156031211
0.7744920529895137 0.5314880047267757
0.775578437175531 0.5319476435446973
0.7766661573655528 0.5324052291886936
0.7777552135595792 0.5328607587666643
0.7788456057576103 0.5333142293625918
0.7799373339596458 0.533765638036531
0.7810303981656861 0.5342149818245979
0.7821247983757309 0.5346622577389557
0.7832205345897802 0.5351074627678002
0.7843176068078341 0.5355505938753438
0.7854160150298926 0.5359916480017969
0.7865157592559557 0.5364306220633498
0.7876168394860233 0.5368675129521508
0.7887192557200956 0.5373023175362852
0.7898230079581723 0.5377350326597505
0.7909280962002538 0.5381656551424321
0.7920345204463398 0.538594181780076
0.7931422806964303 0.5390206093442615
0.7942513769505255 0.5394449345823711
0.7953618092086253 0.5398671542175597
0.7964735774707294 0.5402872649487218
0.7975866817368382 0.5407052634504582
0.798701122006952 0.5411211463730404
0.7998168982810698 0.541534910342373
0.8009340105591924 0.5419465519599564
0.8020524588413198 0.5423560678028467
0.8031722431274515 0.5427634544236138
0.8042933634175877 0.5431687083502998
0.8054158197117287 0.5435718260863738
0.8065396120098745 0.5439728041106867
0.8076647403120244 0.5443716388774239
0.8087912046181791 0.544768326816057
0.8099190049283383 0.5451628643312936
0.8110481412425021 0.545555247803025
0.8121786135606706 0.5459454735862744
0.8133104218828436 0.5463335380111417
0.814443566209021 0.5467194373827471
0.8155780465392034 0.5471031679811744
0.8167138628733901 0.5474847260614116
0.8178510152115814 0.5478641078532904
0.8189895035537773 0.5482413095614243
0.820129327899978 0.5486163273651448
0.8212704882501829 0.548989157418437
0.8224129846043925 0.5493597958498726
0.8235568169626069 0.549728238762542
0.8247019853248255 0.5500944822339847
0.825848489691049 0.5504585223161185
0.826996330061277 0.5508203550351665
0.8281455064355094 0.5511799763915829
0.8292960188137464 0.5515373823599781
0.8304478671959883 0.5518925688890404
0.8316010515822345 0.5522455319014579
0.8327555719724853 0.552596267293838
0.8329483817216248 0.5523061999943516
0.8321804761228108 0.55137744198366
0.8314152240871939 0.5504492687047762
0.8306526134026905 0.5495216793315365
0.8298926319273884 0.5485946730098621
0.8291352675890639 0.5476682488580137
0.828380508384702 0.5467424059668399
0.8276283423800206 0.545817143400023
0.8268787577089993 0.5448924601943214
0.8261317425734114 0.5439683553598066
0.8253872852423587 0.543044827880098
0.8246453740518122 0.5421218767125925
0.8239059974041544 0.5411995007886914
0.8231691437677264 0.5402776990140233
0.8224348016763785 0.5393564702686633
0.821702959729023 0.538435813407348
0.820973606589193 0.5375157272596888
0.8202467309846034 0.536596210630379
0.819522321706714 0.5356772622993989
0.8188003676102983 0.5347588810222186
0.8180808576130153 0.533841065529994
0.8173637806949833 0.532923814529763
0.8166491258983585 0.5320071267046359
0.8159368823269157 0.5310910007139832
0.8152270391456341 0.5301754351936208
0.8145195855802843 0.5292604287559904
0.8138145109170195 0.5283459799903383
0.8131118045019705 0.5274320874628893
0.8124114557408427 0.526518749717019
0.8117134540985166 0.5256059652734216
0.8110177890986523 0.5246937326302754
0.8103244503232963 0.5237820502634055
0.8096334274124906 0.5228709166264414
0.8089447100638864 0.5219603301509742
0.8082582880323602 0.5210502892467088
0.8075741511296327 0.5201407923016145
0.8068922892238903 0.5192318376820713
0.8062126922394107 0.5183234237330138
0.8055353501561898 0.5174155487780728
0.8048602530095735 0.5165082111197129
0.8041873908898899 0.5156014090393676
0.8035167539420868 0.5146951407975717
0.8028483323653699 0.5137894046340917
0.8021821164128458 0.5128841987680504
0.8015180963911654 0.5119795213980525
0.8008562626601726 0.5110753707023048
0.800196605632553 0.5101717448387351
0.7995391157734881 0.5092686419451066
0.79888378360031 0.5083660601391315
0.7982305996821593 0.5074639975185808
0.7975795546396464 0.506562452161392
0.7969306391445143 0.5056614221257727
0.796283843919305 0.5047609054503042
0.7956391597370269 0.5038609001540393
0.7949965774208273 0.5029614042365999
0.7943560878436638 0.502062415678271
0.7937176819279823 0.5011639324400923
0.7930813506453939 0.5002659524639463
0.792447085016356 0.49936847367264603
0.7918148761098559 0.49847149397001767
0.7911847150430964 0.49757501124098213
0.7905565929811831 0.4966790233516345
0.7899305011368156 0.49578352814931875
0.7893064307699796 0.49488852346270285
0.7886843731876418 0.49399400710184954
0.788064319743448 0.49309997685828444
0.7874462618374216 0.4922064305050632
0.786830190915666 0.4913133657968349
0.7862160984700683 0.49042078046990295
0.785603976038006 0.4895286722422847
0.7849938152020556 0.48863703881376785
0.7843856075897018 0.4877458778659637
0.7837793448730519 0.48685518706235964
0.7831750187685503 0.4859649640483682
0.7825726210366952 0.4850752064513734
0.7819721434817576 0.48418591188077575
0.7813735779515034 0.48329707792803395
0.7807769163369157 0.4824087021667044
0.7801821505719211 0.48152078215247945
0.7795892726331162 0.4806333154232209
0.7789982745394974 0.4797462994989936
0.7784091483521928 0.4788597318820955
0.7778218861741947 0.47797361005708494
0.7772364801500955 0.4770879314908069
0.7766529224658251 0.47620269363241574
0.7760712053483895 0.47531789391339613
0.7754913210656128 0.4744335297475813
0.7749132619258798 0.47354959853117
0.7743370202778806 0.47266609764273865
0.7737625885103584 0.47178302444325493
0.773189959051857 0.47090037627608505
0.7726191243704721 0.47001815046700196
0.7720500769736036 0.4691363443241887
0.7714828094077095 0.46825495513824145
0.7709173142580615 0.4673739801821686
0.7703535841485039 0.4664934167113889
0.7697916117412108 0.46561326196372615
0.7692313897364501 0.4647335131594019
0.7686729108723447 0.46385416750102665
0.7681161679246372 0.462975222173587
0.7675611537064572 0.46209667434443197
0.7670078610680885 0.4612185211632567
0.766456282896739 0.4603407597620822
0.7659064121163128 0.4594633872552364
0.7653582416871823 0.458586400739328
0.7648117646059631 0.45770979729322187
0.764266973905291 0.4568335739780105
0.7637238626535992 0.4559577278369828
0.7631824239548981 0.4550822558955915
0.7626426509485564 0.45420715516141724
0.7621045368090836 0.4533324226241301
0.7615680747459143 0.45245805525545035
0.761033258003194 0.4515840500091052
0.7605000798595667 0.45071040382078265
0.7599685336279636 0.44983711360808526
0.7594386126553921 0.448964176270479
0.7589103103227305 0.44809158868924154
0.7583836200445182 0.4472193477274061
0.7578585352687526 0.4463474502297046
0.7573350494766842 0.4454758930225079
0.756813156182615 0.44460467291376277
0.7562928489336972 0.4437337866929264
0.7557741213097336 0.4428632311309001
0.7552569669229802 0.44199300297995786
0.7547413794179487 0.4411230989736744
0.7542273524712118 0.44025351582684946
0.7537148797912097 0.43938425023543026
0.7532039551180558 0.43851529887643054
0.7526945722233482 0.43764665840784783
0.7521867249099776 0.4367783254685775
0.7516804070119399 0.4359102966783237
0.7511756123941492 0.43504256863751
0.750672334952251 0.43417513792718304
0.7501705686124384 0.43330800110891804
0.749670307331269 0.4324411547247184
0.7491715450954823 0.43157459529691355
0.7486742759218192 0.4307083193280546
0.7481784938568434 0.4298423233008071
0.7476841929767613 0.42897660367783813
0.7471913673872469 0.42811115690170587
0.7467000112232659 0.42724597939474185
0.7462101186488993 0.4263810675589309
0.7457216838571729 0.42551641777579097
0.7452347010698834 0.42465202640624683
0.7447491645374273 0.42378788979050125
0.7442650685386327 0.4229240042479058
0.7437824073805896 0.4220603660768251
0.7433011753984826 0.42119697155449964
0.7428213669554252 0.4203338169369069
0.7423429764422943 0.4194708984586155
0.7418659982775662 0.4186082123326402
0.7413904269071545 0.4177457547502917
0.7409162568042479 0.41688352188102307
0.7404434824691488 0.41602150987227304
0.7399720984291158 0.4151597148493076
0.7395020992382034 0.41429813291505513
0.7390334794771058 0.413436760149941
0.7385662337530007 0.4125755926117178
0.7381003566993932 0.41171462633529077
0.7376358429759624 0.4108538573325418
0.737172687268409 0.4099932815921494
0.736710884288302 0.4091328950794033
0.7362504287729281 0.40827269373601743
0.7357913154851429 0.4074126734799393
0.7353335392132204 0.4065528302051536
0.7348770947707058 0.40569315978148374
0.7344219769962688 0.4048336580543897
0.7339681807535576 0.4039743208447609
0.7335157009310534 0.4031151439487056
0.7330645324419273 0.4022561231373371
0.7326146702238968 0.40139725415655436
0.7321661092390839 0.4005385327268198
0.7317188444738743 0.3996799545429332
0.7312728709387769 0.3988215152737997
0.7308281836682846 0.3979632105621952
0.7303847777207374 0.39710503602452724
0.7299426481781823 0.3962469872505904
0.7295017901462405 0.39538905980331834
0.729062198753969 0.3945312492185317
0.7286238691537273 0.39367355100467966
0.728186796521044 0.39281596064257845
0.7277509760544837 0.39195847358514563
0.7273164029755145 0.3911010852571269
0.7268830725283781 0.39024379105482127
0.7264509799799594 0.38938658634579987
0.726020120619657 0.3885294664686191
0.7255904897592542 0.3876724267325294
0.7251620827327934 0.3868154624171809
0.7247348948964468 0.38595856877231866
0.7243089216283927 0.38510174101747846
0.7238841583286901 0.38424497434167476
0.723460600419153 0.38338826390308
0.7230382433432292 0.38253160482870546
0.7226170825658763 0.38167499221407014
0.7221971135734402 0.3808184211228654
0.7217783318735346 0.37996188658661756
0.7213607329949209 0.3791053836043392
0.7209443124873878 0.3782489071421768
0.720529065921634 0.37739245213305433
0.7201149888891503 0.37653601347630733
0.7197020770021012 0.37567958603731083
0.7192903258932106 0.37482316464710486
0.7188797312156449 0.3739667441020081
0.7184702886428987 0.3731103191632283
0.7180619938686816 0.3722538845564654
0.7176548426068035 0.3713974349715066
0.7172488305910628 0.3705409650618153
0.7168439535751356 0.36968446944411354
0.716440207332463 0.36882794269795566
0.7160375876561419 0.3679713793652958
0.7156360903588149 0.3671147739500479
0.7152357112725618 0.36625812091763665
0.7148364462487914 0.36540141469454257
0.7144382911581337 0.3645446496678382
0.7140412418903334 0.36368782018471624
0.7136452943541433 0.3628309205520087
0.7132504444772201 0.36197394503570063
0.7128566882060188 0.3611168878604312
0.7124640215056881 0.36025974320898896
0.7120724403599685 0.3594025052217982
0.7116819407710887 0.35854516799639435
0.7112925187596634 0.3576877255868924
0.7109041703645924 0.35683017200344463
0.7105168916429601 0.3559725012116895
0.7101306786699341 0.35511470713219
0.7097455275386676 0.35425678363986385
0.7093614343601994 0.35339872456340116
0.7089783952633555 0.3525405236846734
0.7085964063946528 0.35168217473813274
0.708215463918201 0.3508236714101979
0.7078355640156071 0.34996500733863173
0.7074567028858786 0.3491061761119067
0.7070788767453303 0.3482471712685589
0.7067020818274878 0.34738798629653006
0.7063263143829951 0.34652861463249984
0.7059515706795203 0.34566904966120293
0.7055778470016638 0.3448092847147364
0.7052051396508656 0.3439493130718539
0.7048334449453144 0.34308912795724633
0.7044627592198555 0.34222872254080966
0.7040930788259019 0.341368089936901
0.7037244001313436 0.3405072232035783
0.7033567195204584 0.33964611534182837
0.7029900333938243 0.3387847592947808
0.702624338168229 0.33792314794690415
0.7022596302765857 0.337061274123193
0.7018959061678436 0.336199130588335
0.7015331623069015 0.3353367100458628
0.7011713951745239 0.334474005137295
0.7008106012672538 0.33361100844125563
0.700450777097328 0.33274771247257784
0.7000919191925941 0.33188410968139553
0.6997340240964254 0.33102019245221187
0.6993770883676381 0.3301559531029529
0.6990211085804088 0.32929138388400436
0.6986660813241923 0.3284264769772285
0.6983120032036392 0.32756122449496095
0.6979588708385158 0.3266956184789926
0.6976066808636228 0.3258296508995274
0.6972554299287149 0.3249633136541225
0.6969051146984216 0.3240965985666076
0.6965557318521683 0.32322949738598306
0.6962072780840965 0.32236200178529584
0.6958597501029866 0.3214941033604955
0.6955131446321801 0.3206257936292655
0.6951674584095014 0.31975706402983234
0.6948226881871824 0.31888790591975236
0.6944788307317856 0.3180183105746724
0.6941358828241279 0.31714826918706696
0.6937938412592058 0.31627777286495085
0.6934527028461204 0.3154068126305638
0.6931124644080029 0.31453537941903076
0.6927731227819406 0.3136634640769945
0.6924346748189034 0.31279105736121965
0.6920971173836711 0.3119181499371689
0.6917604473547599 0.3110447323775511
0.6914246616243518 0.3101707951608372
0.6910897570982206 0.30929632866974754
0.6907557306956634 0.3084213231897082
0.690422579349427 0.3075457689072722
0.6900903000056393 0.3066696559085115
0.6897588896237391 0.3057929741773735
0.6894283451764056 0.3049157135940024
0.68909866364949 0.30403786393302606
0.6887698420419472 0.30315941486180653
0.6884418773657666 0.30228035593865293
0.6881147666459043 0.30140067661099523
0.6877885069202165 0.30052036621352135
0.6874630952393918 0.2996394139662708
0.6871385286668837 0.29875780897268844
0.6868148042788469 0.2978755402176381
0.686491919164068 0.2969925965653671
0.6861698704239034 0.29610896675743215
0.6858486551722122 0.29522463941057586
0.6855282705352914 0.29433960301455653
0.6852087136518134 0.2934538459299302
0.6848899816727598 0.2925673563857839
0.6845720717613601 0.29168012247741487
0.6842549810930271 0.29079213216396094
0.6839387068552948 0.2899033732659755
0.6836232462477554 0.2890138334629453
0.6833085964819984 0.2881235002907551
0.6829947547815483 0.2872323611390916
0.6826817183818027 0.2863404032487855
0.6823694845299728 0.2854476137090966
0.6820580504850222 0.28455397945493166
0.6817474135176066 0.2836594872639963
0.6814375709100138 0.28276412375388327
0.6811285199561055 0.2818678753790889
0.680820257961256 0.2809707284279572
0.6805127822422963 0.28007266901955596
0.6802060901274527 0.27917368310047025
0.6799001789562914 0.278273756441525
0.6795950460796593 0.2773728746344237
0.6792906888596267 0.2764710230883051
0.6789871046694311 0.27556818702621755
0.6786842908934196 0.2746643514815039
0.6783822449269933 0.27375950129409693
0.6780809641765503 0.2728536211067224
0.6777804460594317 0.2719466953610082
0.6774806880038646 0.2710387082934911
0.6771816874489078 0.2701296439315263
0.676883441844397 0.26921948608909047
0.6765859486508908 0.2683082183624768
0.6762892053396157 0.26739582412587914
0.6759932093924133 0.26648228652686234
0.6756979583016866 0.26556758848171214
0.6754034495703466 0.26465171267066484
0.67510968071176 0.26373464153301046
0.6748166492496961 0.2628163572620643
0.6745243527182753 0.26189684180000633
0.6742327886619165 0.26097607683258023
0.6739419546352861 0.2600540437836493
0.6736518482032464 0.2591307238096048
0.6733624669408054 0.2582060977936209
0.6730738084330645 0.2572801463397513
0.6727858702751697 0.25635284976686223
0.6724986500722605 0.2554241881023975
0.6722121454394213 0.2544941410759669
0.6719263540016299 0.25356268811275495
0.6716412733937109 0.25262980832674375
0.6713569012602842 0.25169548051373847
0.6710732352557179 0.25075968314419633
0.6707902730440798 0.24982239435584688
0.6705080122990885 0.24888359194609624
0.6702264507040665 0.24794325336421044
0.6699455859518922 0.2470013557032685
0.669665415744953 0.2460578756918749
0.6693859377950973 0.24511278968562591
0.6691071498235892 0.24416607365832094
0.6688290495610613 0.2432177031929035
0.6685516347474683 0.24226765347213097
0.6682749031320415 0.2413158992689566
0.6679988524732433 0.24036241493661176
0.6677234805387209 0.2394071743983856
0.6674487851052624 0.23845015113708046
0.6671747639587511 0.23749131818413483
0.6669014148941209 0.2365306481084054
0.6666287357153127 0.23556811300458685
0.6663567242352288 0.23460368448125857
0.6660853782756913 0.23363733364854847
0.665814695667396 0.2326690311053902
0.6655446742498707 0.23169874692636083
0.6652753118714317 0.23072645064808783
0.6650066063891408 0.22975211125519776
0.6647385556687624 0.22877569716579343
0.6644711575847217 0.22779717621644285
0.6642044100200625 0.22681651564665262
0.6639383108664048 0.2258336820828098
0.6636728580239035 0.2248486415215672
0.6634080494012072 0.2238613593126492
0.6631438829154163 0.22287180014105293
0.6628803564920426 0.22187992800862
0.6626174680649688 0.22088570621494855
0.6623552155764072 0.21988909733761888
0.6620935969768601 0.2188900632117035
0.6618326102250796 0.21788856490852518
0.6615722532880272 0.21688456271363343
0.6613125241408355 0.21587801610396415
0.6610534207667675 0.21486888372413937
0.6607949411571784 0.21385712336187518
0.6605370833114758 0.21284269192245212
0.6602798452370817 0.211825545402203
0.6600232249493941 0.21080563886097528
0.659767220471748 0.2097829263935173
0.6595118298353777 0.2087573610997345
0.6592570510793792 0.20772889505376552
0.6590028822506722 0.20669747927181703
0.6587493214039628 0.20566306367869508
0.6584963666017064 0.20462559707297223
0.6582440159140708 0.20358502709071896
0.6579922674188984 0.20254130016772404
0.657741119201671 0.20149436150013314
0.6574905693554729 0.2004441550034193
0.657240615980954 0.1993906232695964
0.6569912571862946 0.1983337075225893
0.6567424910871696 0.19727334757165724
0.6564943158067126 0.19620948176276837
0.6562467294754801 0.19514204692781228
0.6559997302314176 0.19407097833153764
0.655753316219823 0.1929962096160799
0.6555074855933128 0.19191767274295352
0.6552622365117876 0.19083529793236106
0.6550175671423968 0.1897490135996655
0.6547734756595047 0.1886587462888646
0.6545299602446573 0.18756442060289374
0.6542870190865471 0.18646595913056527
0.6540446503809803 0.18536328236995026
0.6538028523308427 0.18425630864798737
0.6535616231460671 0.18314495403608463
0.6533209610435999 0.1820291322614783
0.6530808642473677 0.1809087546140718
0.6528413309882448 0.17978372984848082
0.6526023595040211 0.17865396408097892
0.652363948039369 0.17751936068101
0.6521260948458114 0.17637982015691603
0.6518887981816898 0.17523524003550642
0.6516520563121324 0.17408551473504838
0.6514158675090221 0.17293053543123754
0.651180230050965 0.17177018991567644
0.6509451422232599 0.17060436244633304
0.6507106023178655 0.16943293358942116
0.6504766086333708 0.16825578005210098
0.6502431594749637 0.16707277450532734
0.6500102531543999 0.16588378539614004
0.6497778879899735 0.16468867674861534
0.6495460623064854 0.16348730795262206
0.6493147744352137 0.1622795335394719
0.6490840227138839 0.16106520294344773
0.6488538054866386 0.15984416024810977
0.648624121104008 0.15861624391618057
0.6483949679228803 0.15738128650169284
0.6481663443064721 0.156139114342948
0.6479382486242995 0.15488954723471213
0.6477106792521494 0.15363239807790383
0.6474836345720494 0.15236747250485264
0.6472571129722401 0.1510945684780266
0.6470311128471461 0.14981347585989027
0.6468056325973475 0.14852397595131783
0.6465806706295518 0.14722584099571176
0.6463562253565659 0.14591883364566052
0.6461322951972673 0.1446027063886199
0.6459088785765772 0.14327720092771257
0.6456859739254323 0.1419420475132821
0.6454635796807573 0.14059696422033652
0.6452416942854377 0.13924165616643175
0.6450203161882923 0.13787581466389306
0.6447994438440461 0.1364991162995097
0.6445790757133035 0.13511122193398287
0.6443592102625219 0.13371177561241476
0.6441398459639835 0.13230040337597732
0.6439209812957708 0.13087671196360356
0.6437026147417385 0.1294402873909995
0.6434847447914882 0.12799069339252014
0.6432673699403422 0.12652746970939335
0.6430504886893168 0.12505013020537495
0.6428340995450974 0.12355816078809284
0.6426182010200127 0.12205101711104478
0.6424027916320078 0.12052812202729517
0.6421878699046207 0.11898886276130316
0.6419734343669561 0.11743258775980238
0.6417594835536593 0.11585860317610604
0.641546016004893 0.11426616893432981
0.6413330302663114 0.11265449431054522
0.6411205248890349 0.11102273295642258
0.6409084984296266 0.1093699772769527
0.6406969494500669 0.10769525205680792
0.6404858765177303 0.10599750720892276
0.640275278205359 0.10427560949295497
0.6400651530910412 0.10252833301905176
0.6398554997581853 0.100754348311917
0.6396463167954974 0.09895220965924091
0.639437602796956 0.0971203404038021
0.6392293563617901 0.09525701575559613
0.6390215760944541 0.09336034259321367
0.6388142606046057 0.09142823558402556
0.6386074085070821 0.08945838876882942
0.6384010184218761 0.08744824151199267
0.6381950889741149 0.08539493738897151
0.6379896187940354 0.08329527413453723
0.6377846065169624 0.0811456421558841
0.637580050783286 0.0789419482470531
0.6373759502384382 0.0766795199056597
0.6371723035328711 0.07435298386230543
0.6369691093220354 0.07195610978644697
0.6367663662663564 0.0694816061343545
0.6365640730312129 0.06692084891535167
0.6363622282869158 0.06426351430211936
0.6361608307086852 0.06149706983337705
0.6359598789766293 0.05860605141040366
0.6357593717757222 0.0555710043683374
0.6355593077957836 0.05236687561326557
0.6353596857314555 0.048960463045121055
0.6351605042821828 0.04530614358508001
0.6349617621521912 0.04133820340989485
0.6347634580504656 0.03695573670232582
0.6345655906907305 0.03198879778165831
0.6343681587914278 0.02610585156353814
0.6341711610756973 0.018450519965406344
0.6339745962713547 9.830406549694013e-06


==> curve_data/ratio_30deg.dat <==
0.5176380901543735 7.242606272793236e-06
0.517137675509402 0.0227555927159654
0.5166361869208485 0.03219072529485346
0.5161336243887125 0.03943696497569304
0.5156299879129942 0.04555115800907859
0.5151252774936936 0.050942525635932316
0.5146194931308108 0.05582087173190583
0.5141126348243457 0.06031078796609793
0.5136047025742982 0.06449342543770879
0.5130956963806684 0.06842513271276526
0.5125856162434563 0.07214692267476641
0.512074462162662 0.07568974588372618
0.5115622341382853 0.07907763928297806
0.5110489321703263 0.08232971127540682
0.510534556258785 0.08546144918481106
0.5100191064036614 0.08848561201875305
0.5095025826049555 0.09141285877819962
0.5089849848626673 0.09425220217837313
0.5084663131767968 0.09701134364350512
0.507946567547344 0.09969692546911402
0.507425747974309 0.10231472388583997
0.5069038544576915 0.10486979911804056
0.5063808869974917 0.10736661359452525
0.5058568455937098 0.10980912620135116
0.5053317302463454 0.1122008682558091
0.5048055409553988 0.11454500535531772
0.5042782777208699 0.1168443881835832
0.5037499405427586 0.1191015945917171
0.5032205294210651 0.12131896471823993
0.5026900443557892 0.1234986305053511
0.5021584853469311 0.1256425406667606
0.5016258523944906 0.1277524819352772
0.5010921454984679 0.12983009724584224
0.5005573646588628 0.13187690137737093
0.5000215098756755 0.13389429447430676
0.5005154188510942 0.1358835737888313
0.5010534215214462 0.13784594392170907
0.5015924981353804 0.1397825257898564
0.502132648692897 0.1416943645088692
0.5026738731939958 0.14358243634672357
0.503216171638677 0.14544765487896408
0.5037595440269406 0.14729087645462852
0.5043039903587864 0.14911290506492195
0.5048495106342145 0.15091449669248377
0.5053961048532248 0.15269636320738117
0.5059437730158175 0.15445917586623517
0.5064925151219924 0.15620356846277805
0.5070423311717498 0.1579301401713423
0.5075932211650894 0.15963945811906935
0.5081451851020113 0.1613320597178005
0.5086982229825155 0.16300845478251907
0.509252334806602 0.1646691274597373
0.5098075205742708 0.1663145379862469
0.510363780285522 0.16794512429611658
0.5109211139403554 0.16956130349162765
0.5114795215387712 0.17116347319195954
0.5120390030807692 0.17275201277181426
0.5125995585663495 0.17432728450074964
0.5131611879955121 0.17588963459277987
0.5137238913682571 0.1774393941747211
0.5142876686845844 0.1789768801808394
0.5148525199444939 0.18050239618053535
0.5154184451479858 0.18201623314508783
0.51598544429506 0.1835186701588483
0.5165535173857164 0.1850099750797232
0.5171226644199551 0.18649040515329304
0.5176928853977762 0.18796020758447793
0.5182641803191796 0.18941962007028412
0.5188365491841652 0.19086887129681565
0.5194099919927332 0.19230818140343878
0.5199845087448836 0.19373776241670562
0.5205600994406162 0.19515781865641652
0.521136764079931 0.19656854711596924
0.5217145026628282 0.1979701378189571
0.5222933151893078 0.19936277415380368
0.5228732016593695 0.20074663318806113
0.5234541620730137 0.20212188596386363
0.5240361964302401 0.20348869777589526
0.5246193047310487 0.2048472284331207
0.5252034869754397 0.2061976325054224
0.5257887431634131 0.20754005955619081
0.5263750732949687 0.20887465436183572
0.5269624773701066 0.2102015571191035
0.5275509553888268 0.2115209036410169
0.5281405073511294 0.21283282554219185
0.5287311332570143 0.2141374504142248
0.5293228331064813 0.21543490199179288
0.5299156068995308 0.21672530031006104
0.5305094546361625 0.2180087618539428
0.5311043763163766 0.2192853996997258
0.5317003719401729 0.2205553236495331
0.5322974415075515 0.22181864035905666
0.5328955850185125 0.22307545345896979
0.5334948024730558 0.22432586367039675
0.5340950938711814 0.22556996891479017
0.5346964592128893 0.2268078644185432
0.5352988984981795 0.22803964281264197
0.5359024117270519 0.22926539422764128
0.5365069988995067 0.23048520638422926
0.5371126600155438 0.2316991646796274
0.5377193950751632 0.23290735227005938
0.5383272040783649 0.2341098501495033
0.5389360870251488 0.23530673722492843
0.5395460439155152 0.2364980903882101
0.5401570747494637 0.23768398458489445
0.5407691795269947 0.2388644928799862
0.5413823582481079 0.24003968652090799
0.5419966109128034 0.24120963499778492
0.5426119375210813 0.24237440610118743
0.5432283380729414 0.24353406597746324
0.5438458125683837 0.24468867918178097
0.5444643610074085 0.24583830872899762
0.5450839833900155 0.24698301614246063
0.5457046797162048 0.24812286150084323
0.5463264499859765 0.24925790348311108
0.5469492941993305 0.25038819941170903
0.5475732123562667 0.2515138052940531
0.5481982044567852 0.25263477586240934
0.5488242705008861 0.25375116461223396
0.5494514104885692 0.2548630238390474
0.5500796244198346 0.2559704046739107
0.5507089122946824 0.25707335711756535
0.5513392741131125 0.25817193007330175
0.5519707098751249 0.25926617137861063
0.5526032195807196 0.260356127835672
0.5532368032298965 0.26144184524073505
0.5538714608226558 0.2625233684124358
0.5545071923589974 0.26360074121910065
0.5551439978389212 0.26467400660507806
0.5557818772624274 0.2657432066161421
0.556420830629516 0.26680838242400495
0.5570608579401868 0.2678695743499796
0.5577019591944398 0.26892682188782435
0.5583441343922753 0.26998016372580785
0.5589873835336929 0.2710296377680208
0.559631706618693 0.27207528115497326
0.5602771036472752 0.27311713028349865
0.5609235746194399 0.2741552208259986
0.5615711195351868 0.27518958774905194
0.562219738394516 0.2762202653314138
0.5628694311974275 0.27724728718142955
0.5635201979439214 0.27827068625388673
0.5641720386339976 0.2792904948663253
0.5648249532676559 0.28030674471482986
0.5654789418448968 0.2813194668893214
0.5661340043657197 0.28232869188836845
0.566790140830125 0.28333444963353777
0.5674473512381127 0.2843367694832978
0.5681056355896826 0.28533568024649614
0.568764993884835 0.28633121019542424
0.5694254261235695 0.287323387078485
0.5700869323058864 0.2883122381324787
0.5707495124317855 0.28929779009451967
0.5714131665012671 0.29028006921359933
0.5720778945143309 0.29125910126180515
0.5727436964709768 0.292234911545212
0.5734105723712052 0.29320752491445357
0.574078522215016 0.2941769657749872
0.574747546002409 0.29514325809706266
0.5754176437333842 0.29610642542540544
0.5760888154079418 0.2970664908886234
0.5767610610260817 0.29802347720834765
0.5774343805878039 0.2989774067081152
0.5781087740931083 0.2999283013220039
0.5787842415419951 0.3008761826030276
0.5794607829344643 0.30182107173129735
0.5801383982705158 0.30276298952196024
0.5808170875501495 0.3037019564329206
0.5814968507733654 0.30463799257235125
0.5821776879401638 0.3055711177060023
0.5828595990505444 0.30650135126431355
0.5835425841045074 0.30742871234933694
0.5842266431020526 0.30835321974147556
0.5849117760431801 0.3092748919060446
0.58559798292789 0.31019374699966035
0.5862852637561822 0.3111098028764617
0.5869736185280566 0.3120230770941716
0.5876630472435135 0.3129335869200006
0.5883535499025524 0.31384134933639996
0.5890451265051738 0.3147463810466675
0.5897377770513775 0.31564869848041094
0.5904315015411634 0.3165483177988735
0.5911262999745317 0.31744525490012604
0.5918221723514823 0.3183395254241289
0.5925191186720152 0.3192311447576683
0.5932171389361304 0.3201201280391709
0.5939162331438278 0.3210064901633994
0.5946164012951076 0.32189024578603403
0.5953176433899697 0.3227714093281419
0.5960199594284141 0.3236499949805383
0.5967233494104408 0.32452601670804343
0.5974278133360498 0.3253994882536361
0.5981333512052411 0.3262704231425101
0.5988399630180148 0.3271388346860319
0.5995476487743706 0.32800473598560714
0.600256408474309 0.32886813993645553
0.6009662421178293 0.32972905923129653
0.6016771497049322 0.3305875063639515
0.6023891312356173 0.3314434936328597
0.6031021867098848 0.3322970331445158
0.6038163161277345 0.33314813681682715
0.6045315194891665 0.3339968163823948
0.6052477967941808 0.33484308339172
0.6059651480427776 0.33568694921633824
0.6066835732349565 0.33652842505188296
0.6074030723707177 0.3373675219210805
0.6081236454500613 0.33820425067667814
0.6088452924729871 0.33903862200430745
0.6095680134394953 0.3398706464252842
0.6102918083495857 0.34070033429934676
0.6110166772032586 0.34152769582733505
0.6117426200005136 0.34235274105381
0.612469636741351 0.34317547986961744
0.6131977274257707 0.3439959220143958
0.6139268920537727 0.3448140770790301
0.614657130625357 0.34562995450805395
0.6153884431405235 0.346443563601999
0.6161208295992724 0.3472549135196963
0.6168542900016037 0.3480640132805278
0.617588824347517 0.3488708717666302
0.618324432637013 0.3496754977250545
0.6190611148700911 0.35047789976987803
0.6197988710467514 0.35127808638427455
0.6205377011669941 0.35207606592254065
0.6212776052308192 0.35287184661208015
0.6220185832382266 0.35366543655534843
0.6227606351892162 0.35445684373175673
0.623503761083788 0.3552460759995376
0.6242479609219423 0.35603314109757317
0.6249932347036788 0.3568180466471848
0.6257395824289976 0.35760080015388895
0.6264870040978988 0.35838140900911647
0.6272354997103823 0.3591598804918976
0.627985069266448 0.35993622177051476
0.6287357127660961 0.3607104399041202
0.6294874302093264 0.3614825418443246
0.6302402215961391 0.3622525344367522
0.630994086926534 0.3630204244225665
0.6317490262005113 0.3637862184399664
0.6325050394180709 0.3645499230256523
0.6332621265792128 0.3653115446162648
0.6340202876839369 0.36607108954979545
0.6347795227322434 0.3668285640669695
0.6355398317241322 0.36758397431260353
0.6363012146596033 0.3683373263369363
0.6370636715386567 0.36908862609693427
0.6378272023612924 0.3698378794575731
0.6385918071275104 0.37058509219309405
0.6393574858373107 0.37133026998823715
0.6401242384906933 0.37207341843945163
0.6408920650876582 0.3728145430560829
0.6416609656282054 0.3735536492615384
0.6424309401123349 0.3742907423944306
0.6432019885400467 0.3750258277097001
0.6439741109113409 0.37575891037971737
0.6447473072262172 0.37648999549536366
0.645521577484676 0.3772190880670941
0.646296921686717 0.37794619302597865
0.6470733398323404 0.37867131522472613
0.647850831921546 0.37939445943868955
0.6486293979543339 0.3801156303668515
0.6494090379307043 0.38083483263279405
0.6501897518506569 0.3815520707856499
0.6509715397141916 0.3822673493010363
0.6517544015213087 0.38298067258197355
0.6525383372720083 0.38369204495978537
0.65332334696629 0.38440147069498487
0.654109430604154 0.3851089539781439
0.6548965881856005 0.38581449893074726
0.6556848197106292 0.38651810960603217
0.6564741251792402 0.3872197899898122
0.6572645045914333 0.38791954400128775
0.6580559579472091 0.38861737549384195
0.6588484852465669 0.389313288255822
0.6596420864895071 0.3900072860113083
0.6604367616760295 0.3906993724208693
0.6612325108061343 0.3913895510823031
0.6620293338798214 0.39207782553136755
0.6628272308970908 0.39276419924249584
0.6636262018579425 0.393448675629502
0.6644262467623766 0.3941312580462723
0.6652273656103929 0.3948119497874464
0.6660295584019916 0.39549075408908596
0.6668328251371725 0.3961676741293322
0.6676371658159357 0.3968427130290524
0.6684425804382813 0.3975158738524753
0.669249069004209 0.39818715960781575
0.6700566315137192 0.39885657324788937
0.6708652679668116 0.3995241176707157
0.6716749783634862 0.4001897957201126
0.6724857627037434 0.40085361018627985
0.6732976209875827 0.4015155638063729
0.6741105532150043 0.4021756592650681
0.6749245593860084 0.4028338991951172
0.6757396395005946 0.40349028617789334
0.6765557935587633 0.4041448227439284
0.677373021560514 0.4047975113734398
0.6781913235058473 0.4054483544968513
0.6790106993947628 0.4060973544953023
0.6798311492272605 0.4067445137011511
0.6806526730033406 0.40738983439846826
0.681475270723003 0.40803331882352256
0.6822989423862477 0.4086749691652596
0.6831236879930747 0.40931478756577117
0.6839495075434839 0.409952776120758
0.6847764010374755 0.4105889368799848
0.6856043684750495 0.4112232718477277
0.6864334098562056 0.41185578298321407
0.6872635251809441 0.4124864722010562
0.688094714449265 0.4131153413716768
0.6889269776611681 0.4137423923217286
0.6897603148166535 0.41436762683450634
0.6905947259157211 0.4149910466503524
0.6914302109583713 0.4156126534670563
0.6922667699446036 0.4162324489402467
0.6931044028744182 0.41685043468377864
0.6939431097478151 0.4174666122701129
0.6947828905647944 0.4180809832306898
0.6956237453253561 0.41869354905629835
0.6964656740294998 0.4193043111974366
0.697308676677226 0.41991327106466936
0.6981527532685344 0.42052043002897777
0.6989979038034252 0.42112578942210427
0.6998441282818982 0.42172935053689237
0.7006914267039536 0.42233111462761996
0.7015397990695913 0.42293108291032794
0.7023892453788113 0.4235292565631437
0.7032397656316135 0.4241256367265989
0.7040913598279981 0.42472022450394253
0.704944027967965 0.4253130209614486
0.7057977700515141 0.42590402712871933
0.7066525860786458 0.42649324399898325
0.7075084760493594 0.4270806725293882
0.7083654399636555 0.4276663136412902
0.7092234778215339 0.4282501682205375
0.7100825896229946 0.4288322371177494
0.7109427753680377 0.42941252114859196
0.7118040350566629 0.4299910210940474
0.7126663686888706 0.4305677377006812
0.7135297762646605 0.4311426716809033
0.7143942577840326 0.4317158237132258
0.7152598132469873 0.4322871944425165
0.716126442653524 0.4328567844802478
0.7169941460036432 0.4334245944047424
0.7178629232973447 0.4339906247614142
0.7187327745346284 0.43455487606300597
0.7196036997154944 0.4351173487898225
0.7204756988399428 0.43567804338996047
0.7213487719079733 0.4362369602795343
0.7222229189195865 0.43679409984289846
0.7230981398747817 0.43734946243286577
0.7239744347735592 0.43790304837092253
0.724851803615919 0.4384548579474401
0.7257302464018612 0.4390048914218825
0.7266097631313858 0.4395531490230114
0.7274903538044925 0.4400996309490863
0.7283720184211816 0.4406443373680634
0.7292547569814529 0.4411872684177894
0.7301385694853065 0.44172842420619246
0.7310234559327426 0.442267804811471
0.7319094163237608 0.4428054102822775
0.7327964506583614 0.4433412406379009
0.7336845589365444 0.44387529586844515
0.7345737411583095 0.44440757593500424
0.7354639973236571 0.4449380807698354
0.7363553274325868 0.44546681027652796
0.7372477314850989 0.4459937643301708
0.7381412094811934 0.4465189427775158
0.7390357614208701 0.44704234543713817
0.7399313873041292 0.4475639720995958
0.7408280871309705 0.44808382252758333
0.741725860901394 0.44860189645608567
0.7426247086154001 0.4491181935925274
0.7435246302729882 0.4496327136169201
0.7444256258741588 0.450145456182007
0.7453276954189118 0.45065642091340496
0.7462308389072467 0.4511656074097436
0.7471350563391643 0.4516730152428027
0.748040347714664 0.45217864395764557
0.748946713033746 0.4526824930727522
0.7498541522964105 0.4531845620801477
0.750762665502657 0.4536848504455292
0.751672252652486 0.45418335760839135
0.7525829137458974 0.4546800829821475
0.7534946487828907 0.45517502595425013
0.7544074577634668 0.4556681858863084
0.7553213406876249 0.4561595621142029
0.7562362975553655 0.4566491539481994
0.7571523283666882 0.4571369606730589
0.7580694331215933 0.4576229815481467
0.7589876118200808 0.45810721580753844
0.7599068644621504 0.45858966266012413
0.7608271910478024 0.4590703212897107
0.7617485915770367 0.4595491908551216
0.7626710660498534 0.46002627049029443
0.7635946144662523 0.46050155930437714
0.7645192368262335 0.46097505638182107
0.765444933129797 0.46144676078247343
0.7663717033769428 0.4619166715416661
0.7672995475676708 0.46238478767030383
0.7682284657019813 0.46285110815494973
0.7691584577798741 0.46331563195790887
0.7700895238013491 0.4637783580173101
0.7710216637664066 0.46423928524718594
0.7719548776750461 0.46469841253755045
0.772889165527268 0.46515573875447563
0.7738245273230723 0.465611262740165
0.7747609630624588 0.4660649833130264
0.7756984727454278 0.46651689926774254
0.7766370563719788 0.46696700937533914
0.7775767139421124 0.46741531238325273
0.7785174454558281 0.46786180701539487
0.7794592509131261 0.46830649197221597
0.7804021303140066 0.468749365930767
0.7813460836584692 0.4691904275447587
0.7822911109465142 0.4696296754446206
0.7832372121781416 0.47006710823755643
0.784184387353351 0.47050272450759967
0.7851326364721429 0.47093652281566606
0.7860819595345171 0.47136850169960515
0.7870323565404737 0.47179865967424994
0.7879838274900125 0.4722269952314648
0.7889363723831335 0.4726535068401919
0.789889991219837 0.4730781929464964
0.7908446840001228 0.47350105197360876
0.7918004507239906 0.4739220823219669
0.792757291391441 0.4743412823692563
0.7937152060024736 0.4747586504704477
0.7946741945570887 0.47517418495783453
0.7956342570552858 0.47558788414106773
0.7965953934970653 0.4759997463071897
0.7975576038824272 0.4764097697206664
0.7985208882113713 0.4768179526234178
0.7994852464838978 0.47722429323484716
0.8004506787000066 0.47762878975186857
0.8014171848596975 0.4780314403489326
0.8023847649629711 0.4784322431780517
0.8033534190098266 0.4788311963688225
0.8043231470002646 0.4792282980284476
0.8052939489342849 0.4796235462417559
0.8062658248118874 0.48001693907122106
0.8072387746330723 0.4804084745569786
0.8082127983978394 0.48079815071684173
0.8091878961061888 0.48118596554631565
0.8101640677581207 0.48157191701861024
0.8111413133536348 0.48195600308465153
0.8121196328927311 0.4823382216730917
0.8130990263754099 0.4827185706903173
0.8140794938016708 0.48309704802045694
0.8150610351715143 0.4834736515253864
0.8160436504849398 0.483848379044733
0.8170273397419477 0.484221228395879
0.8180121029425379 0.48459219737396225
0.8189979400867103 0.48496128375187697
0.8199848511744653 0.485328485280272
0.8209728362058023 0.48569379968754817
0.8219618951807218 0.4860572246798543
0.8229520280992235 0.4864187579410816
0.8239432349613075 0.4867783971328568
0.8249355157669739 0.4871361398945342
0.8259288705162225 0.4874919838431855
0.8269232992090535 0.4878459265735892
0.8279188018454667 0.4881979656582183
0.8289153784254623 0.48854809864722615
0.8299130289490401 0.48889632306843195
0.8309117534162002 0.4892426364273036
0.8319115518269425 0.48958703620694044
0.8329124241812674 0.489929519868054
0.8339143704791745 0.490270084848947
0.8349173907206638 0.4906087285654921
0.8359214849057356 0.490945448411108
0.8369266530343894 0.4912802417567353
0.8379328951066259 0.49161310595081037
0.8389402111224443 0.49194403831923794
0.8399486010818452 0.49227303616536255
0.8409580649848285 0.4926000967699383
0.8419686028313939 0.4929252173910977
0.8429802146215417 0.4932483952643187
0.8439929003552719 0.4935696276023906
0.8450066600325843 0.4938889115953786
0.846021493653479 0.4942062444105872
0.8470374012179559 0.49452162319252135
0.8480543827260153 0.4948350450628476
0.849072438177657 0.49514650712035263
0.8500915675728807 0.4954560064409013
0.8511117709116871 0.4957635400773928
0.8521330481940755 0.4960691050597155
0.8531553994200466 0.4963726983947008
0.8541788245895996 0.49667431706607484
0.8552033237027349 0.4969739580344102
0.8562288967594528 0.4972716182370743
0.8572555437597528 0.49756729458817806
0.858283264703635 0.4978609839785225
0.8593120595910998 0.49815268327554396
0.8603419284221466 0.4984423893232575
0.8613728711967761 0.49873009894220044
0.8624048879149876 0.499015808929372
0.8634379785767813 0.49929951605817424
0.8644721431821577 0.49958121707834957
0.865507381731116 0.4998609087159176
0.8656463817368608 0.4996206904189512
0.8648901015982441 0.49886211411847203
0.8641361653992945 0.4981035960452202
0.8633845634639102 0.49734513734616226
0.8626352861658686 0.4965867391342244
0.8618883239285174 0.4958284024885469
0.8611436672244692 0.49507012845473686
0.8604013065752973 0.49431191804511515
0.8596612325512337 0.4935537722389623
0.858923435770871 0.4927956919827594
0.8581879069008641 0.49203767819042604
0.8574546366556339 0.49127973174355477
0.8567236157970777 0.49052185349164334
0.8559948351342741 0.48976404425232123
0.855268285523197 0.48900630481157586
0.8545439578664276 0.4882486359239732
0.8538218431128697 0.48749103831287643
0.8531019322574676 0.4867335126706609
0.852384216340924 0.48597605965892615
0.851668686449423 0.4852186799087053
0.8509553337143518 0.4844613740206702
0.8502441493120265 0.48370414256533373
0.8495351244634198 0.48294698608325115
0.848828250433889 0.48218990508521425
0.8481235185329078 0.48143290005244765
0.8474209201137989 0.4806759714367974
0.8467204465734681 0.4799191196609196
0.8460220893521433 0.4791623451184653
0.8453258399331094 0.4784056481742616
0.8446316898424515 0.4776490291644916
0.8439396306487965 0.47689248839687
0.843249653963056 0.4761360261508164
0.8425617514381729 0.4753796426776264
0.841875914768869 0.474623338200638
0.8411921356913941 0.47386711291539774
0.840510405983277 0.47311096698982263
0.8398307174630785 0.4723549005643588
0.8391530619901459 0.4715989137521395
0.8384774314643691 0.4708430066391378
0.8378038178259387 0.47008717928431853
0.8371322130551055 0.46933143171978725
0.8364626091719422 0.4685757639509354
0.8357949982361053 0.4678201759565847
0.8351293723466011 0.467064667689127
0.8344657236415511 0.46630923907466276
0.8338040442979598 0.4655538900131372
0.8331443265314848 0.4647986203784725
0.8324865625962068 0.46404343001869847
0.8318307447844037 0.46328831875608123
0.8311768654263231 0.4625332863872472
0.8305249168899596 0.46177833268330776
0.8298748915808307 0.46102345738997785
0.8292267819417569 0.46026866022769525
0.8285805804526417 0.4595139408917357
0.8279362796302525 0.4587592990523254
0.8272938720280054 0.45800473435475225
0.8266533502357489 0.4572502464194736
0.8260147068795507 0.45649583484222195
0.8253779346214858 0.4557414991941087
0.8247430261594246 0.45498723902172417
0.8241099742268252 0.45423305384723733
0.8234787715925239 0.4534789431684907
0.8228494110605297 0.4527249064590947
0.822221885469819 0.4519709431685195
0.8215961876941312 0.451217052722183
0.8209723106417678 0.45046323452153886
0.82035024725539 0.4497094879441595
0.8197299905118196 0.4489558123438189
0.819111533421842 0.448202207050573
0.818494869030007 0.4474486713708355
0.8178799904144346 0.44669520458745404
0.8172668906866217 0.44594180595978333
0.8166555629912468 0.44518847472375445
0.8160460005059804 0.44443521009194453
0.8154381964412935 0.44368201125364154
0.8148321440402693 0.44292887737490827
0.8142278365784149 0.44217580759864467
0.8136252673634747 0.44142280104464515
0.813024429735246 0.44066985680965753
0.8124253170653934 0.4399169739674358
0.8118279227572678 0.43916415156879385
0.8112322402457233 0.4384113886416549
0.8106382629969374 0.43765868419109916
0.8100459845082327 0.43690603719941057
0.8094553983078971 0.43615344662611855
0.8088664979550084 0.4354009114080402
0.8082792770392587 0.4346484304593192
0.8076937291807789 0.4338960026714615
0.8071098480299663 0.4331436269133707
0.8065276272673125 0.43239130203137993
0.8059470606032318 0.431639026849281
0.8053681417778921 0.4308868001683535
0.8047908645610452 0.4301346207673885
0.8042152227518599 0.4293824874027129
0.8036412101787553 0.4286303988082101
0.8030688206992357 0.4278783536953381
0.8024980481997255 0.42712635075314687
0.8019288865954068 0.42637438864829136
0.8013613298300564 0.4256224660250441
0.8007953718758853 0.4248705815053048
0.800231006733379 0.42411873368860725
0.799668228431137 0.42336692115212493
0.7991070310257168 0.4226151424506733
0.7985474086014752 0.4218633961167103
0.7979893552704137 0.42111168066033544
0.7974328651720233 0.4203599945692844
0.7968779324731297 0.41960833630892347
0.796324551367742 0.41885670432224087
0.7957727160768996 0.4181050970298352
0.7952224208485222 0.4173535128299029
0.7946736599572591 0.4166019500982215
0.7941264277043407 0.41585040718813243
0.7935807184174307 0.41509888243052073
0.7930365264504787 0.4143473741337916
0.7924938461835749 0.41359588058384594
0.7919526720228035 0.41284440004405254
0.7914129984001004 0.4120929307552181
0.7908748197731089 0.4113414709355554
0.7903381306250375 0.41059001878064816
0.7898029254645187 0.4098385724634144
0.7892691988254683 0.4090871301340659
0.7887369452669463 0.4083356899200673
0.7882061593730175 0.4075842499260912
0.7876768357526147 0.40683280823397056
0.7871489690394009 0.40608136290265034
0.7866225538916337 0.40532991196813456
0.7860975849920302 0.4045784534434322
0.7855740570476325 0.4038269853185001
0.7850519647896749 0.40307550556018334
0.7845313029734498 0.40232401211215263
0.7840120663781784 0.4015725028948404
0.7834942498068775 0.40082097580537224
0.7829778480862307 0.4000694287174978
0.782462856066459 0.39931785948151727
0.7819492686211924 0.39856626592420646
0.7814370806473421 0.397814645848739
0.7809262870649739 0.39706299703460424
0.7804168828171825 0.39631131723752544
0.7799088628699655 0.39555960418937197
0.7794022222121 0.39480785559807047
0.7788969558550187 0.394056069147514
0.778393058832687 0.39330424249746593
0.7778905262014809 0.3925523732834629
0.7773893530400657 0.3918004591167141
0.7768895344492759 0.3910484975839978
0.7763910655519952 0.39029648624755575
0.7758939414930377 0.38954442264498246
0.7753981574390288 0.3887923042891136
0.77490370857829 0.38804012866791115
0.7744105901207187 0.3872878932443434
0.7739187972976755 0.3865355954562651
0.773428325361867 0.3857832327162916
0.7729391695872314 0.3850308024116713
0.7724513252688258 0.38427830190415524
0.7719647877227117 0.383525728529862
0.7714795522858431 0.3827730795991405
0.7709956143159551 0.38202035239642934
0.7705129691914522 0.38126754418011227
0.7700316123112986 0.3805146521823715
0.7695515390949081 0.3797616736090355
0.7690727449820357 0.37900860563942596
0.7685952254326683 0.3782554454261986
0.768118975926918 0.37750219009518277
0.7676439919649151 0.37674883674521625
0.7671702690667007 0.37599538244797615
0.7666978027721226 0.37524182424780694
0.7662265886407295 0.3744881591615448
0.7657566222516666 0.37373438417833754
0.7652878992035723 0.37298049625946084
0.7648204151144748 0.37222649233813104
0.7643541656216899 0.3714723693193138
0.7638891463817188 0.3707181240795294
0.7634253530701476 0.3699637534666521
0.7629627813815466 0.36920925429970847
0.7625014270293701 0.36845462336866835
0.7620412857458565 0.367699857434234
0.7615823532819317 0.3669449532276248
0.7611246254071083 0.3661899074503555
0.7606680979093906 0.3654347167740134
0.7602127665951752 0.3646793778400281
0.7597586272891573 0.3639238872594387
0.7593056758342331 0.36316824161265615
0.7588539080914053 0.3624124374492199
0.7584033199396883 0.36165647128755113
0.7579539072760153 0.3609003396147008
0.7575056660151428 0.36014403888609264
0.7570585920895603 0.3593875655252619
0.7566126814493955 0.358630915923588
0.7561679300623247 0.35787408644002316
0.7557243339134806 0.35711707340081617
0.7552818890053613 0.35635987309922934
0.7548405913577413 0.3556024817952524
0.7544004370075815 0.3548448957153088
0.7539614220089398 0.35408711105195806
0.7535235424328833 0.35332912396359295
0.7530867943674001 0.35257093057412864
0.7526511739173121 0.35181252697268944
0.752216677204188 0.3510539092132872
0.7517833003662564 0.35029507331449444
0.7513510395583216 0.3495360152591128
0.7509198909516764 0.3487767309938331
0.7504898507340191 0.3480172164288918
0.7500609151093675 0.34725746743771846
0.7496330802979763 0.3464974798565789
0.7492063425362536 0.34573724948421125
0.7487806980766779 0.3449767720814546
0.7483561431877161 0.344216043370872
0.7479326741537415 0.34345505903636636
0.7475102872749525 0.34269381472278826
0.7470889788672919 0.34193230603553854
0.7466687452623668 0.3411705285401623
0.7462495828073679 0.3404084777619352
0.7458314878649914 0.3396461491854452
0.7454144568133589 0.33888353825416145
0.7449984860459398 0.3381206403700012
0.7445835719714725 0.3373574508928847
0.7441697110138878 0.3365939651402834
0.7437568996122315 0.33583017838676105
0.7433451342205871 0.3350660858635043
0.7429344113080011 0.3343016827578468
0.7425247273584059 0.33353696421278345
0.7421160788705452 0.3327719253264758
0.7417084623578991 0.3320065611517502
0.7413018743486103 0.33124086669558395
0.7408963113854086 0.33047483691858437
0.7404917700255395 0.32970846673445825
0.7400882468406892 0.3289417510094697
0.7396857384169135 0.328174684561891
0.7392842413545646 0.32740726216144034
0.7388837522682195 0.32663947852871217
0.738484267786609 0.325871328334595
0.7380857845525465 0.32510280619967924
0.7376882992228575 0.32433390669365514
0.7372918084683094 0.3235646243346974
0.736896308973542 0.3227949535888407
0.7365017974369978 0.3220248888693426
0.7361082705708537 0.32125442453603453
0.735715725100952 0.3204835548946619
0.7353241577667321 0.3197122741962097
0.7349335653211637 0.31894057663621855
0.7345439445306786 0.3181684563540857
0.7341552921751043 0.3173959074323537
0.7337676050475969 0.3166229238959858
0.7333808799545757 0.3158494997116285
0.732995113715657 0.3150756287868584
0.7326103031635888 0.31430130496941716
0.7322264451441852 0.3135265220464296
0.7318435365162631 0.31275127374360945
0.7314615741515766 0.3119755537244482
0.731080554934754 0.3111993555893891
0.7307004757632336 0.31042267287498615
0.7303213335472015 0.30964549905304567
0.729943125209527 0.3088678275297517
0.7295658476857027 0.30808965164477686
0.7291894979237802 0.3073109646703718
0.7288140728843097 0.3065317598104415
0.7284395695402777 0.30575203019960023
0.7280659848770469 0.30497176890220995
0.7276933158922949 0.3041909689114002
0.7273215595959541 0.30340962314806713
0.7269507130101518 0.3026277244598544
0.7265807731691503 0.3018452656201144
0.7262117371192879 0.30106223932684617
0.7258436019189196 0.30027863820161643
0.725476364638359 0.2994944547884553
0.7251100223598195 0.29870968155273264
0.7247445721773567 0.29792431088001076
0.7243800111968102 0.29713833507487414
0.7240163365357475 0.2963517463597364
0.7236535453234055 0.29556453687362144
0.7232916347006347 0.29477669867092177
0.7229306018198434 0.2939882237201313
0.7225704438449402 0.29319910390255016
0.7222111579512797 0.292409331010966
0.7218527413256064 0.2916188967483061
0.7214951911659995 0.29082779272626186
0.7211385046818191 0.29003601046388655
0.7207826790936503 0.28924354138616065
0.7204277116332509 0.28845037682253094
0.7200735995434953 0.2876565080054157
0.7197203400783224 0.28686192606868044
0.7193679305026832 0.2860666220460816
0.7190163680924855 0.28527058686967505
0.7186656501345431 0.28447381136819333
0.7183157739265228 0.2836762862653866
0.7179667367768925 0.2828780021783282
0.7176185360048692 0.2820789496156847
0.7172711689403681 0.28127911897594626
0.7169246329239504 0.280478500545621
0.7165789253067737 0.27967708449738915
0.7162340434505399 0.27887486088821495
0.7158899847274462 0.2780718196574204
0.7155467465201347 0.2772679506247129
0.7152043262216417 0.27646324348817125
0.7148627212353497 0.27565768782218697
0.7145219289749364 0.27485127307535673
0.7141819468643279 0.2740439885683315
0.7138427723376484 0.2732358234916131
0.7135044028391715 0.272426766903303
0.713166835823274 0.27161680772679964
0.7128300687543859 0.2708059347484415
0.7124940991069443 0.26999413661509764
0.7121589243653453 0.2691814018317022
0.7118245420238969 0.2683677187587292
0.7114909495867723 0.26755307560961233
0.7111581445679636 0.26673746044810065
0.7108261244912352 0.26592086118555414
0.7104948868900778 0.2651032655781743
0.7101644293076622 0.26428466122416805
0.7098347492967949 0.2634650355608459
0.7095058444198713 0.2626443758616474
0.7091777122488316 0.26182266923309755
0.7088503503651158 0.2609999026116872
0.7085237563596191 0.26017606276067784
0.7081979278326472 0.2593511362668291
0.7078728623938735 0.2585251095370435
0.7075485576622932 0.257697968794929
0.7072250112661813 0.25686970007727666
0.7069022208430492 0.25604028923044836
0.7065801840396005 0.2552097219066745
0.7062588985116892 0.25437798356025826
0.7059383619242764 0.25354505944368205
0.7056185719513879 0.25271093460361505
0.7052995262760727 0.25187559387681796
0.7049812225903599 0.2510390218859409
0.7046636585952181 0.250201203035214
0.7043468320005127 0.24936212150602174
0.7040307405249663 0.2485217612523653
0.7037153818961153 0.24768010599619966
0.7034007538502716 0.24683713922265124
0.7030868541324798 0.2459928441751048
0.7027736804964783 0.24514720385015787
0.7024612307046583 0.24430020099244135
0.702149502528024 0.24345181808929492
0.7018384937461531 0.24260203736529987
0.701528202147157 0.2417508407766599
0.7012186255276418 0.24089821000542572
0.7009097616926684 0.240044126453559
0.7006016084557148 0.23918857123683093
0.7002941636386358 0.238331525178545
0.6999874250716267 0.23747296880308671
0.6996813905931828 0.23661288232928337
0.6993760580500623 0.23575124566357641
0.6990714252972492 0.2348880383929959
0.698767490197914 0.23402323977792852
0.6984642506233772 0.23315682874467547
0.6981617044530726 0.23228878387779006
0.6978598495745085 0.23141908341218725
0.6975586838832326 0.23054770522501952
0.6972582052827941 0.22967462682730544
0.6969584116847082 0.22879982535530738
0.6966593010084186 0.22792327756164452
0.6963608711812624 0.22704495980613518
0.6960631201384344 0.22616484804635506
0.6957660458229499 0.22528291782790105
0.6954696461856109 0.22439914427435337
0.6951739191849697 0.22351350207691806
0.6948788627872939 0.22262596548374144
0.6945844749665322 0.22173650828888591
0.6942907537042785 0.22084510382094666
0.6939976969897375 0.21995172493130202
0.6937053028196914 0.21905634398198118
0.6934135691984643 0.21815893283312926
0.6931224941378888 0.2172594628300625
0.6928320756572725 0.21635790478988653
0.6925423117833631 0.2154542289876686
0.6922532005503159 0.21454840514214035
0.6919647399996605 0.21364040240091353
0.691676928180267 0.21273018932518706
0.6913897631483134 0.21181773387392477
0.6911032429672526 0.21090300338748233
0.69081736570778 0.20998596457065746
0.6905321294478007 0.20906658347513976
0.6902475322723978 0.20814482548133517
0.6899635722737991 0.2072206552795343
0.6896802475513464 0.20629403685039963
0.6893975562114633 0.2053649334447394
0.6891154963676226 0.2044333075625337
0.6888340661403163 0.20349912093118327
0.6885532636570239 0.20256233448294486
0.68827308705218 0.20162290833150903
0.6879935344671451 0.20068080174769234
0.6877146040501738 0.19973597313419045
0.687436293956384 0.198788379999356
0.6871586023477271 0.19783797892995275
0.6868815273929568 0.19688472556283207
0.6866050672676001 0.19592857455548884
0.6863292201539256 0.19496947955543148
0.6860539842409149 0.1940073931683153
0.6857793577242332 0.1930422669247768
0.6855053388061979 0.19207405124589572
0.6852319256957511 0.1911026954072278
0.6849591166084295 0.19012814750132542
0.6846869097663348 0.1891503543986696
0.6844153033981062 0.18816926170693685
0.6841442957388898 0.18718481372850299
0.683873885030311 0.18619695341609904
0.6836040695204462 0.18520562232651644
0.6833348474637937 0.18421076057225375
0.6830662171212456 0.18321230677099667
0.6827981767600602 0.18221019799280813
0.6825307246538335 0.18120436970490256
0.6822638590824717 0.1801947557138663
0.6819975783321635 0.17918128810518053
0.6817318806953527 0.17816389717989048
0.6814667644707104 0.1771425113882519
0.6812022279631085 0.17611705726018523
0.6809382694835915 0.1750874593323379
0.6806748873493508 0.1740536400715548
0.6804120798836972 0.173015519794546
0.6801498454160338 0.1719730165835005
0.6798881822818308 0.17092604619741594
0.6796270888225973 0.1698745219788559
0.6793665633858565 0.16881835475585774
0.6791066043251192 0.16775745273867035
0.678847209999857 0.16669172141099253
0.6785883787754774 0.16562106341534205
0.6783301090232975 0.1645453784321738
0.6780723991205189 0.16346456305231677
0.6778152474502013 0.1623785106422784
0.6775586524012378 0.16128711120192465
0.6773026123683301 0.160190251213997
0.6770471257519622 0.15908781348489145
0.6767921909583764 0.15797967697607151
0.6765378063995477 0.15686571662543267
0.6762839704931602 0.1557458031578793
0.6760306816625811 0.15461980288430233
0.6757779383368372 0.15348757748808908
0.6755257389505902 0.15234898379819561
0.6752740819441123 0.1512038735477427
0.6750229657632625 0.15005209311699266
0.6747723888594624 0.14889348325944485
0.6745223496896723 0.1477278788096904
0.6742728467163671 0.14655510837150795
0.6740238784075134 0.14537499398455267
0.6737754432365457 0.1441873507678139
0.6735275396823425 0.1429919865378289
0.6732801662292033 0.1417887013994434
0.6730333213668264 0.1405772873066672
0.6727870035902841 0.13935752759090234
0.672541211400001 0.13812919645355312
0.6722959433017309 0.13689205841965899
0.672051197806534 0.1356458677488436
0.6718069734307542 0.13439036779943198
0.6715632686959968 0.1331252903411021
0.6713200821291061 0.13185035481090243
0.6710774122621431 0.13056526750681946
0.6708352576323631 0.1292697207123765
0.6705936167821945 0.12796339174492588
0.6703524882592157 0.12664594191933673
0.6701118706161343 0.12531701541772855
0.6698717624107644 0.12397623805461114
0.6696321622060059 0.12262321592538016
0.6693930685698224 0.12125753392441467
0.6691544800752206 0.11987875411707134
0.6689163953002277 0.11848641394759295
0.6686788128278713 0.11708002426227117
0.668441731246158 0.11565906712404662
0.6682051491480521 0.11422299339103534
0.6679690651314552 0.11277122002705814
0.6677334777991852 0.11130312710703723
0.6674983857589558 0.10981805447387359
0.6672637876233556 0.10831529799594902
0.6670296820098279 0.10679410536537577
0.6667960675406504 0.1052536713662339
0.6665629428429141 0.10369313252875607
0.6663303065485048 0.10211156106923917
0.6660981572940813 0.10050795799550642
0.6658664937210566 0.09888124523314222
0.6656353144755772 0.09723025659703391
0.6654046182085042 0.09555372739438409
0.6651744035753923 0.09385028239690739
0.664944669236472 0.09211842185840753
0.6647154138566287 0.0903565051750844
0.6644866361053834 0.08856273168411499
0.6642583346568744 0.08673511796330546
0.6640305081898371 0.08487147081984875
0.663803155387585 0.08296935492377634
0.6635762749379912 0.0810260537288289
0.6633498655334692 0.07903852189730191
0.6631239258709536 0.07700332685695113
0.6628984546518822 0.07491657629352466
0.6626734505821769 0.07277382720843642
0.6624489123722249 0.07056997046959167
0.6622248387368606 0.06829908226842887
0.6620012283953466 0.0659542300971587
0.6617780800713569 0.06352721497879293
0.6615553924929567 0.06100822232272715
0.6613331643925859 0.05838533840696406
0.6611113945070398 0.0556438633136061
0.6608900815774523 0.05276530466177058
0.6606692243492769 0.04972584974268404
0.6604488215722703 0.04649394190424241
0.6602288720004729 0.04302622132752704
0.660009374392193 0.039260237406410076
0.6597903275099881 0.03510010027935881
0.6595717301206482 0.03038432107081962
0.6593535809951776 0.02479788046795939
0.6591358789087782 0.017527111030148503
0.6589186226408328 7.792858547124012e-06


==> curve_data/ratio_36deg.dat <==
0.6180339548504475 0.00020469982913565879
0.6175605807489356 0.024185540207786904
0.6170856757232807 0.0342239691918854
0.6166092397734828 0.041941109618996476
0.616131272899542 0.048458908420384174
0.6156517751014582 0.054211650634606444
0.6151707463792314 0.059421915564245954
0.6146881867328617 0.06422183694952673
0.6142040961623491 0.06869744906106053
0.6137184746676934 0.0729084707127013
0.6132313222488948 0.07689835279755465
0.6127426389059533 0.08069987432873504
0.6122524246388688 0.08433848335090831
0.6117606794476412 0.08783440289468246
0.6112674033322708 0.09120401785846945
0.6107725962927575 0.09446082186763716
0.610276258329101 0.09761608356176427
0.6097783894413018 0.10067932767195673
0.6092789896293594 0.10365869016311142
0.6087780588932743 0.10656118552382131
0.608275597233046 0.10939291138317069
0.6077716046486749 0.11215920752608714
0.6072660811401608 0.1148647811419009
0.6067590267075037 0.1175138066742285
0.6062504413507036 0.12011000629498822
0.6057403250697606 0.122656715407212
0.6052286778646747 0.12515693644494083
0.6047154997354458 0.12761338342750433
0.6042007906820739 0.13002851913815622
0.6036845507045591 0.13240458636595567
0.6031667798029012 0.13474363432943148
0.6026474779771005 0.13704754115979365
0.6021266452271568 0.13931803313855246
0.60160428155307 0.1415567012441286
0.6010803869548405 0.14376501545342815
0.6005549614324678 0.1459443371595903
0.6000280049859522 0.14809593000039917
0.5994995176152937 0.1502209693389551
0.5989694993204923 0.15232055059598487
0.5984379501015478 0.15439569659923327
0.5979048699584604 0.15644736408793114
0.59737025889123 0.15847644948802295
0.5968341168998567 0.1604837940555783
0.5962964439843403 0.16247018847079445
0.5957572401446811 0.1644363769526008
0.5952165053808789 0.1663830609535694
0.5946742396929338 0.16831090248625083
0.5941304430808456 0.170220527124854
0.5935851155446146 0.17211252672014246
0.5930382570842405 0.17398746186030595
0.5924898676997234 0.17584586410623723
0.5919399473910635 0.1776882380259595
0.5913884961582606 0.1795150630498068
0.5908355140013146 0.1813267951652688
0.5902810009202258 0.18312386846809858
0.589724956914994 0.184906696584287
0.5891673819856192 0.18667567397579296
0.5886082761321015 0.18843117714141913
0.5880476393544408 0.19017356572293273
0.5874854716526372 0.1919031835254006
0.5869217730266906 0.19362035945971967
0.5863565434766009 0.19532540841446616
0.5857897830023684 0.19701863206342476
0.585221491603993 0.19870031961449577
0.5846516692814745 0.20037074850509118
0.584080316034813 0.20203018504861592
0.5835074318640087 0.20367888503616272
0.5829330167690613 0.20531709429715372
0.582357070749971 0.2069450492222955
0.5817795938067378 0.20856297725188988
0.5812005859393615 0.21017109733226366
0.5806200471478424 0.2117696203428207
0.5800379774321802 0.21335874949598532
0.5794543767923751 0.2149386807121166
0.5788692452284271 0.21650960297126834
0.5782825827403361 0.21807169864352283
0.577694389328102 0.21962514379946643
0.5771046649917251 0.22117010850224264
0.5765134097312052 0.2227067570825021
0.5759206235465424 0.22423524839745188
0.5753263064377365 0.22575573607511445
0.5747304584047878 0.22726836874481146
0.574133079447696 0.22877329025480803
0.5735341695664613 0.23027063987798074
0.5729337287610836 0.2317605525063014
0.572331757031563 0.23324315883487132
0.5717282543778994 0.23471858553617997
0.5711232208000929 0.23618695542521706
0.5705166562981434 0.23764838761601403
0.5699085608720509 0.23910299767015236
0.5692989345218155 0.24055089773773594
0.5686877772474371 0.24199219669128685
0.5680750890489158 0.24342700025299488
0.5674608699262514 0.24485541111571754
0.5668451198794442 0.2462775290581008
0.5662278389084939 0.2476934510541643
0.5656090270134008 0.24910327137767427
0.5649886841941646 0.25050708170159913
0.5643668104507855 0.25190497119293276
0.5637434057832634 0.25329702660314013
0.5631184701915984 0.25468333235447316
0.5624920036757904 0.25606397062238123
0.5618640062358395 0.2574390214142325
0.5612344778717455 0.2588085626445429
0.5606034185835087 0.2601726702069003
0.5599708283711289 0.2615314180427601
0.559336707234606 0.2628848782072749
0.5587010551739403 0.264233120932314
0.5580638721891316 0.2655762146868159
0.5574251582801799 0.2669142262346117
0.5567849134470853 0.2682472206898458
0.5561431376898477 0.2695752615701155
0.5554998310084671 0.2708984108474421
0.5548549934029436 0.2722167289971807
0.5542086248732772 0.2735302750449688
0.5535607254194677 0.27483910661180994
0.5529112950415153 0.2761432799573793
0.5522603337394199 0.2774428500216389
0.5516078415131815 0.2787378704648397
0.5509538183628003 0.2800283937059874
0.5502982642882761 0.28131447095984186
0.5496411792896089 0.28259615227251955
0.5489825633667986 0.28387348655576117
0.5483224165198456 0.28514652161992454
0.5476607387487495 0.2864153042057619
0.5469975300535105 0.2876798800150335
0.5463327904341284 0.2889402937400108
0.5456665198906036 0.29019658909191665
0.5449987184229356 0.29144880882834784
0.5443293860311247 0.2926969947797276
0.5436585227151709 0.293941187874825
0.5429861284750741 0.2951814281653835
0.5423122033108343 0.2964177548498966
0.5416367472224516 0.297650206296564
0.5409597602099259 0.29887882006546485
0.5402812422732572 0.30010363292997816
0.5396011934124456 0.30132468089748227
0.5389196136274911 0.30254199922936453
0.5382365029183935 0.3037556224603641
0.5375518612851531 0.3049655844172793
0.5368656887277696 0.3061719182370628
0.5361779852462432 0.30737465638432915
0.5354887508405738 0.30857383066829724
0.5347979855107614 0.30976947225918894
0.5341056892568061 0.31096161170410896
0.5334118620787079 0.3121502789424199
0.5327165039764667 0.3133355033206358
0.5320196149500827 0.3145173136068522
0.5313211949995554 0.31569573800472733
0.5306212441248854 0.31687080416703584
0.5299197623260723 0.3180425392088047
0.5292167496031164 0.31921096972005464
0.5285122059560173 0.3203761217781521
0.5278061313847755 0.3215380209597961
0.5270985258893905 0.3226966923526436
0.5263893894698626 0.323852160566593
0.5256787221261918 0.3250044497447367
0.524966523858378 0.3261535835739906
0.5242527946664213 0.32729958529541725
0.5235375345503217 0.32844247771425045
0.522820743510079 0.32958228320963084
0.5221024215456934 0.33071902374406614
0.5213825686571647 0.33185272087262135
0.5206611848444932 0.3329833957518506
0.5199382701076787 0.33411106914847877
0.5192138244467213 0.3352357614478419
0.5184878478616208 0.33635749266209275
0.5177603403523775 0.33747628243818156
0.5170313019189912 0.33859215006561816
0.5163007325614619 0.33970511448402274
0.5155686322797897 0.3408151942904721
0.5148350010739744 0.3419224077466493
0.5140998389440162 0.3430267727858012
0.513363145889915 0.3441283070195109
0.512624921911671 0.34522702774429237
0.5118851670092839 0.34632295194800855
0.5111438811827539 0.3474160963161263
0.5104010644320809 0.34850647723780387
0.509656716757265 0.34959411081182434
0.5089108381583061 0.350679012852374
0.5081634286352041 0.3517611988946745
0.5074144881879593 0.3528406842004709
0.5066640168165716 0.35391748376337956
0.5059120145210408 0.35499161231410425
0.5051584813013671 0.35606308432551864
0.5044034171575504 0.3571319140176235
0.5036468220895909 0.35819811536238044
0.5028886960974883 0.3592617020884264
0.5021290391812427 0.3603226876856731
0.5013678513408542 0.3613810854097931
0.5006051325763228 0.36243690828659747
0.5001591171123516 0.3634901691163068
0.500924897725169 0.36454088047772104
0.5016922092621294 0.36558905473228775
0.5024610517232327 0.36663470402807397
0.5032314251084791 0.36767784030364464
0.5040033294178683 0.3687184752918483
0.5047767646514004 0.369756620523515
0.5055517308090756 0.37079228733106656
0.5063282278908937 0.37182548685204425
0.5071062558968548 0.37285623003255325
0.5078858148269588 0.37388452763062935
0.5086669046812058 0.3749103902195267
0.5094495254595958 0.3759338281909322
0.5102336771621286 0.37695485175810517
0.5110193597888045 0.37797347095894773
0.5118065733396233 0.37898969565900414
0.5125953178145851 0.3800035355543943
0.5133855932136899 0.38101500017468165
0.5141773995369376 0.382024098885676
0.5149707367843283 0.3830308408921763
0.5157656049558619 0.3840352352406517
0.5165620040515385 0.38503729082186366
0.517359934071358 0.3860370163734318
0.5181593950153205 0.38703442048234316
0.518960386883426 0.3880295115874075
0.5197629096756745 0.38902229798165905
0.520566963392066 0.390012787814708
0.5213725480326002 0.39100098909503994
0.5221796635972775 0.391986909692268
0.5229883100860979 0.39297055733933606
0.5237984874990611 0.39395193963467584
0.5246101958361673 0.39493106404431894
0.5254234350974165 0.39590793790396406
0.5262382052828086 0.39688256842100145
0.5270545063923437 0.3978549626764953
0.5278723384260218 0.39882512762712446
0.5286917013838427 0.3997930701070845
0.5295125952658066 0.40075879682994914
0.5303350200719136 0.40172231439049444
0.5311589758021635 0.40268362926648604
0.5319844624565563 0.40364274782042914
0.532811480035092 0.4045996763012842
0.5336400285377708 0.4055544208461472
0.5344701079645926 0.4065069874818969
0.5353017183155573 0.4074573821268078
0.536134859590665 0.40840561059213304
0.5369695317899156 0.4093516785836539
0.5378057349133092 0.4102955917031998
0.5386434689608457 0.4112373554501378
0.5394827339325252 0.4121769752228328
0.5403235298283476 0.41311445632007976
0.5411658566483131 0.41404980394250723
0.5420097143924214 0.4149830231939539
0.5428551030606728 0.41591411908281856
0.543702022653067 0.41684309652338364
0.5445504731696043 0.4177699603371139
0.5454004546102844 0.4186947152539294
0.5462519669751076 0.41961736591345483
0.5471050102640738 0.4205379168662445
0.5479595844771828 0.42145637257498425
0.5488156896144348 0.42237273741567066
0.5496733256758298 0.4232870156787683
0.5505324926613678 0.42419921157034435
0.5513931905710489 0.4251093292131823
0.5522554194048728 0.4260173726478753
0.5531191791628396 0.4269233458338989
0.5539844698449494 0.42782725265066296
0.5548512914512022 0.42872909689854566
0.5557196439815979 0.42962888229990664
0.5565895274361367 0.43052661250008284
0.5574609418148183 0.4314222910683655
0.5583338871176429 0.432315921498959
0.5592083633446104 0.4332075072119228
0.560084370495721 0.43409705155409545
0.5609619085709745 0.43498455780000256
0.561840977570371 0.4358700291527475
0.5627215774939103 0.4367534687448868
0.5636037083415927 0.4376348796392895
0.5644873701134181 0.4385142648299804
0.5653725628093863 0.43939162724296904
0.5662592864294975 0.4402669697370636
0.5671475409737519 0.4411402951046699
0.568037326442149 0.44201160607257645
0.5689286428346891 0.442880905302726
0.5698214901513723 0.44374819539297194
0.5707158683921983 0.44461347887782343
0.5716117775571674 0.44547675822917543
0.5725092176462794 0.4463380358570272
0.5734081886595344 0.4471973141101874
0.5743086905969322 0.44805459527696706
0.5752107234584731 0.4489098815858605
0.5761142872441569 0.4497631752062145
0.5770193819539837 0.45061447824888534
0.5779260075879534 0.45146379276688486
0.5788341641460661 0.4523111207560149
0.5797438516283218 0.45315646415549127
0.5806550700347204 0.45399982484855633
0.581567819365262 0.45484120466308137
0.5824820996199465 0.4556806053721585
0.583397910798774 0.4565180286946824
0.5843152529017445 0.45735347629592193
0.5852341259288578 0.4581869497880822
0.5861545298801143 0.45901845073085673
0.5870764647555137 0.45984798063196985
0.5879999305550561 0.4606755409477113
0.5889249272787412 0.4615011330834594
0.5898514549265694 0.4623247583941977
0.5907795134985407 0.4631464181850207
0.5917091029946548 0.46396611371163277
0.592640223414912 0.46478384618083735
0.5935728747593121 0.4655996167510184
0.594507057027855 0.46641342653261375
0.595442770220541 0.46722527658858004
0.59638001433737 0.46803516793485017
0.5973187893783418 0.4688431015407829
0.5982590953434568 0.4696490783296049
0.5992009322327145 0.47045309917884487
0.6001443000461153 0.47125516492076147
0.6010891987836591 0.47205527634276273
0.6020356284453459 0.47285343418781917
0.6029835890311754 0.47364963915486996
0.6039330805411481 0.4744438918992218
0.6048841029752638 0.4752361930329414
0.6058366563335223 0.4760265431252414
0.6067907406159239 0.47681494270285973
0.6077463558224683 0.47760139225043247
0.6087035019531557 0.4783858922108606
0.6096621790079862 0.47916844298567046
0.6106223869869596 0.47994904493536816
0.6115841258900758 0.48072769837978824
0.6125473957173351 0.48150440359843627
0.6135121964687373 0.4822791608308255
0.6144785281442826 0.48305197027680813
0.6154463907439707 0.4838228320969012
0.6164157842678019 0.4845917464126061
0.6173867087157758 0.48535871330672387
0.6183591640878929 0.4861237328236642
0.6193331503841529 0.4868868049697498
0.6203086676045559 0.4876479297135152
0.6212857157491019 0.4884071069860009
0.6222642948177907 0.4891643366810423
0.6232444048106225 0.48991961865555356
0.6242260457275974 0.49067295272980693
0.6252092175687152 0.49142433868770724
0.6261939203339759 0.4921737762770616
0.6271801540233796 0.49292126520984475
0.6281679186369262 0.4936668051624593
0.6291572141746159 0.49441039577599233
0.6301480406364484 0.4951520366564666
0.6311403980224239 0.4958917273750887
0.6321342863325424 0.49662946746849124
0.6331297055668039 0.49736525643897267
0.6341266557252083 0.4980990937547315
0.6351251368077556 0.49883097885009714
0.6361251488144459 0.49956091112575646
0.6371266917452792 0.5002888899489769
0.6381297656002555 0.5010149146538245
0.6391343703793746 0.5017389845413796
0.6401405060826368 0.5024610988799475
0.641148172710042 0.5031812569052659
0.64215737026159 0.5038994578207089
0.6431680987372812 0.5046157007974865
0.6441803581371152 0.5053299849748415
0.6451941484610921 0.5060423094602422
0.646209469709212 0.5067526733295722
0.6472263218814749 0.5074610756273159
0.6482447049778809 0.5081675153667411
0.6492646189984297 0.5088719915300787
0.6502860639431214 0.509574503068698
0.6513090398119562 0.5102750489032803
0.6523335466049338 0.5109736279239873
0.6533595843220545 0.5116702389906279
0.6543871529633181 0.5123648809328214
0.6554162525287247 0.5130575525501573
0.6564468830182741 0.5137482526123527
0.6574790444319667 0.5144369798594055
0.6585127367698022 0.5151237330017465
0.6595479600317806 0.5158085107203865
0.660584714217902 0.5164913116670616
0.6616229993281663 0.5171721344643763
0.6626628153625735 0.5178509777059419
0.663704162321124 0.518527839956514
0.6647470402038171 0.5192027197521254
0.6657914490106533 0.5198756156002187
0.6668373887416323 0.5205465259797734
0.6678848593967546 0.5212154493414327
0.6689338609760196 0.5218823841076259
0.6699843934794276 0.5225473286726896
0.6710364569069787 0.5232102814029852
0.6720900512586726 0.5238712406370148
0.6731451765345094 0.5245302046855339
0.6742018327344893 0.5251871718316617
0.6752600198586121 0.5258421403309895
0.6763197379068779 0.5264951084116859
0.6773809868792866 0.5271460742746
0.6784437667758383 0.5277950360933623
0.679508077596533 0.5284419920144832
0.6805739193413707 0.529086940157449
0.6816412920103512 0.529729878614815
0.6827101956034747 0.5303708054522985
0.6837806301207412 0.5310097187088666
0.6848525955621507 0.5316466163968241
0.6859260919277033 0.5322814965018975
0.6870011192173986 0.5329143569833186
0.6880776774312369 0.533545195773904
0.6891557665692183 0.534174010780134
0.6902353866313427 0.5348007998822284
0.6913165376176098 0.5354255609342204
0.69239921952802 0.5360482917640292
0.6934834323625731 0.5366689901735294
0.6945691761212692 0.5372876539386187
0.6956564508041083 0.5379042808092839
0.6967452564110903 0.5385188685096649
0.6978355929422153 0.539131414738116
0.6989274603974833 0.5397419171672663
0.7000208587768941 0.5403503734440765
0.7011157880804479 0.5409567811898964
0.7022122483081448 0.5415611380005171
0.7033102394599847 0.5421634414462243
0.7044097615359675 0.5427636890718478
0.7055108145360931 0.54336187839681
0.7066133984603618 0.5439580069151724
0.7077175133087734 0.5445520720956795
0.7088231590813281 0.5451440713818022
0.7099303357780256 0.5457340021917785
0.711039043398866 0.5463218619186521
0.7121492819438495 0.5469076479303098
0.713261051412976 0.5474913575695174
0.7143743518062455 0.5480729881539527
0.7154891831236578 0.5486525369762374
0.7166055453652131 0.5492300013039682
0.7177234385309115 0.5498053783797435
0.7188428626207526 0.5503786654211917
0.7199638176347368 0.5509498596209951
0.7210863035728641 0.5515189581469132
0.7222103204351341 0.5520859581418044
0.7233358682215472 0.5526508567236461
0.7244629469321032 0.553213650985552
0.7255915565668023 0.5537743379957892
0.7267216971256443 0.5543329147977928
0.7278533686086291 0.5548893784101786
0.728986571015757 0.5554437258267554
0.7301213043470278 0.5559959540165338
0.7312575686024416 0.5565460599237351
0.7323953637819984 0.5570940404677976
0.7335346898856981 0.5576398925433814
0.7346755469135409 0.558183613020372
0.7358179348655265 0.5587251987438815
0.7369618537416551 0.5592646465342491
0.7381073035419268 0.5598019531870397
0.7392542842663412 0.5603371154730401
0.7404027959148987 0.5608701301382553
0.7415528384875991 0.5614009939039012
0.7427044119844426 0.5619297034663977
0.7438575164054289 0.5624562554973587
0.7450121517505582 0.562980646643581
0.7461683180198305 0.5635028735270329
0.7473260152132458 0.5640229327448382
0.748485243330804 0.564540820869262
0.7496460023725052 0.5650565344476935
0.7508082923383493 0.5655700700026263
0.7519721132283363 0.5660814240316386
0.7531374650424665 0.5665905930073721
0.7543043477807394 0.5670975733775072
0.7554727614431553 0.5676023615647393
0.7566427060297143 0.5681049539667518
0.7578141815404162 0.5686053469561877
0.7589871879752612 0.5691035368806215
0.760161725334249 0.5695995200625268
0.7613377936173797 0.5700932927992441
0.7625153928246535 0.5705848513629471
0.7636945229560701 0.5710741920006067
0.7648751840116298 0.5715613109339541
0.7660573759913324 0.5720462043594419
0.7672410988951779 0.5725288684482039
0.7684263527231665 0.573009299346014
0.7696131374752979 0.5734874931732419
0.7708014531515726 0.5739634460248094
0.77199129975199 0.5744371539701434
0.7731826772765503 0.5749086130531282
0.7743755857252537 0.5753778192920568
0.7755700250980999 0.5758447686795788
0.7767659953950892 0.5763094571826491
0.7779634966162214 0.5767718807424738
0.7791625287614965 0.5772320352744538
0.7803630918309147 0.5776899166681291
0.7815651858244758 0.5781455207871192
0.78276881074218 0.5785988434690639
0.783973966584027 0.5790498805255606
0.785180653350017 0.5794986277421021
0.7863888710401499 0.5799450808780116
0.7875986196544258 0.5803892356663757
0.7888098991928446 0.5808310878139776
0.7900227096554064 0.5812706330012272
0.7912370510421112 0.5817078668820898
0.7924529233529589 0.5821427850840138
0.7936703265879497 0.5825753832078573
0.7948892607470834 0.5830056568278108
0.79610972583036 0.5834336014913215
0.7973317218377796 0.5838592127190132
0.7985552487693421 0.5842824860046067
0.7997803066250476 0.5847034168148372
0.8010068954048961 0.5851220005893704
0.8022350151088875 0.5855382327407179
0.8034646657370219 0.5859521086541497
0.8046958472892992 0.586363623687606
0.8059285597657195 0.5867727731716063
0.8071628031662829 0.5871795524091582
0.8083985774909891 0.587583956675664
0.8086349731871396 0.5872590855883311
0.8078731075221511 0.5862075967848639
0.8071140593782351 0.5851571311603938
0.8063578148795421 0.5841076859374347
0.8056043602355376 0.5830592583194466
0.804853681740374 0.5820118454910528
0.8041057657722672 0.5809654446182501
0.8033605987928786 0.5799200528486174
0.8026181673467021 0.5788756673115188
0.8018784580604575 0.5778322851183058
0.8011414576424875 0.5767899033625098
0.8004071528821608 0.5757485191200384
0.79967553064928 0.5747081294493613
0.7989465778934954 0.5736687313916976
0.7982202816437214 0.572630321971194
0.7974966290075624 0.5715928981951068
0.7967756071707361 0.5705564570539721
0.7960572033965118 0.5695209955217789
0.7953414050251424 0.5684865105561355
0.7946281994733111 0.5674529990984329
0.7939175742335758 0.5664204580740057
0.7932095168738215 0.5653888843922884
0.7925040150367166 0.5643582749469693
0.791801056439174 0.5633286266161409
0.7911006288718155 0.562299936262446
0.7904027201984432 0.5612722007332225
0.789707318355512 0.5602454168606427
0.7890144113516095 0.5592195814618516
0.7883239872669395 0.5581946913391009
0.787636034252807 0.5571707432798786
0.786950540531113 0.5561477340570394
0.7862674943938479 0.5551256604289266
0.7855868842025929 0.554104519139497
0.7849086983880234 0.5530843069184365
0.7842329254494185 0.5520650204812789
0.7835595539541718 0.5510466565295161
0.7828885725373098 0.5500292117507106
0.7822199699010102 0.5490126828185996
0.7815537348141283 0.547997066393202
0.7808898561117241 0.5469823591209177
0.7802283226945949 0.545968557634627
0.7795691235288115 0.5449556585537858
0.7789122476452581 0.5439436584845188
0.7782576841391755 0.5429325540197091
0.7776054221697095 0.541922341739086
0.776955450959461 0.5409130182093101
0.7763077597940412 0.5399045799840541
0.7756623380216305 0.5388970236040824
0.7750191750525397 0.5378903455973285
0.7743782603587765 0.5368845424789688
0.7737395834736138 0.5358796107514923
0.7731031339911634 0.5348755469047723
0.7724689015659507 0.5338723474161297
0.7718368759124956 0.5328700087503986
0.7712070468048954 0.5318685273599861
0.7705794040764102 0.5308678996849324
0.7699539376190532 0.5298681221529643
0.7693306373831841 0.528869191179552
0.768709493377105 0.527871103167957
0.7680904956666601 0.526873854509283
0.7674736343748378 0.5258774415825207
0.7668588996813783 0.524881860754592
0.766246281822381 0.5238871083803911
0.7656357710899179 0.5228931808028237
0.7650273578316483 0.5219000743528425
0.7644210324504388 0.5209077853494828
0.7638167854039822 0.5199163100998925
0.7632146072044242 0.5189256448993622
0.7626144884179908 0.5179357860313532
0.7620164196646175 0.516946729767519
0.7614203916175842 0.5159584723677317
0.7608263950031504 0.5149710100800978
0.7602344206001956 0.5139843391409796
0.7596444592398606 0.512998455775007
0.7590565018051927 0.5120133561950937
0.7584705392307934 0.5110290366024451
0.7578865625024696 0.5100454931865687
0.7573045626568855 0.5090627221252787
0.7567245307812206 0.5080807195847019
0.7561464580128264 0.5070994817192768
0.7555703355388899 0.5061190046717542
0.7549961545960955 0.5051392845731948
0.7544239064702939 0.5041603175429625
0.7538535824961702 0.5031820996887184
0.7532851740569161 0.5022046271064099
0.7527186725839046 0.5012278958802593
0.7521540695563664 0.5002519020827494
0.7515913565010715 0.49927664177460795
0.7510305249920081 0.4983021110047866
0.7504715666500704 0.49732830581044335
0.749914473142743 0.49635522221691575
0.7493592361837924 0.49538285623769873
0.7488058475329573 0.4944112038744142
0.7482542989956444 0.4934402611167837
0.7477045824226229 0.49247002394259337
0.7471566897097266 0.4915004883176631
0.7466106127975515 0.49053165019580613
0.7460663436711624 0.48956350551879346
0.7455238743597976 0.48859605021631053
0.7449831969365772 0.48762928020591506
0.7444443035182127 0.4866631913929906
0.7439071862647217 0.48569777967069927
0.7433718373791406 0.4847330409199313
0.7428382491072428 0.48376897100925265
0.7423064137372577 0.4828055657948506
0.741776323599592 0.4818428211204764
0.7412479710665529 0.480880732817386
0.7407213485520744 0.47991929670427863
0.7401964485114445 0.47895850858723343
0.7396732634410348 0.4779983642596418
0.7391517858780332 0.4770388595021412
0.7386320084001761 0.4760799900825415
0.7381139236254866 0.4751217517557549
0.7375975242120104 0.47416414026371756
0.7370828028575566 0.47320715133531416
0.7365697522994393 0.4722507806862953
0.7360583653142219 0.47129502401919765
0.7355486347174621 0.47033987702325625
0.73504055336346 0.46938533537431887
0.7345341141450076 0.46843139473475537
0.7340293099931401 0.46747805075336596
0.7335261338768897 0.466525299065286
0.73302457880304 0.4655731352918891
0.732524637815884 0.4646215550406874
0.7320263039969818 0.4636705539052297
0.7315295704649224 0.46272012746499636
0.731034430375085 0.4617702712852922
0.7305408769194046 0.46082098091713763
0.7300489033261364 0.4598722518971547
0.7295585028596245 0.4589240797474546
0.7290696688200713 0.457976459975517
0.7285823945433086 0.4570293880740737
0.72809667340057 0.45608285952098265
0.7276124987982665 0.45513686977910506
0.7271298641777609 0.45419141429617493
0.7266487630151485 0.4532464885046711
0.7261691888210333 0.45230208782168085
0.7256911351403121 0.4513582076487662
0.7252145955519558 0.45041484337182275
0.7247395636687933 0.4494719903609394
0.7242660331372994 0.4485296439702528
0.7237939976373804 0.44758779953780026
0.723323450882164 0.44664645238536893
0.7228543866177901 0.4457055978183431
0.7223867986232029 0.44476523112554706
0.7219206807099445 0.44382534757908654
0.7214560267219505 0.44288594243418683
0.7209928305353458 0.44194701092902555
0.7205310860582442 0.4410085482845674
0.7200707872305472 0.44007054970438936
0.7196119280237451 0.43913301037450897
0.7191545024407202 0.43819592546320435
0.7186985045155503 0.4372592901208353
0.7182439283133142 0.4363230994796568
0.7177907679298994 0.43538734865363377
0.7173390174918091 0.4344520327382483
0.7168886711559729 0.43351714681030745
0.7164397231095577 0.43258268592774396
0.7159921675697796 0.4316486451294162
0.7155459987837177 0.4307150194349034
0.7151012110281303 0.4297818038442977
0.7146577986092701 0.42884899333799287
0.7142157558627027 0.42791658287646833
0.7137750771531256 0.42698456740007146
0.713335756874188 0.4260529418287939
0.7128977894483135 0.42512170106204616
0.7124611693265219 0.4241908399784266
0.7120258909882551 0.42326035343548873
0.7115919489412004 0.42233023626950156
0.7111593377211194 0.42140048329521
0.7107280518916743 0.4204710893055865
0.7102980860442583 0.4195420490715836
0.709869434797825 0.41861335734187716
0.7094420927987215 0.4176850088426113
0.7090160547205193 0.41675699827713236
0.70859131526385 0.41582932032572556
0.7081678691562393 0.4149019696453411
0.7077457111519446 0.41397494086932013
0.7073248360317916 0.41304822860711365
0.7069052386030129 0.4121218274439984
0.7064869136990887 0.4111957319407874
0.706069856179587 0.41026993663353606
0.7056540609300055 0.4093444360332428
0.7052395228616163 0.40841922462554614
0.7048262369113081 0.4074942968704154
0.7044141980414331 0.4065696472018372
0.7040034012396529 0.4056452700274979
0.703593841518786 0.40472115972845774
0.703185513916657 0.40379731065882357
0.7027784134959456 0.40287371714541304
0.7023725353440377 0.4019503734874161
0.7019678745728772 0.40102727395604815
0.701564426318819 0.4001044127942009
0.7011621857424821 0.3991817842160837
0.7007611480286055 0.39825938240686315
0.7003613083859033 0.3973372015222929
0.699962662046922 0.3964152356883414
0.6995652042678985 0.3954934790008099
0.6991689303286184 0.3945719255249468
0.6987738355322766 0.3936505692950548
0.698379915205337 0.39272940431409137
0.6979871646973963 0.3918084245532637
0.6975955793810441 0.39088762395161597
0.697205154651729 0.3899669964156103
0.6968158859276218 0.38904653581870124
0.6964277686494817 0.3881262360009031
0.6960407982805222 0.3872060907683491
0.6956549703062794 0.38628609389284563
0.6952702802344792 0.3853662391114162
0.6948867235949086 0.3844465201258417
0.6945042959392824 0.3835269306021881
0.6941229928411179 0.382607464170332
0.6937428098956044 0.38168811442347267
0.6933637427194772 0.38076887491764183
0.6929857869508901 0.3798497391711988
0.6926089382492916 0.3789307006643243
0.6922331922952984 0.37801175283849947
0.6918585447905732 0.3770928890959806
0.6914849914577009 0.3761741027992624
0.6911125280400667 0.3752553872705339
0.6907411503017348 0.3743367357911248
0.690370854027328 0.37341814160094144
0.6900016350219085 0.3724995978978951
0.6896334891108582 0.3715810978373188
0.6892664121397616 0.3706626345313757
0.6889003999742878 0.36974420104845607
0.688535448500075 0.368825790412566
0.688171553622614 0.36790739560270225
0.6878087112671337 0.36698900955222075
0.6874469173784872 0.3660706251481899
0.6870861679210383 0.3651522352307366
0.686726458878549 0.3642338325923777
0.6863677862540678 0.3633154099773427
0.6860101460698185 0.3623969600808817
0.6856535343670898 0.3614784755485644
0.6852979472061266 0.3605599489755646
0.6849433806660199 0.35964137290593284
0.6845898308445996 0.3587227398318566
0.6842372938583267 0.3578040421929067
0.6838857658421872 0.35688527237527146
0.6835352429495858 0.3559664227109759
0.6831857213522402 0.35504748547708814
0.6828371972400776 0.35412845289491124
0.68248966682113 0.3532093171291603
0.6821431263214316 0.3522900702871247
0.681797571984916 0.35137070441781676
0.6814530000733144 0.3504512115111018
0.681109406866055 0.3495315834968161
0.6807667886601617 0.34861181224386534
0.6804251417701555 0.34769188955931
0.6800844625279538 0.3467718071874304
0.6797447472827742 0.3458515568087778
0.6794059924010339 0.34493113003920467
0.6790681942662553 0.34401051842888103
0.678731349278967 0.34308971346128714
0.67839545385661 0.34216870655219356
0.6780605044334412 0.34124748904861646
0.6777264974604391 0.34032605222775697
0.6773934294052095 0.33940438729591804
0.6770612967518932 0.3384824853874036
0.6767300960010716 0.3375603375633927
0.6763998236696754 0.3366379348107967
0.6760704762908938 0.3357152680410906
0.6757420504140818 0.3347923280891245
0.6754145426046706 0.33386910571191025
0.6750879494440789 0.33294559158738596
0.6747622675296219 0.332021776313156
0.6744374934744233 0.33109765040520434
0.6741136239073283 0.33017320429658736
0.6737906554728144 0.32924842833609436
0.6734685848309057 0.3283233127868882
0.6731474086570861 0.3273978478251133
0.6728271236422135 0.32647202353847954
0.6725077264924348 0.32554582992481546
0.6721892139291009 0.3246192568905941
0.6718715826886827 0.3236922942494274
0.6715548295226877 0.322764931720531
0.6712389511975766 0.32183715892715714
0.670923944494681 0.3209089653949959
0.670609806210121 0.3199803405505428
0.6702965331547247 0.31905127371943376
0.6699841221539464 0.3181217541247445
0.6696725700477861 0.31719177088525424
0.6693618736907103 0.31626131301367405
0.6690520299515716 0.31533036941483694
0.6687430357135314 0.31439892888385107
0.6684348878739796 0.31346698010421037
0.6681275833444584 0.3125345116458702
0.6678211190505834 0.31160151196327524
0.667515491931968 0.3106679693933521
0.6672106989421462 0.3097338721534507
0.6669067370484976 0.30879920833924873
0.66660360323217 0.30786396592260257
0.6663012944880071 0.3069281327493586
0.6659998078244718 0.30599169653711
0.6656991402635737 0.3050546448729073
0.6653992888407942 0.3041169652109166
0.6651002506050151 0.30317864487002644
0.6648020226184439 0.3022396710313993
0.6645046019565439 0.30130003073596956
0.6642079857079608 0.3003597108818829
0.6639121709744518 0.2994186982218784
0.6636171548708157 0.29847697936061046
0.6633229345248216 0.2975345407519085
0.663029507077139 0.2965913686959737
0.6627368696812691 0.2956474493365094
0.662445019503475 0.29470276865778683
0.6621539537227135 0.29375731248163783
0.6618636695305669 0.2928110664643814
0.6615741641311745 0.2918640160936711
0.661285434741167 0.2909161466852748
0.6609974785895978 0.2899674433797689
0.6607102929178774 0.2890178911391593
0.6604238749797074 0.2880674747434161
0.6601382220410146 0.28711617878692663
0.6598533313798854 0.2861639876748585
0.659569200286502 0.2852108856194371
0.6592858260630766 0.2842568566361248
0.6590032060237889 0.2833018845397121
0.6587213374947207 0.28234595294030473
0.6584402178137945 0.2813890452392111
0.658159844330709 0.28043114462472923
0.6578802144068776 0.27947223406781985
0.6576013254153664 0.2785122963176749
0.6573231747408318 0.27755131389716625
0.6570457597794598 0.2765892690981821
0.6567690779389045 0.27562614397683466
0.6564931266382286 0.27466192034855064
0.6562179033078417 0.2736965797830233
0.6559434053894415 0.272730103599039
0.6556696303359544 0.2717624728591582
0.655396575611476 0.27079366836426055
0.6551242386912123 0.2698236706479355
0.654852617061422 0.2688524599707277
0.6545817082193572 0.267880016314219
0.6543115096732076 0.2669063193749526
0.6540420189420416 0.2659313485581851
0.65377323355575 0.2649550829714679
0.6535051510549894 0.26397750141804666
0.653237768991126 0.26299858239007545
0.6529710849261794 0.26201830406163995
0.652705096432767 0.2610366442815777
0.6524398010940494 0.26005358056609806
0.652175196503675 0.2590690900911827
0.6519112802657251 0.25808314968477086
0.6516480499946602 0.2570957358187098
0.6513855033152665 0.2561068246004759
0.6511236378626007 0.2551163917646408
0.650862451281939 0.2541244126640932
0.6506019412287218 0.2531308622609872
0.6503421053685036 0.2521357151174258
0.6500829413768978 0.2511389453858521
0.6498244469395277 0.2501405267991549
0.6495666197519723 0.24914043266046101
0.649309457519717 0.24813863583261703
0.6490529579581008 0.24713510872733616
0.648797118792267 0.24612982329400926
0.6485419377571114 0.24512275100815548
0.6482874125972337 0.24411386285950834
0.6480335410668862 0.24310312933971615
0.6477803209299252 0.24209052042964416
0.6475277499597615 0.24107600558626474
0.6472758259393112 0.24005955372911209
0.6470245466609477 0.23904113322629528
0.6467739099264522 0.23802071188003748
0.6465239135469669 0.2369982569117362
0.6462745553429465 0.2359737349465119
0.6460258331441108 0.23494711199723625
0.6457777447893974 0.2339183534480047
0.6455302881269152 0.23288742403704388
0.645283461013897 0.23185428783901657
0.6450372613166536 0.2308189082467096
0.644791686910528 0.22978124795207
0.6445467356798487 0.22874126892656654
0.6443024055178848 0.2276989324008412
0.6440586943268003 0.22665419884362673
0.6438156000176095 0.22560702793988896
0.6435731205101323 0.2245573785681691
0.6433312537329486 0.223505208777077
0.6430899976233555 0.22245047576090857
0.6428493501273228 0.22139313583434214
0.6426093091994483 0.22033314440616641
0.6423698728029162 0.2192704559520059
0.6421310389094521 0.21820502398598074
0.6418928054992818 0.21713680103126942
0.6416551705610865 0.21606573858949948
0.6414181320919624 0.2149917871089331
0.6411816880973771 0.2139148959513644
0.6409458365911285 0.21283501335768773
0.6407105755953019 0.21175208641205095
0.6404759031402305 0.2106660610045388
0.6402418172644522 0.2095768817922976
0.6400083160146699 0.2084844921590346
0.6397753974457097 0.20738883417279544
0.6395430596204817 0.20628984854194324
0.6393113006099387 0.20518747456922903
0.639080118493036 0.20408165010386697
0.6388495113566929 0.20297231149149872
0.6386194772957516 0.20185939352193136
0.638390014412939 0.20074282937453508
0.6381611208188265 0.19962255056116054
0.6379327946317925 0.1984984868664489
0.6377050339779822 0.1973705662853739
0.6374778369912705 0.19623871495787343
0.6372512018132225 0.19510285710038658
0.6370251265930569 0.19396291493413384
0.6367996094876069 0.1928188086099291
0.6365746486612837 0.19167045612933628
0.636350242286038 0.19051777326193509
0.6361263885413245 0.1893606734584725
0.6359030856140627 0.18819906775963255
0.6356803316986028 0.18703286470017094
0.635458124996687 0.18586197020810216
0.6352364637174145 0.1846862874986421
0.6350153460772047 0.18350571696255621
0.634794770299762 0.18232015604856142
0.6345747346160393 0.18112949913937443
0.6343552372642036 0.1799336374209993
0.6341362764895996 0.1787324587447875
0.6339178505447152 0.1775258474817784
0.6336999576891469 0.17631368436879286
0.6334825961895644 0.17509584634569117
0.6332657643196767 0.17387220638318118
0.6330494603601979 0.1726426333004869
0.6328336825988128 0.1714069915721473
0.6326184293301427 0.17016514112313613
0.6324036988557126 0.16891693711144004
0.6321894894839167 0.16766222969712904
0.6319757995299863 0.16640086379690167
0.6317626273159552 0.16513267882294874
0.6315499711706279 0.1638575084049203
0.6313378294295464 0.16257518009362174
0.6311262004349578 0.16128551504496402
0.6309150825357814 0.1599883276825293
0.6307044740875776 0.15868342533696772
0.6304943734525144 0.15737060786024076
0.6302847789993368 0.15604966721255117
0.6300756891033347 0.15472038701954421
0.629867102146311 0.15338254209713664
0.6296590165165513 0.15203589794103659
0.6294514306087914 0.15068021017768693
0.629244342824188 0.14931522397302643
0.6290377515702857 0.14794067339502787
0.628831655260989 0.1465562807255411
0.62862605231653 0.1451617557164095
0.6284209411634384 0.14375679478426692
0.628216320234512 0.14234108013771596
0.6280121879687864 0.14091427882983085
0.6278085428115052 0.1394760417280237
0.6276053832140905 0.1380260023923105
0.6274027076341133 0.13656377585181734
0.6272005145352645 0.1350889572680363
0.6269988023873253 0.13360112047174977
0.6267975696661391 0.13209981635874005
0.6265968148535817 0.1305845711272644
0.6263965364375333 0.12905488433782336
0.6261967329118501 0.12751022677282361
0.6259974027763353 0.1259500380703574
0.625798544536712 0.1243737241022708
0.625600156704594 0.12278065406194726
0.625402237797459 0.12117015722157466
0.6252047863386196 0.11954151931187475
0.6250078008571983 0.11789397846921139
0.6248112798880965 0.11622672068518157
0.6246152219719703 0.11453887468203736
0.6244196256552018 0.11282950612285594
0.6242244894898733 0.11109761104787595
0.6240298120337386 0.10934210840676456
0.6238355918501992 0.10756183152994006
0.6236418275082747 0.10575551834878215
0.6234485175825786 0.10392180013302103
0.6232556606532915 0.10205918846104262
0.6230632553061349 0.10016606007219372
0.6228713001323448 0.09824063916470173
0.6226797937286472 0.0962809765924932
0.6224887346972312 0.09428492527025312
0.6222981216457237 0.09225011090673303
0.6221079531871654 0.09017389693422888
0.6219182279399831 0.08805334216309259
0.621728944527967 0.08588514922815442
0.6215401015802441 0.08366560125594805
0.6213516977312543 0.08139048328787568
0.6211637316207255 0.07905498372160849
0.6209762018936488 0.07665356918842425
0.620789107200254 0.07417982355764174
0.6206024461959863 0.07162623764047872
0.6204162175414802 0.06898392978915827
0.6202304199025384 0.06624226743914019
0.6200450519501042 0.06338834297584499
0.6198601123602412 0.06040622892758843
0.6196755998141072 0.05727588708644124
0.6194915129979328 0.053971512107243116
0.6193078506029956 0.050458903893968496
0.6191246113255989 0.04669106653103519
0.618941793867048 0.042600306620672275
0.6187593969336262 0.038082675200539325
0.618577419236574 0.03296309537444212
0.6183958594920643 0.02690000992387963
0.6182147164211808 0.01901111990600553
0.6180339887498949 0.0


==> curve_data/ratio_90deg.dat <==
0.70710677339376 0.00010497935897351702
0.7066911431703667 0.024241042975918843
0.7062735089410408 0.03431807931848172
0.7058538707057823 0.04207509013258076
0.7054322284645912 0.04863508037909284
0.7050085822174675 0.054432517852074404
0.7045829319644112 0.0596899655254878
0.7041552777054223 0.06453948310607692
0.7037256194405008 0.06906701487022182
0.7032939571696467 0.0733321880803998
0.7028602908928601 0.07737836574911755
0.7024246206101408 0.08123824444619585
0.7019869463214888 0.08493719558727576
0.7015472680269044 0.08849537120090988
0.7011055857263873 0.09192909040809358
0.7006618994199376 0.09525178581656779
0.7002162091075553 0.09847466934722066
0.6997685147892404 0.10160721288206165
0.6993188164649929 0.10465750301818584
0.6988671141348128 0.10763250801165267
0.6984134077987002 0.11053828208818249
0.6979576974566549 0.11338012418852185
0.697499983108677 0.1161627029790343
0.6970402647547665 0.11889015649163322
0.6965785423949235 0.12156617241224593
0.6961148160291477 0.124194053419259
0.6956490856574394 0.12677677083743863
0.6951813512797986 0.12931700906220076
0.6947116128962252 0.13181720262213695
0.6942398705067191 0.13427956731690055
0.6937661241112804 0.1367061265474651
0.6932903737099091 0.1390987337152089
0.6928126193026052 0.14145909138356372
0.6923328608893687 0.14378876775583702
0.6918510984701997 0.14608921091435229
0.691367332045098 0.14836176118138814
0.6908815616140638 0.1506076618957772
0.6903937871770969 0.15282806884622183
0.6899040087341973 0.1550240585602264
0.6894122262853654 0.15719663561366792
0.6889184398306006 0.15934673909864325
0.6884226493699034 0.1614752483649525
0.6879248549032735 0.16358298813235478
0.6874250564307111 0.16567073305576271
0.686923253952216 0.16773921181315782
0.6864194474677883 0.16978911077573913
0.685913636977428 0.17182107731124577
0.6854058224811352 0.17383572276421974
0.6848960039789097 0.1758336251509401
0.6843841814707516 0.17781533160166277
0.683870354956661 0.17978136057848298
0.6833545244366377 0.1817322038934671
0.6828366899106819 0.18366832854856427
0.6823168513787934 0.1855901784161262
0.6817950088409723 0.18749817577656167
0.6812711622972187 0.18939272272766122
0.6807453117475324 0.19127420247841811
0.6802174571919136 0.19314298053868612
0.6796875986303621 0.1949994058147146
0.679155736062878 0.19684381161949266
0.6786218694894615 0.19867651660583466
0.6780859989101121 0.20049782562929558
0.6775481243248304 0.20230803054724333
0.6770082457336158 0.2041074109597494
0.6764663631364688 0.20589623489738512
0.6759224765333891 0.20767475946048433
0.6753765859243769 0.2094432314139866
0.674828691309432 0.2112018877415618
0.6742787926885546 0.2129509561623644
0.6737268900617446 0.21469065561344297
0.6731729834290019 0.21642119670054674
0.6726170727903267 0.21814278211981356
0.6720591581457188 0.21985560705260104
0.6714992394951783 0.22155985953551502
0.6709373168387053 0.2232557208075053
0.6703733901762997 0.2249433656357411
0.6698074595079615 0.22662296262181958
0.6692395248336906 0.22829467448973936
0.6686695861534871 0.22995865835694085
0.6680976434673511 0.23161506598961185
0.6675236967752824 0.233264044043356
0.6669477460772812 0.23490573429023484
0.6663697913733474 0.2365402738331076
0.6657898326634809 0.23816779530812734
0.6652078699476819 0.23978842707617876
0.6646239032259503 0.2414022934039831
0.664037932498286 0.243009514635542
0.6634499577646893 0.24461020735454217
0.6628599790251598 0.24620448453828941
0.6622679962796978 0.24779245570370845
0.6616740095283031 0.24937422704589798
0.6610780187709758 0.2509499015696984
0.660480024007716 0.2525195792146954
0.6598800252385236 0.25408335697405576
0.6592780224633986 0.2556413290075581
0.658674015682341 0.25719358674916304
0.6580680048953508 0.25874021900943944
0.657459990102428 0.2602813120731403
0.6568499713035725 0.26181694979220893
0.6562379484987845 0.26334721367446956
0.6556239216880638 0.2648721829682453
0.6550078908714105 0.2663919347431267
0.6543898560488248 0.2679065439671052
0.6537698172203064 0.2694160835802629
0.6531477743858554 0.2709206245652107
0.6525237275454717 0.2724202360144397
0.6518976766991554 0.27391498519475593
0.6512696218469067 0.2754049376089457
0.6506395629887253 0.276890157054816
0.6500075001246113 0.2783707056817466
0.6493734332545646 0.2798466440448762
0.6487373623785854 0.28131803115704473
0.6480992874966736 0.28278492453860415
0.6474592086088291 0.284247380265199
0.6468171257150521 0.285705453013621
0.6461730388153425 0.2871591961058288
0.6455269479097003 0.2886086615512208
0.6448788529981255 0.290053900087246
0.6442287540806181 0.29149496121843077
0.6435766511571781 0.2929318932538961
0.6429225442278055 0.29436474334343365
0.6422664332925002 0.2957935575122121
0.6416083183512624 0.2972183806941708
0.6409481994040921 0.2986392567641641
0.6402860764509891 0.30005622856891045
0.6396219494919535 0.3014693379568029
0.6389558185269852 0.3028786258066263
0.6382876835560845 0.30428413205523536
0.637617544579251 0.30568589572423344
0.636945401596485 0.3070839549456996
0.6362712546077864 0.3084783469870025
0.6355951036131552 0.30986910827473996
0.6349169486125914 0.3112562744178436
0.634236789606095 0.3126398802298804
0.633554626593666 0.31401995975058733
0.6328704595753044 0.31539654626666896
0.6321842885510102 0.31676967233189024
0.6314961135207834 0.3181393697864913
0.630805934484624 0.3195056697759529
0.630113751442532 0.32086860276913826
0.6294195643945074 0.3222281985758362
0.6287233733405503 0.3235844863637303
0.6280251782806604 0.3249374946748138
0.627324979214838 0.3262872514412769
0.626622776143083 0.32763378400088056
0.6259185690653954 0.3289771191118431
0.6252123579817752 0.3303172829672534
0.6245041428922224 0.33165430120903094
0.6237939237967371 0.33298819894144993
0.6230817006953191 0.3343190007442424
0.6223674735879685 0.3356467306852986
0.6216512424746854 0.3369714123329753
0.6209330073554695 0.3382930687680319
0.6202127682303211 0.33961172259520417
0.6194905250992402 0.3409273959544286
0.6187662779622265 0.34224011053173276
0.6180400268192804 0.3435498875698014
0.6173117716704016 0.3448567478782313
0.6165815125155902 0.3461607118434834
0.6158492493548462 0.34746179943854605
0.6151149821881697 0.3487600302323185
0.6143787110155605 0.3500554233987219
0.6136404358370187 0.351347997725551
0.6129001566525443 0.3526377716230731
0.6121578734621373 0.35392476313238375
0.6114135862657978 0.3552089899335262
0.6106672950635256 0.35649046935338546
0.6099189998553208 0.3577692183733604
0.6091687006411834 0.3590452536368253
0.6084163974211134 0.3603185914563857
0.6076620901951109 0.3615892478209341
0.6069057789631758 0.36285723840251694
0.6061474637253079 0.36412257856301145
0.6053871444815075 0.3653852833606278
0.6046248212317745 0.36664536755623234
0.603860493976109 0.36790284561950537
0.6030941627145109 0.3691577317349362
0.60232582744698 0.370410039807658
0.6015554881735168 0.371659783469132
0.6007831448941208 0.3729069760826819
0.6000087976087922 0.3741516307488871
0.599232446317531 0.3753937603108333
0.5984540910203372 0.37663337735923247
0.5976737317172108 0.37787049423740865
0.5968913684081519 0.3791051230461597
0.5961070010931604 0.3803372756484947
0.5953206297722362 0.38156696367425225
0.5945322544453795 0.3827941985246049
0.59374187511259 0.38401899137644935
0.5929494917738681 0.3852413531866894
0.5921551044292136 0.38646129469641227
0.5913587130786264 0.38767882643496404
0.5905603177221066 0.3888939587239231
0.5897599183596542 0.39010670168098116
0.5889575149912694 0.3913170652237247
0.5881531076169518 0.3925250590733315
0.5873466962367015 0.3937306927581742
0.5865382808505188 0.3949339756173401
0.5857278614584035 0.3961349168040673
0.5849154380603556 0.3973335252890982
0.584101010656375 0.39852980986395653
0.5832845792464618 0.39972377914414603
0.5824661438306161 0.4009154415722748
0.5816457044088378 0.4021048054211078
0.5808232609811268 0.4032918787965485
0.5799988135474833 0.40447666964055146
0.5791723621079071 0.4056591857339697
0.5783439066623983 0.4068394346993357
0.577513447210957 0.40801742400358004
0.5766809837535831 0.4091931609606883
0.5758465162902765 0.4103666527342985
0.5750100448210373 0.41153790634024057
0.5741715693458656 0.41270692864901826
0.5733310898647613 0.4138737263882368
0.5724886063777244 0.41503830614497617
0.5716441188847547 0.41620067436811337
0.5707976273858527 0.41736083737059143
0.5699491318810179 0.4185188013316416
0.5690986323702506 0.41967457229895444
0.5682461288535506 0.42082815619080666
0.567391621330918 0.42197955879813903
0.566535109802353 0.4231287857865923
0.5656765942678552 0.42427584269849755
0.5648160747274249 0.42542073495482563
0.563953551181062 0.4265634678570932
0.5630890236287664 0.42770404658923034
0.5622224920705383 0.428842476219408
0.5613539565063775 0.42997876170182636
0.5604834169362842 0.43111290787846696
0.5596108733602583 0.4322449194808067
0.5587363257782998 0.4333748011314983
0.5578597741904087 0.43450255734601423
0.5569812185965849 0.43562819253425655
0.5561006589968287 0.43675171100213567
0.5552180953911398 0.4378731169531139
0.554333527779518 0.4389924144897201
0.553446956161964 0.4401096076150317
0.5525583805384773 0.44122470023412724
0.551667800909058 0.4423376961555098
0.550775217273706 0.4434485990925014
0.5498806296324215 0.44455741266460924
0.5489840379852045 0.4456641403988655
0.5480854423320547 0.44676878573113843
0.5471848426729724 0.44787135200742023
0.5462822390079574 0.44897184248508604
0.54537763133701 0.4500702603341311
0.5444710196601298 0.45116660863838165
0.543562403977317 0.4522608903966824
0.5426517842885717 0.45335310852406147
0.5417391605938939 0.4544432658528712
0.5408245328932834 0.4555313651339081
0.5399079011867403 0.4566174090375106
0.5389892654742645 0.45770140015463445
0.5380686257558562 0.45878334099790974
0.5371459820315152 0.4598632340026751
0.5362213343012417 0.46094108152799307
0.5352946825650357 0.4620168858576468
0.5343660268228969 0.4630906492011159
0.5334353670748256 0.46416237369453595
0.5325027033208217 0.4652320614016375
0.5315680355608853 0.46629971431466855
0.5306313637950162 0.46736533435529987
0.5296926880232145 0.46842892337551245
0.5287520082454801 0.46949048315846814
0.5278093244618132 0.4705500154193649
0.5268646366722136 0.47160752180627513
0.5259179448766816 0.4726630039009693
0.5249692490752169 0.4737164632197229
0.5240185492678195 0.4747679012141087
0.5230658454544898 0.4758173192717768
0.5221111376352272 0.47686471871721536
0.5211544258100321 0.47791010081250196
0.5201957099789043 0.4789534667580387
0.519234990141844 0.47999481769327385
0.5182722662988513 0.48103415469741106
0.5173075384499257 0.48207147879010515
0.5163408065950676 0.4831067909321448
0.5153720707342769 0.4841400920261237
0.5144013308675536 0.4851713829170983
0.5134285869948978 0.48620066439323467
0.5124538391163093 0.48722793718644236
0.5114770872317882 0.48825320197299876
0.5104983313413345 0.48927645937415915
0.509517571444948 0.49029770995675903
0.5085348075426293 0.4913169542338033
0.5075500396343777 0.4923341926650449
0.5065632677201937 0.49334942565755513
0.505574491800077 0.4943626535662801
0.5045837118740277 0.4953738766945913
0.5035909279420459 0.496383095294823
0.5025961400041314 0.497390309568801
0.5015993480602842 0.4983955196683633
0.5006005521105046 0.49939872569586935
0.5004002478452076 0.5003999277047012
0.5014030518068526 0.5013991256997563
0.5024078597744301 0.5023963196379297
0.5034146717479402 0.5033915094285899
0.5044234877273828 0.504384694934044
0.5054343077127581 0.5053758759699964
0.506447131704066 0.5063650523059984
0.5074619597013066 0.5073522236658894
0.5084787917044795 0.5083373897282313
0.5094976277135852 0.5093205501267346
0.5105184677286234 0.5103017044506765
0.5115413117495944 0.5112808522453126
0.5125661597764979 0.5122579930122804
0.5135930118093339 0.5132331262099957
0.5146218678481025 0.5142062512540423
0.5156527278928038 0.5151773675175549
0.5166855919434377 0.5161464743315941
0.5177204600000043 0.5171135709855164
0.5187573320625034 0.5180786567273357
0.5197962081309349 0.5190417307640801
0.5208370882052993 0.5200027922621416
0.521879972285596 0.5209618403476187
0.5229248603718255 0.5219188741066546
0.5239717524639875 0.5228738925857678
0.5250206485620823 0.5238268947921777
0.5260715486661096 0.5247778796941239
0.5271244527760695 0.5257268462211802
0.5281793608919618 0.5266737932645621
0.529236273013787 0.52761871967743
0.5302951891415446 0.5285616242751859
0.5313561092752348 0.5295025058357651
0.5324190334148577 0.530441363099923
0.5334839615604132 0.5313781947715149
0.5345508937119012 0.5323129995177746
0.535619829869322 0.533245775969583
0.5366907700326753 0.5341765227217354
0.5377637142019611 0.5351052383332029
0.5388386623771795 0.536031921327388
0.5399156145583306 0.5369565701923773
0.5409945707454142 0.5378791833811879
0.5420755309384304 0.5387997593120099
0.5431584951373793 0.5397182963684446
0.5442434633422606 0.5406347928997383
0.5453304355530748 0.5415492472210108
0.5464194117698216 0.542461657613481
0.5475103919925008 0.5433720223246867
0.5486033762211127 0.5442803395687021
0.549698364455657 0.5451866075263495
0.5507953566961341 0.5460908243454075
0.5518943529425437 0.5469929881408157
0.5529953531948859 0.5478930969948748
0.5540983574531608 0.5487911489574435
0.5552033657173683 0.5496871420461305
0.5563103779875083 0.5505810742464841
0.557419394263581 0.5514729435121768
0.5585304145455863 0.5523627477651876
0.5596434388335241 0.553250484895979
0.5607584671273944 0.5541361527636722
0.5618754994271975 0.5550197491962178
0.5629945357329331 0.5559012719905626
0.5641155760446013 0.5567807189128144
0.5652386203622022 0.5576580876984021
0.5663636686857356 0.5585333760522335
0.5674907210152018 0.5594065816488487
0.5686197773506003 0.5602777021325716
0.5697508376919316 0.5611467351176567
0.5708839020391954 0.5620136781884346
0.5720189703923919 0.5628785288994524
0.5731560427515208 0.5637412847756128
0.5742951191165824 0.5646019433123086
0.5754361994875767 0.5654605019755556
0.5765792838645036 0.5663169582021216
0.5777243722473631 0.5671713093996527
0.578871464636155 0.5680235529467972
0.5800205610308797 0.5688736861933262
0.581171661431537 0.5697217064602516
0.5823247658381268 0.5705676110399401
0.5834798742506491 0.5714113971962277
0.5846369866691041 0.5722530621645272
0.5857961030934917 0.5730926031519364
0.5869572235238121 0.5739300173373423
0.588120347960065 0.5747653018715222
0.5892854764022504 0.5755984538772438
0.5904526088503683 0.576429470449361
0.591621745304419 0.577258348654908
0.592792885764402 0.5780850855331912
0.593966030230318 0.578909678095878
0.5951411787021663 0.5797321233270837
0.5963183311799474 0.5805524181834553
0.5974974876636612 0.5813705595942535
0.5986786481533073 0.5821865444614323
0.5998618126488862 0.5830003696597156
0.6010469811503976 0.5838120320366726
0.6022341536578415 0.5846215284127898
0.6034233301712182 0.5854288555815416
0.6046145106905274 0.5862340103094573
0.6058076952157692 0.5870369893361884
0.6070028837469434 0.5878377893745704
0.6082000762840505 0.5886364071106852
0.6093992728270903 0.5894328392039201
0.6106004733760624 0.590227082287024
0.6118036779309672 0.5910191329661637
0.6130088864918046 0.5918089878209752
0.6142160990585745 0.5925966434046152
0.6154253156312772 0.5933820962438093
0.6166365362099124 0.5941653428388989
0.6178497607944802 0.5949463796638854
0.6190649893849807 0.5957252031664728
0.6202822219814137 0.5965018097681077
0.6215014585837793 0.5972761958640187
0.6227226991920776 0.598048357823252
0.6239459438063082 0.5988182919887066
0.6251711924264716 0.5995859946771663
0.6263984450525677 0.6003514621793311
0.6276277016845961 0.6011146907598449
0.6288589623225573 0.6018756766573237
0.6300922269664513 0.6026344160843793
0.6313274956162778 0.6033909052276429
0.6325647682720368 0.6041451402477869
0.6338040449337283 0.604897117279543
0.6350453256013524 0.6056468324317211
0.6362886102749092 0.6063942817872241
0.6375338989543986 0.6071394614030619
0.6387811916398205 0.6078823673103638
0.6400304883311752 0.6086229955143889
0.6412817890284623 0.6093613419945341
0.6425350937316823 0.6100974027043411
0.6437904024408347 0.6108311735715014
0.6450477151559195 0.6115626504978594
0.6463070318769373 0.6122918293594144
0.6475683526038873 0.6130187060063195
0.6488316773367702 0.6137432762628799
0.6500970060755855 0.61446553592755
0.6513643388203334 0.6151854807729267
0.652633675571014 0.6159031065457428
0.6539050163276274 0.6166184089668587
0.6551783610901731 0.617331383731251
0.6564537098586516 0.618042026508001
0.6577310626330626 0.6187503329402801
0.6590104194134061 0.6194562986453354
0.6602917801996822 0.6201599192144709
0.661575144991891 0.6208611902130302
0.6628605137900323 0.6215601071803749
0.6641478865941062 0.6222566656298627
0.665437263404113 0.622950861048824
0.6667286442200522 0.6236426888985355
0.6680220290419239 0.6243321446141941
0.6693174178697283 0.6250192236048874
0.6706148107034653 0.6257039212535639
0.6719142075431348 0.6263862329170006
0.6732156083887368 0.6270661539257695
0.6745190132402716 0.6277436795842023
0.6758244220977392 0.628418805170354
0.677131834961139 0.6290915259359635
0.6784412518304717 0.6297618371064144
0.6797526727057368 0.6304297338806929
0.6810660975869345 0.6310952114313445
0.6823815264740649 0.6317582649044293
0.6836989593671279 0.6324188894194751
0.6850183962661234 0.6330770800694299
0.6863398371710516 0.6337328319206113
0.6876632820819124 0.6343861400126559
0.688988730998706 0.6350369993584664
0.6903161839214318 0.635685404944156
0.6916456408500904 0.6363313517289939
0.6929771017846815 0.6369748346453463
0.6943105667252052 0.6376158485986173
0.6956460356716616 0.6382543884671884
0.6969835086240506 0.6388904491023554
0.698322985582372 0.6395240253282642
0.6996644665466263 0.6401551119418462
0.701007951516813 0.6407837037127487
0.7023534404929324 0.641409795383268
0.7037009334749844 0.6420333816682778
0.705050430462969 0.6426544572551568
0.7064019314568861 0.6432730168037154
0.7077554364567358 0.6438890549461197
0.7091109454625182 0.6445025662868148
0.7104684584742331 0.6451135454024456
0.7118279754918806 0.645721986841777
0.7131894965154608 0.6463278851256112
0.7145530215449738 0.6469312347467047
0.7159185505804191 0.6475320301696822
0.7172860836217969 0.6481302658309505
0.7186556206691075 0.6487259361386093
0.7200271617223506 0.6493190354723611
0.7214007067815262 0.6499095581834191
0.7227762558466346 0.650497498594414
0.7241538089176756 0.6510828509992979
0.725533365994649 0.6516656096632482
0.7269149270775555 0.6522457688225684
0.7282984921663942 0.6528233226845875
0.7296840612611655 0.653398265427559
0.7310716343618693 0.6539705912005555
0.7324612114685058 0.6545402941233646
0.7338527925810752 0.6551073682863808
0.7352463776995768 0.6556718077504972
0.736641966824011 0.6562336065469939
0.7380395599543781 0.6567927586774266
0.7394391570906775 0.6573492581135112
0.7408407582329097 0.657903098797009
0.7422443633810745 0.6584542746396082
0.7436499725351717 0.6590027795228044
0.7450575856952018 0.6595486072977796
0.7464672028611643 0.6600917517852788
0.7478788240330594 0.660632206775485
0.7492924492108872 0.6611699660278925
0.7496464614686676 0.6607692703827683
0.7489416437282044 0.6594338398979179
0.7482398066089996 0.6581006140718342
0.7475409333282824 0.6567695838814482
0.7468450072212386 0.655440740321856
0.7461520117400156 0.6541140744062841
0.7454619304527393 0.652789577166052
0.7447747470425417 0.6514672396505327
0.744090445306593 0.6501470529271113
0.7434090091551497 0.6488290080811414
0.7427304226106077 0.647513096215898
0.7420546698065642 0.6461993084525302
0.741381734986893 0.6448876359300096
0.7407116025048238 0.6435780698050791
0.7400442568220338 0.6422706012521973
0.7393796825077465 0.6409652214634817
0.73871786423784 0.6396619216486505
0.7380587867939634 0.6383606930349618
0.7374024350626622 0.6370615268671509
0.7367487940345118 0.6357644144073649
0.7360978488032585 0.6344693469350975
0.7354495845649711 0.6331763157471195
0.7348039866171986 0.6318853121574091
0.7341610403581363 0.6305963274970796
0.7335207312858003 0.6293093531143058
0.7328830449972098 0.6280243803742475
0.7322479671875776 0.6267414006589728
0.731615483649507 0.625460405367379
0.7309855802721977 0.6241813859151114
0.7303582430406587 0.6229043337344804
0.7297334580349288 0.6216292402743779
0.7291112114293045 0.6203560970001906
0.7284914894915743 0.6190848953937134
0.7278742785822628 0.6178156269530595
0.7272595651538784 0.6165482831925698
0.7266473357501704 0.6152828556427207
0.726037577005394 0.6140193358500304
0.7254302756435782 0.6127577153769628
0.7248254184778057 0.6114979858018312
0.7242229924094954 0.6102401387186994
0.723622984427694 0.6089841657372821
0.7230253816083734 0.6077300584828428
0.7224301711137343 0.6064778085960918
0.7218373401915174 0.6052274077330809
0.7212468761743195 0.6039788475650982
0.7206587664789182 0.6027321197785608
0.7200729986056001 0.6014872160749055
0.7194895601374971 0.6002441281704797
0.7189084387399284 0.5990028477964292
0.7183296221597487 0.5977633666985857
0.7177530982247025 0.596525676637352
0.7171788548427832 0.5952897693875877
0.7166068800016004 0.594055636738491
0.7160371617677507 0.5928232704934808
0.7154696882861948 0.5915926624700772
0.7149044477796429 0.590363804499781
0.7143414285479412 0.5891366884279501
0.7137806189674678 0.5879113061136774
0.7132220074905327 0.5866876494296648
0.7126655826447824 0.5854657102620978
0.7121113330326125 0.5842454805105176
0.7115592473305824 0.5830269520876927
0.7110093142888378 0.5818101169194877
0.7104615227305374 0.5805949669447333
0.7099158615512855 0.5793814941150935
0.7093723197185682 0.5781696903949309
0.7088308862711965 0.576959547761172
0.7082915503187535 0.5757510582031707
0.707754301041047 0.5745442137225709
0.7072191276875663 0.5733390063331671
0.706686019576945 0.5721354280607642
0.7061549660964271 0.5709334709430364
0.7056259567013405 0.5697331270293835
0.7050989809145709 0.5685343883807886
0.7045740283260463 0.567337247069671
0.7040510885922201 0.5661416951797404
0.703530151435563 0.5649477248058495
0.7030112066440578 0.5637553280538442
0.7024942440706992 0.5625644970404137
0.7019792536329963 0.5613752238929385
0.7014662253124834 0.5601875007493382
0.7009551491542305 0.5590013197579166
0.700446015266362 0.5578166730772067
0.699938813819577 0.5566335528758138
0.6994335350466755 0.5554519513322579
0.6989301692420878 0.5542718606348135
0.698428706761409 0.5530932729813495
0.6979291380209359 0.5519161805791681
0.6974314534972104 0.5507405756448402
0.6969356437265649 0.5495664504040418
0.6964416993046724 0.5483937970913876
0.6959496108861011 0.5472226079502645
0.6954593691838715 0.5460528752326623
0.694970964969019 0.5448845911990048
0.6944843890701591 0.5437177481179774
0.6939996323730568 0.5425523382663554
0.6935166858202009 0.5413883539288301
0.6930355404103783 0.5402257873978329
0.692556187198258 0.5390646309733589
0.6920786172939726 0.5379048769627891
0.691602821862707 0.5367465176807102
0.6911287921242908 0.5355895454487345
0.6906565193527914 0.5344339525953163
0.6901859948761138 0.5332797314555694
0.6897172100756019 0.5321268743710809
0.6892501563856447 0.5309753736897249
0.6887848252932829 0.5298252217654741
0.688321208337824 0.5286764109582096
0.6878592971104546 0.5275289336335307
0.6873990832538618 0.5263827821625608
0.6869405584618535 0.5252379489217542
0.6864837144789844 0.5240944262926995
0.6860285431001834 0.5229522066619219
0.6855750361703866 0.5218112824206848
0.6851231855841711 0.5206716459647887
0.6846729832853933 0.5195332896943687
0.6842244212668291 0.5183962060136911
0.6837774915698187 0.517260387330947
0.6833321862839128 0.5161258260580451
0.6828884975465239 0.5149925146104036
0.6824464175425772 0.513860445406738
0.6820059385041681 0.512729610868849
0.6815670527102204 0.511600003421409
0.6811297524861483 0.5104716154917449
0.68069403020352 0.5093444395096206
0.6802598782797258 0.5082184679070174
0.6798272891776482 0.5070936931179121
0.6793962554053343 0.5059701075780536
0.6789667695156719 0.5048477037247374
0.6785388241060677 0.5037264739965787
0.6781124118181279 0.5026064108332816
0.6776875253373426 0.5014875066754096
0.6772641573927715 0.5003697539641511
0.676842300756733 0.4992531451410843
0.6764219482444965 0.4981376726479398
0.6760030927139751 0.49702332892636053
0.6755857270654229 0.4959101064176607
0.6751698442411347 0.49479799756258164
0.6747554372251465 0.4936869948010455
0.6743424990429407 0.4925770905719069
0.673931022761152 0.49146827731270276
0.6735210014872763 0.49036054745939933
0.6731124283693826 0.4892538934461359
0.6727052965958258 0.4881483077049691
0.6722995993949641 0.4870437826656113
0.6718953300348762 0.4859403107551689
0.6714924818230834 0.48483788439787745
0.6710910481062704 0.4837364960148338
0.6706910222700132 0.48263613802372657
0.6702923977385047 0.4815368028385632
0.6698951679742856 0.48043848286939517
0.6694993264779755 0.47934117052203973
0.6691048667880075 0.47824485819779944
0.6687117824803652 0.4771495382931788
0.6683200671683194 0.47605520319959804
0.6679297145021702 0.4749618453031046
0.6675407181689892 0.47386945698408023
0.6671530718923641 0.4727780306169469
0.666766769432146 0.4716875585698688
0.6663818045841973 0.4705980332044513
0.6659981711801435 0.4695094468754367
0.6656158630871264 0.4684217919303984
0.6652348742075574 0.4673350607094284
0.6648551984788763 0.46624924554482583
0.6644768298733087 0.4651643387607789
0.6640997623976274 0.4640803326730452
0.6637239900929148 0.4629972195886276
0.663349507034328 0.4619149918054474
0.6629763073308647 0.4608336416120138
0.6626043851251315 0.4597531612870895
0.6622337345931142 0.45867354309935265
0.6618643499439503 0.4575947793070559
0.6614962254197018 0.45651686215767984
0.6611293552951317 0.45543978388758544
0.6607637338774813 0.45436353672165924
0.6603993555062488 0.453288112872957
0.6600362145529707 0.45221350454234266
0.6596743054210038 0.45113970391812286
0.659313622545311 0.45006670317567726
0.6589541603922456 0.44899449447708506
0.6585959134593403 0.4479230699707467
0.6582388762750961 0.44685242179100154
0.6578830433987733 0.4457825420577405
0.6575284094201849 0.4447134228760148
0.6571749689594898 0.4436450563356396
0.65682271666699 0.4425774345107927
0.6564716472229273 0.44151054945960894
0.6561217553372829 0.4404443932237693
0.6557730357495777 0.43937895782808506
0.6554254832286754 0.43831423528007724
0.655079092572585 0.43725021756954974
0.6547338586082675 0.436186896668159
0.654389776191442 0.43512426452897623
0.6540468402063941 0.43406231308604554
0.653705045565786 0.4330010342539358
0.6533643872104681 0.43194041992728804
0.6530248601092905 0.43088046198035423
0.6526864592589188 0.429821152266534
0.6523491796836489 0.4287624826179016
0.6520130164352249 0.4277044448447297
0.6516779645926556 0.42664703073500465
0.6513440192620372 0.42559023205393726
0.651011175576373 0.4245340405434657
0.6506794286953956 0.42347844792175204
0.6503487738053921 0.42242344588267283
0.650019206119029 0.42136902609530225
0.6496907208751788 0.4203151802033873
0.6493633133387483 0.4192618998248182
0.6490369788005076 0.4182091765510888
0.648711712576921 0.41715700194675154
0.6483875100099791 0.4161053675488644
0.6480643664670318 0.41505426486642893
0.6477422773406227 0.4140036853798222
0.6474212380483254 0.41295362054021906
0.6471012440325798 0.4119040617690081
0.6467822907605307 0.41085500045719725
0.6464643737238678 0.4098064279648119
0.646147488438665 0.40875833562028463
0.6458316304452237 0.4077107147198353
0.6455167953079154 0.40666355652684255
0.6452029786150256 0.40561685227120586
0.6448901759785997 0.40457059314869853
0.6445783830342897 0.4035247703203108
0.6442675954412015 0.4024793749115826
0.6439578088817439 0.401434398011928
0.6436490190614792 0.4003898306739473
0.6433412217089736 0.3993456639127306
0.6430344125756501 0.39830188870514904
0.6427285874356415 0.3972584959891368
0.6424237420856452 0.396215476662961
0.6421198723447785 0.3951728215844803
0.6418169740544353 0.39413052157039236
0.6415150430781438 0.39308856739546955
0.6412140753014256 0.3920469497917821
0.6409140666316551 0.3910056594479097
0.6406150129979205 0.38996468700813913
0.6403169103508857 0.38892402307165175
0.6400197546626536 0.38788365819169424
0.6397235419266294 0.38684358287473974
0.6394282681573858 0.3858037875796318
0.6391339293905294 0.3847642627167174
0.6388405216825667 0.3837249986469641
0.6385480411107727 0.38268598568106166
0.6382564837730599 0.3816472140785116
0.6379658457878477 0.3806086740466996
0.6376761232939332 0.37957035573995146
0.6373873124503634 0.37853224925857576
0.6370994094363076 0.3774943446478883
0.6368124104509311 0.3764566318972203
0.6365263117132695 0.37541910093890996
0.6362411094621044 0.3743817416472766
0.6359567999558402 0.3733445438375771
0.6356733794723808 0.372307497264943
0.6353908443090074 0.37127059162330134
0.6351091907822587 0.37023381654427423
0.6348284152278101 0.3691971615960606
0.6345485140003548 0.3681606162822969
0.6342694834734848 0.36712417004089815
0.6339913200395749 0.36608781224287823
0.6337140201096642 0.3650515321911483
0.6334375801133418 0.36401531911929397
0.6331619964986318 0.36297916219033
0.6328872657318778 0.3619430504954321
0.6326133842976315 0.3609069730526458
0.6323403486985387 0.35987091880557026
0.6320681554552287 0.35883487662201946
0.6317968011062032 0.3577988352926566
0.6315262822077254 0.35676278352960283
0.6312565953337124 0.35572670996502215
0.6309877370756246 0.35469060314967615
0.6307197040423604 0.35365445155145303
0.6304524928601472 0.3526182435538679
0.6301861001724363 0.35158196745453446
0.6299205226397973 0.3505456114636061
0.6296557569398132 0.34950916370218926
0.6293917997669771 0.34847261220072073
0.6291286478325884 0.34743594489731827
0.6288662978646503 0.34639914963609547
0.6286047466077689 0.345362214165444
0.6283439908230511 0.34432512613628125
0.6280840272880056 0.34328787310026304
0.627824852796442 0.3422504425079597
0.6275664641583732 0.34121282170699585
0.627308858199916 0.34017499794015116
0.6270520317631947 0.33913695834342306
0.6267959817062441 0.3380986899440488
0.6265407049029124 0.3370601796584863
0.6262861982427672 0.33602141429035476
0.6260324586310002 0.3349823805283283
0.6257794829883326 0.3339430649439897
0.6255272682509224 0.33290345398963445
0.6252758113702717 0.33186353399603147
0.6250251093131334 0.3308232911701339
0.624775159061421 0.32978271159274025
0.6245259576121179 0.3287417812161072
0.6242775019771856 0.32770048586150663
0.6240297891834758 0.32665881121673435
0.6237828162726407 0.3256167428335586
0.6235365803010448 0.3245742661251164
0.6232910783396769 0.3235313663632484
0.6230463074740639 0.3224880286757785
0.622802264804183 0.3214442380437272
0.6225589474443769 0.3203999792984654
0.6223163525232679 0.31935523711880376
0.6220744771836734 0.3183099960280119
0.6218333185825218 0.3172642403907745
0.6215928738907687 0.31621795441007106
0.6213531402933145 0.3151711221239893
0.621114114988921 0.3141237274024577
0.6208757951901309 0.313075753943908
0.6206381781231853 0.3120271852718522
0.6204012610279438 0.31097800473138365
0.620165041157804 0.30992819548559214
0.6199295157796217 0.30887774051189065
0.6196946821736327 0.3078266225982593
0.6194605376333728 0.3067748243393909
0.6192270794656016 0.30572232813274886
0.6189943049902237 0.3046691161745224
0.618762211540212 0.30361517045548664
0.6185307964615322 0.3025604727567556
0.6183000571130656 0.3015050046454326
0.6180699908665349 0.30044874747014877
0.6178405951064284 0.2993916823564884
0.6176118672299269 0.2983337902023015
0.6173838046468281 0.2972750516728903
0.6171564047794749 0.29621544719607806
0.6169296650626817 0.2951549569571451
0.6167035829436625 0.29409356089363675
0.6164781558819585 0.29303123869003106
0.6162533813493676 0.29196796977227
0.6160292568298723 0.2909037333021432
0.6158057798195704 0.28983850817152035
0.6155829478266046 0.288772272996433
0.6153607583710929 0.28770500611099126
0.6151392089850602 0.2866366855611398
0.614918297212369 0.2855672890982382
0.6146980206086514 0.28449679417246837
0.6144783767412424 0.28342517792605765
0.6142593631891116 0.2823524171863125
0.6140409775427972 0.28127848845845776
0.6138232174043393 0.2802033679182722
0.6136060803872148 0.27912703140451695
0.6133895641162708 0.27804945441114365
0.613173666227661 0.27697061207928325
0.6129583843687798 0.27589047918899673
0.6127437161981995 0.274809030150791
0.6125296593856059 0.2737262389968805
0.6123162116117352 0.27264207937219403
0.6121033705683114 0.27155652452511275
0.6118911339579832 0.2704695472979287
0.6116794994942631 0.2693811201170201
0.6114684649014649 0.2682912149827227
0.6112580279146427 0.2671998034588963
0.6110481862795307 0.2661068566621661
0.610838937752482 0.26501234525083434
0.6106302801004092 0.2639162394134411
0.6104222111007247 0.2628185088569705
0.6102147285412818 0.26171912279467985
0.6100078302203145 0.26061804993354154
0.6098015139463813 0.25951525846128276
0.6095957775383053 0.25841071603300464
0.6093906188251178 0.257304389757367
0.6091860356459999 0.25619624618231673
0.6089820258502269 0.2550862512803489
0.6087785872971105 0.25397437043327165
0.6085757178559437 0.2528605684164648
0.6083734154059441 0.2517448093826029
0.6081716778361991 0.2506270568448246
0.6079705030456108 0.24950727365932684
0.6077698889428408 0.2483854220073519
0.6075698334462566 0.24726146337655291
0.6073703344838767 0.2461353585416988
0.607171389993318 0.24500706754470178
0.6069729979217413 0.2438765496739265
0.6067751562257996 0.24274376344276036
0.6065778628715843 0.24160866656740373
0.6063811158345741 0.24047121594384896
0.6061849130995819 0.2393313676240118
0.6059892526607039 0.2381890767909755
0.6057941325212685 0.23704429773330923
0.6055995506937845 0.23589698381841268
0.6054055051998917 0.23474708746485132
0.6052119940703091 0.23359456011362223
0.6050190153447866 0.23243935219831302
0.6048265670720541 0.23128141311409076
0.6046346473097728 0.2301206911854689
0.6044432541244859 0.2289571336327952
0.6042523855915698 0.22779068653739107
0.6040620397951862 0.2266212948052852
0.6038722148282339 0.2254489021294608
0.6036829087923007 0.22427345095055173
0.6034941197976158 0.2230948824158996
0.6033058459630032 0.22191313633689688
0.6031180854158351 0.22072815114451985
0.6029308362919841 0.21953986384295898
0.6027440967357777 0.21834820996125057
0.6025578648999528 0.21715312350279786
0.602372138945609 0.2159545368926712
0.6021869170421641 0.21475238092256418
0.6020021973673082 0.2135465846932825
0.6018179781069595 0.21233707555462203
0.6016342574552195 0.2111237790424963
0.601451033614329 0.20990661881315523
0.6012683047946233 0.20868551657432585
0.6010860692144898 0.2074603920131088
0.6009043251003233 0.2062311627204244
0.6007230706864839 0.20499774411182445
0.600542304215253 0.203760049344435
0.600362023936792 0.20251798922981407
0.600182228109099 0.20127147214246144
0.6000029149979669 0.2000204039237247
0.5998240828769416 0.19876468778080839
0.5996457300272806 0.19750422418057886
0.599467854737912 0.19623891073783947
0.5992904553053925 0.1949686420977109
0.5991135300338675 0.19369330981174301
0.5989370772350299 0.19241280220733623
0.598761095228081 0.19112700425003482
0.5985855823396887 0.18983579739820067
0.5984105369039494 0.18853905944956015
0.5982359572623475 0.1872366643790494
0.598061841763716 0.18592848216735486
0.5978881887641988 0.18461437861949193
0.5977149966272097 0.1832942151726943
0.5975422637233964 0.18196784869285101
0.5973699884305992 0.1806351312586307
0.5971981691338162 0.17929590993238706
0.5970268042251627 0.17795002651682934
0.5968558921038354 0.17659731729637454
0.5966854311760738 0.1752376127619814
0.5965154198551237 0.17387073731816016
0.5963458565612005 0.17249650897073346
0.5961767397214516 0.17111473899377289
0.5960080677699207 0.16972523157400146
0.5958398391475113 0.16832778343075977
0.5956720523019503 0.1669221834094683
0.5955047056877536 0.16550821204628005
0.5953377977661883 0.1640856411014029
0.5951713270052391 0.16265423305828627
0.5950052918795725 0.16121374058558097
0.5948396908705019 0.15976390595842838
0.5946745224659529 0.1583044604352718
0.5945097851604286 0.15683512358593465
0.5943454774549756 0.1553556025662399
0.5941815978571497 0.15386559133387653
0.5940181448809824 0.15236476979960215
0.5938551170469463 0.15085280290714836
0.5936925128819226 0.14932933963437534
0.5935303309191674 0.1477940119072937
0.5933685696982787 0.1462464334174803
0.5932072277651631 0.1446861983321912
0.593046303672004 0.1431128798850365
0.5928857959772281 0.14152602883343124
0.5927257032454745 0.1399251717671106
0.5925660240475605 0.138309809249771
0.5924067569604521 0.13667941377328277
0.5922479005672304 0.13503342750085917
0.5920894534570613 0.1333712597719755
0.5919314142251634 0.13169228433758637
0.5917737814727771 0.12999583628916173
0.5916165538071343 0.12828120863909598
0.5914597298414261 0.12654764850289327
0.5913033081947742 0.12479435282500764
0.5911472874921985 0.12302046357988622
0.5909916663645888 0.12122506236732444
0.5908364434486728 0.11940716430606198
0.5906816173869885 0.11756571111104402
0.5905271868278522 0.11569956321694447
0.5903731504253305 0.11380749078242669
0.5902195068392107 0.11188816337451248
0.5900662547349712 0.10994013808854713
0.5899133927837531 0.10796184580384817
0.589760919662331 0.1059515752047395
0.5896088340530845 0.10390745410652898
0.5894571346439698 0.10182742750948767
0.589305820128491 0.09970923165209283
0.5891548892056728 0.09755036313485894
0.5890043405800318 0.09534804192016223
0.5888541729615486 0.09309916665558851
0.5887043850656409 0.09080026028073634
0.5885549756131357 0.08844740320418867
0.5884059433302418 0.08603615039397783
0.5882572869485222 0.0835614273816145
0.5881090052048685 0.08101739823281216
0.587961096841473 0.07839729566039803
0.5878135606058019 0.07569319910756149
0.5876663952505696 0.0728957398993928
0.5875195995337118 0.06999370184948203
0.587373172218359 0.06697346811669777
0.5872271120728115 0.06381823515165505
0.5870814178705124 0.06050686137289012
0.586936088390022 0.05701211893543589
0.5867911224149931 0.05329792036210017
0.5866465187341444 0.04931467320876088
0.5865022761412363 0.044990939600037146
0.5863583934350445 0.040217013668989124
0.5862148694193361 0.034808110391336626
0.5860717029028444 0.028403708700410948
0.5859288926992436 0.020072456182853825
0.5857864376271249 7.88741701603704e-07


==> point_data/foundMix_knownMono.dat <==
0.75 0.14433756729740643
0.7894736842105263 0.0911605688194146
0.6428571428571429 0.12371791482634838
0.6538461538461539 0.3330866937632456
0.8333333333333334 0.28867513459481287
0.75 0.4330127018922193
0.5384615384615384 0.13323467750529824
0.5 0.28867513459481287
0.5526315789473685 0.41022255968736565
0.7631578947368421 0.31906199086795106
0.875 0.07216878364870322
0.8852459016393442 0.056788551067832045
0.9230769230769231 0.2664693550105965
0.5714285714285714 0.4948716593053935
0.625 0.21650635094610965
0.5714285714285714 0.08247860988423225
0.7142857142857143 0.329914439536929
0.5806451612903226 0.22349042678308093
0.8783783783783784 0.2574670119359142
0.9285714285714286 0.20619652471058061
0.5813953488372093 0.3222420107104888


==> point_data/foundMix_unknownMono.dat <==
0.7162162162162162 0.023406091994174018
0.8571428571428571 0.41239304942116123
0.7297297297297297 0.18724873595339214
0.8469387755102041 0.1944138661556903
0.7857142857142857 0.24743582965269675
0.8076923076923077 0.19985201625794738
0.6923076923076923 0.6661733875264912
0.7857142857142857 0.041239304942116126
0.5714285714285714 0.3711537444790451
0.7567567567567568 0.5149340238718284
0.8269230769230769 0.1665433468816228
0.8064516129032258 0.5028534602619321
0.8461538461538461 0.04441155916843275
0.7741935483870968 0.27936303347885116
0.5161290322580645 0.39110824687039164


==> point_data/knownMono.dat <==
0.75 0.14433756729740643
0.7894736842105263 0.0911605688194146
0.6428571428571429 0.12371791482634838
0.6538461538461539 0.3330866937632456
0.8333333333333334 0.28867513459481287
0.75 0.4330127018922193
0.5384615384615384 0.13323467750529824
0.5 0.28867513459481287
0.5526315789473685 0.41022255968736565
0.7631578947368421 0.31906199086795106
0.875 0.07216878364870322
0.8852459016393442 0.056788551067832045
0.9230769230769231 0.2664693550105965
0.5714285714285714 0.4948716593053935
0.625 0.21650635094610965
0.5714285714285714 0.08247860988423225
0.625 0.36084391824351614
0.8571428571428571 0.4948716593053935
0.6666666666666666 0.19245008972987526
0.6666666666666666 0.3849001794597505
0.9642857142857143 0.18557687223952254
0.7346938775510204 0.1060439269940129
0.6891891891891891 0.3042791959242622
0.8333333333333334 0.09622504486493763
0.8333333333333334 0.4811252243246881
0.8513513513513513 0.07021827598252205
0.7857142857142857 0.5361109642475096
0.6756756756756757 0.46812183988348033
0.6666666666666666 0.0
0.6639344262295082 0.04259141330087403
0.9795918367346939 0.14139190265868387
0.6666666666666666 0.5773502691896257
0.8421052631578947 0.3646422752776584
0.6428571428571429 0.45363235436327737
0.7142857142857143 0.329914439536929
0.7 0.17320508075688773
0.5769230769230769 0.022205779584216375
0.5357142857142857 0.18557687223952254
0.5806451612903226 0.22349042678308093
0.6 0.34641016151377546
0.8783783783783784 0.2574670119359142
0.7692307692307693 0.355292473347462
0.8928571428571429 0.30929478706587094
0.6923076923076923 0.4885271508527603
0.6842105263157895 0.151934281365691
0.9285714285714286 0.20619652471058061
0.6346153846153846 0.03330866937632456
0.6627906976744186 0.22154138236346105
0.5769230769230769 0.2664693550105965
0.6153846153846154 0.177646236673731
0.569620253164557 0.13154816260016788
0.5526315789473685 0.16712770950226008
0.5813953488372093 0.3222420107104888
0.5714285714285714 0.24743582965269675
0.627906976744186 0.48336301606573323
0.8709677419354839 0.33523564017462143


==> point_data/unknownMono.dat <==
0.7162162162162162 0.023406091994174018
0.8571428571428571 0.41239304942116123
0.7297297297297297 0.18724873595339214
0.8469387755102041 0.1944138661556903
0.875 0.36084391824351614
0.7857142857142857 0.24743582965269675
0.7857142857142857 0.6185895741317419
0.6052631578947368 0.0455802844097073
0.6538461538461539 0.24426357542638014
0.6666666666666666 0.28867513459481287
0.625 0.07216878364870322
0.75 0.28867513459481287
0.8378378378378378 0.23406091994174016
0.8076923076923077 0.19985201625794738
0.6923076923076923 0.6661733875264912
0.7857142857142857 0.041239304942116126
0.5102040816326531 0.07069595132934194
0.5714285714285714 0.3711537444790451
0.5833333333333334 0.14433756729740643
0.6081081081081081 0.44471574788930635
0.7380952380952381 0.20619652471058061
0.7567567567567568 0.5149340238718284
0.8918918918918919 0.4213096558951323
0.8269230769230769 0.1665433468816228
0.8571428571428571 0.12371791482634838
0.8064516129032258 0.5028534602619321
0.8461538461538461 0.04441155916843275
0.7551020408163265 0.03534797566467097
0.5816326530612245 0.30045779314970317
0.7741935483870968 0.27936303347885116
0.5161290322580645 0.39110824687039164
0.5116279069767442 0.20140125669405548

